Automatic Alignment in Higher-Order Probabilistic Programming Languages

Probabilistic Programming Languages (PPLs) allow users to encode statistical inference problems and automatically apply an inference algorithm to solve them. Popular inference algorithms for PPLs, such as sequential Monte Carlo (SMC) and Markov chain Monte Carlo (MCMC), are built around checkpoints -- relevant events for the inference algorithm during the execution of a probabilistic program. Deciding the location of checkpoints is, in current PPLs, not done optimally. To solve this problem, we present a static analysis technique that automatically determines checkpoints in programs, relieving PPL users of this task. The analysis identifies a set of checkpoints that execute in the same order in every program run -- they are aligned. We formalize alignment, prove the correctness of the analysis, and implement the analysis as part of the higher-order functional PPL Miking CorePPL. By utilizing the alignment analysis, we design two novel inference algorithm variants: aligned SMC and aligned lightweight MCMC. We show, through real-world experiments, that they significantly improve inference execution time and accuracy compared to standard PPL versions of SMC and MCMC.

==> evaluation/mcmc/crbd-align-1-box.dat <==
data
0.33601022106408457
0.3637508178616839
0.31678580156255487
0.34704552264484795
0.375211788482671
0.3049175066249669
0.3096070027350916
0.38152076886896535
0.3072072660677393
0.3190369107615964
0.3191132922158822
0.32566746555846765
0.3270734984946155
0.36907056542788863
0.30501394785614705
0.3065196972238274
0.33059029430341774
0.33552110778129346
0.3493316576262712
0.3253709688299689
0.3444907695664553
0.3653537751356879
0.32125086749936294
0.3212986503580469
0.3450222843197246
0.31626245884555615
0.30789931660533953
0.33946533703249093
0.307021414796201
0.3396364938625428
0.3893634109805472
0.32079652981432377
0.3100742422815853
0.34484230502832985
0.3358535692675292
0.3246187812463647
0.32121232823779083
0.34605882079789424
0.2974195318523038
0.45261369176329086
0.3531262647600612
0.32152277314510935
0.33190055947586555
0.33029468965806663
0.3433846837500212
0.3370793400953214
0.33522323502984097
0.3447389244976801
0.3316171790026442
0.3482458983860018
0.34470014802847526
0.34840918052030256
0.3209486519272319
0.31432377413907836
0.324301540859338
0.3231657822286699
0.3232140156301842
0.30031291440087454
0.3374223425711173
0.32821982214685075
0.36355670555681435
0.37211905875510276
0.3257887264807262
0.35170420038655537
0.3159085533853404
0.4087948779165462
0.3027426359164852
0.3258294118468813
0.3005014354005869
0.30053708547398444
0.3111504163976345
0.314326227595267
0.32761392462353306
0.30083923019552367
0.3404869913160754
0.3325598037096798
0.3001543310271986
0.38464216810382357
0.3468283115480347
0.33776042486604857
0.32326467521474483
0.33922328598465645
0.38805344514743667
0.37436730311629507
0.2845985063485496
0.34925932423700407
0.3265153412355619
0.30510836823892235
0.3287034146992745
0.3060143613967004
0.34800879848191907
0.33887301924353014
0.30373892080037235
0.34711369293705324
0.3145256189670912
0.3273827880078739
0.3201627043714368
0.3203246924658751
0.337984089736317
0.33646052439540625
0.32355871216158355
0.3011058841121477
0.3344535537135655
0.35963738919339794
0.30787159640919654
0.3302506017897453
0.3267735205259516
0.321422734025337
0.35804349978625255
0.3281294438260768
0.3319109511098158
0.32333863940999097
0.32199376290429255
0.3382011164552632
0.3286807375827663
0.32986755024433984
0.3361448753332499
0.3531239763342098
0.31738367993812466
0.344801392936596
0.3035098141451069
0.34818981264181975
0.33953840921560546
0.3184794018907524
0.30755409713600335
0.3301097876007431
0.37094428125479656
0.3226333929674163
0.33286188913107156
0.3341900004651735
0.31248581154135896
0.283361967769452
0.3311711101951695
0.36343013958109394
0.3087582516477321
0.3209129640287406
0.3932218736271649
0.3467589465479227
0.35400322384786587
0.3771123952301621
0.3469420753833129
0.30943150892771554
0.3447550013243418
0.38663153993312477
0.31470584256006634
0.3154163787482225
0.33805337089602294
0.37499890792148693
0.3464752281482271
0.35011724036419833
0.29906988173005705
0.3194366885519906
0.35070910711473324
0.35805670572681425
0.33643525233367705
0.3277732293731192
0.31867133366484013
0.35712367604273176
0.32738162658861086
0.30698324951182043
0.3629244405828063
0.3288515904926542
0.3126174402728138
0.32855211014897456
0.3758610891175428
0.3045394625460867
0.3139666380194314
0.37741986665375193
0.3193532813293249
0.28218871906220755
0.2883663095426389
0.3430945550858549
0.30619676413054114
0.2865792472393113
0.37457758633517374
0.34605659181315607
0.4023059257712549
0.3354443315303008
0.3784254700542963
0.32818071549441186
0.3100616996968395
0.31815904720155436
0.37500185542024606
0.3154696415613247
0.3356696534886305
0.34824601509380665
0.3269591051708586
0.33512193206368784
0.3263896488250618
0.31336183301622766
0.32918144898201745
0.3485409314640478
0.31806835895860874
0.32499851387532835
0.3294171295632247
0.3331166251816655
0.3245201335963382
0.34487209024433674
0.31893105977278075
0.299624828140094
0.33749341241379655
0.3166742294154443
0.3030166279237614
0.33351670058992045
0.3371576506963523
0.31561184319178015
0.3224101608166326
0.3461757976423061
0.32048004420155807
0.3240016081480831
0.31178513929875945
0.318803613764813
0.3932748695853585
0.30908077286916463
0.31854496734120297
0.3263850669217744
0.30177238140090656
0.3776237239927226
0.33659734976332106
0.33279515443798663
0.3137333081170433
0.3312268843552709
0.32890170111673
0.3598678907620884
0.2883307503205311
0.30124679807434496
0.3340988790133456
0.328388629752446
0.3207278083196893
0.3067165700922962
0.3134040031685599
0.3234112436072073
0.3549790340190235
0.318314036829901
0.34564564183271496
0.33000252646122713
0.32862897796553386
0.33237271965046994
0.3454791321246691
0.3159426861088371
0.3593513916953075
0.32837654343384565
0.34484886331981246
0.3424763394135688
0.32682414757556233
0.3177815694704286
0.33934567514572195
0.3319059015298387
0.29719871510812335
0.3084526354947854
0.31407923020450934
0.31485999389062813
0.33676839640780737
0.32687500625324795
0.3201045628029868
0.32337239455997485
0.34148046474489974
0.3251221820822378
0.3237489389960431
0.35668505227481717
0.30601020917998883
0.3424180792465322
0.3169419868021606
0.32752632791161257
0.3343636700479097
0.32494540885064527
0.3174105951430049
0.39198116676593053
0.3899721085070206
0.3687542939169636
0.32118259782964137
0.2940262918916483
0.35847393159481356
0.34906511100849125
0.3529759034106183
0.32205740636352015
0.3112388161699329
0.34899050050311353
0.3151384918476124
0.3227189578714644
0.32094152387464797
0.3203740470104495
0.30855727436751107
0.3263023295315162
0.31989536231959753
0.35157596007157715
0.32603766300599246
0.3556082617670671
0.32682980067616096
0.3176102946458551
0.3520703373991275
0.3215458424525977
0.354144078499599
0.30005946161016434
0.3213186565295219
0.29074699509877583
0.32093846964627804
0.3212609761459139
0.304863149575206
0.30475024762264935


==> evaluation/mcmc/crbd-align-1-hist.dat <==
0.0 0.0
0.02 0.04275569766144923
0.04 0.11339554597166969
0.06 0.5688366732349333
0.08 1.0131241402386881
0.1 0.8941517641372643
0.12 1.5224746254229096
0.14 2.641558538126928
0.16 1.4165148529575788
0.18 2.4482284269621144
0.2 2.0578503178793173
0.22 2.8925158939658697
0.24 3.3460980778525484
0.26 2.080157638398334
0.28 2.1582332602148937
0.3 3.0170651001970477
0.32 3.6193627542105062
0.34 1.9277242815183848
0.36 1.9649031490500797
0.38 1.6730490389262742
0.4 1.489013644644384
0.42 1.4797189277614602
0.44 1.029854630627951
0.46 2.5430345391679365
0.48 1.754842547496003
0.5 0.8179350856972896
0.52 0.8792802171245863
0.54 0.5074915418076364
0.56 0.39967282596572107
0.58 0.04275569766144923
0.6 0.2992898836301446
0.62 1.0317135740045358
0.64 0.3401866379150091
0.66 0.3494813547979328
0.68 0.1970479979179834
0.7000000000000001 0.21935531843700037
0.72 0.04833252779120348
0.74 0.013012603636093243
0.76 0.3401866379150091
0.78 0.09666505558240696
0.8 0.0
0.8200000000000001 0.0
0.84 0.005576830129754247
0.86 0.36992973194036505
0.88 0.0074357735063389965
0.9 0.07249879168680522
0.92 0.08365245194631371
0.9400000000000001 0.0
0.96 0.04275569766144923
0.98 0.14127969662044093
1.0 0


==> evaluation/mcmc/crbd-align-2-box.dat <==
data
0.32674332381206916
0.32200580382250354
0.3246055117608653
0.3330541448920268
0.3359116392235794
0.32323052050184237
0.3292979990012525
0.3409622314034481
0.3292651227103517
0.33684176288227874
0.31473106074845303
0.34717766731769306
0.3376622459274638
0.353014445276757
0.33148364279511267
0.3407552445794731
0.32377326161432474
0.3193965270898665
0.34877130939426276
0.33690740393293744
0.3316640645211
0.34268917796124004
0.32386015828916637
0.3404852832211527
0.34004323460060454
0.32198714973121945
0.33321849226457095
0.338183925396651
0.32218107446144745
0.3356644753485469
0.34352792248175235
0.32527493875472363
0.3292153492505905
0.3294281119838149
0.3302932540985225
0.3272768603418867
0.3375038045950874
0.33221025948426297
0.3253983743829308
0.3271607074727395
0.3327242661126847
0.342713415091236
0.3245663749957987
0.32719395449813377
0.3250886103784999
0.3238825328782491
0.3275950742701441
0.3287011647647743
0.3251681371878553
0.32561265553553553
0.33648524404211766
0.33176902314692724
0.33210151698631596
0.3378308087242006
0.3305075001224541
0.3355994996309446
0.3301150123813778
0.33337431056289746
0.33535596794368816
0.3299907123628299
0.3390172358588207
0.324682554621517
0.32566654204010126
0.32689712268474946
0.3342950435584532
0.3311154786026075
0.32593357187307126
0.32969266063422753
0.3369195308741079
0.3334253025597972
0.3251916671823368
0.3354545630643756
0.3359376985657365
0.32116632347476654
0.3288231215492275
0.3277437788778344
0.3264121076553441
0.35809913559823003
0.32225954258719003
0.3350061830608024
0.32616290491040384
0.33550429313260516
0.34650942209670976
0.3442433021148364
0.3203902444704146
0.3436495130041442
0.3479567729498369
0.32707264304211053
0.3350136714503456
0.3225059770309298
0.36463218887760007
0.33056054655191525
0.33188519048286746
0.3134170722748549
0.3201264856006334
0.32609065565220946
0.35795322208024977
0.32842135056807503
0.33213106831826433
0.34459606536429904
0.3201038791192296
0.3307816150013488
0.33640026353412306
0.32895634963560755
0.3438877668908999
0.32116572573106844
0.32193844103143976
0.3204100494962519
0.3260400284072074
0.32129720011213886
0.3342055646120412
0.32831987303798843
0.334064534787187
0.3314198407949578
0.3253880447325886
0.327620427060193
0.35262470009839586
0.32620068272943314
0.320417907186862
0.33935217805964984
0.3282235612336415
0.3538360620300402
0.32907191649468626
0.32606698548794394
0.3501592192237
0.3386922374611769
0.31216188128368083
0.32943315386681643
0.3348282754350425
0.337907525233363
0.3247337585004366
0.33462026714191967
0.336464556169528
0.32988176275050995
0.3230039280510497
0.3292667965531706
0.3185734051692856
0.33663787530529177
0.332603313207267
0.3291987739426823
0.3297797870107434
0.33589352522235894
0.33539149348435204
0.3361866357163954
0.33153481400449025
0.32399282273809676
0.33625561488654687
0.3395254629497703
0.3218778127419695
0.33402671137269113
0.321771887287498
0.3286497127668265
0.3355689331985854
0.34196715622882723
0.3209871977966057
0.32865652356967856
0.3355248292717145
0.3186921808284182
0.327158231768758
0.3280618597696784
0.3332187093991524
0.32795577900582973
0.34735935071186524
0.330778441534581
0.3358363504966733
0.33831168589211824
0.3255021976873378
0.3317894653129047
0.34231659087437505
0.34242227099078626
0.328833965193273
0.32962729994539247
0.3323070756350446
0.3223944285828807
0.3283696676583159
0.3431910467738767
0.32897634029321043
0.3295996376405961
0.344897694303951
0.33738492178455165
0.33113266534367786
0.33124533841903075
0.32075095902819867
0.32926713657182993
0.3376317309435608
0.3379800509856303
0.33129031551045157
0.3293956855486312
0.3243403228729102
0.3394895710945712
0.32239474565284854
0.32636123644623055
0.32416654332456557
0.338377506102815
0.3278368452106346
0.3280852940496631
0.3293938726186726
0.3176651911397049
0.3292790082669362
0.3341713681140838
0.31496279806767463
0.33289685524966944
0.32380469868142686
0.3192116646034744
0.32852342639467524
0.33509582535136156
0.33376353691335275
0.320106079052607
0.3303041811175653
0.3306597753325573
0.3289469341876942
0.335605259432186
0.32423469466322186
0.3321880320128052
0.32560976044096307
0.32930284945173766
0.33420932613296234
0.3850079859276035
0.32061336068371965
0.3612874036811421
0.33571493929383667
0.3284795418359201
0.33408353974508975
0.3218224106866807
0.3300165061085952
0.3295125141778634
0.32682823403520644
0.3333819859239439
0.3319711098540302
0.33453423903898355
0.3602321656136555
0.3350352364619847
0.3425915963197331
0.3325238690409646
0.32766181720833587
0.3332077290855512
0.33563565845147786
0.3255452014466233
0.3471420373740167
0.3322445853649141
0.32158609666746674
0.344669645639954
0.3232565038795756
0.33330144547207285
0.3296936807684275
0.3248956214641776
0.3196510336362044
0.33111709823748126
0.3263484053237526
0.32977596099757567
0.34196153064245083
0.33784930433364346
0.3248057804543443
0.35811131170898036
0.32470937958999724
0.34534202829669675
0.33398236972407686
0.33336862176481
0.3296771080471318
0.3175736220496902
0.32740971904757277
0.3275477834159293
0.3373901117150199
0.344280838235556
0.33416943038397795
0.35391564665478903
0.3165109444440507
0.34495768378506986
0.32600583368695873
0.3332122367340868
0.3158167932957444
0.3297556309903792
0.33126952419499067
0.33158677312861334
0.3251924423169701
0.3181413940205588
0.3322186839897485
0.33717843291506405
0.33680679076682746
0.3409089769122259
0.33736398346605734
0.3227137485959786
0.33568523715016957
0.340559425968114
0.3245671111560366
0.33076237694500876
0.3249579758544911
0.32426046997627556
0.3250718261303989
0.3409723698165487
0.33702119046598855
0.32995302964892864
0.3344834810179465
0.3358121076854419
0.3329331669478466
0.3318469953142143
0.3271562282012795
0.3237120850187452
0.3367855877488089
0.32455567112022493


==> evaluation/mcmc/crbd-align-2-hist.dat <==
0.0 0.0
0.02 0.028160142282824166
0.04 0.15358393389777128
0.06 0.35218704262926803
0.08 0.63286214498768
0.1 0.9874576208385053
0.12 1.2790633047409081
0.14 1.8633862571095097
0.16 2.646312318209608
0.18 2.2639272282638903
0.2 2.8704818719084053
0.22 3.098356707486522
0.24 3.3484632343405525
0.26 2.6615039739148156
0.28 2.715045297070975
0.3 2.6694703299553515
0.32 2.22187227893362
0.34 2.3506308242399543
0.36 1.9502751171795396
0.38 2.1296107601385774
0.4 1.9615762269114623
0.42 1.7301813735479927
0.44 1.4941549178353744
0.46 1.20810715675195
0.48 0.9937566000333475
0.5 0.7412416399577598
0.52 0.8561053782166479
0.54 0.8353557996924617
0.56 0.42833058524927287
0.58 0.665283361431721
0.6 0.5452322285417863
0.62 0.3149489597421124
0.64 0.3290290308835245
0.66 0.22064953591344463
0.68 0.3694166033681012
0.7000000000000001 0.1517312929581118
0.72 0.2504770550419623
0.74 0.11189951275543288
0.76 0.09189099060711044
0.78 0.07966356040535784
0.8 0.1276469607425385
0.8200000000000001 0.08244252181484707
0.84 0.02797487818885822
0.86 0.026492765437130632
0.88 0.029642255034551753
0.9 0.0477981362432147
0.92 0.015376919799173723
0.9400000000000001 0.0029642255034551756
0.96 0.02260221946384571
0.98 0.015376919799173723
1.0 0


==> evaluation/mcmc/crbd-align-3-box.dat <==
data
0.32751356825171446
0.3306576857508213
0.3333385405620866
0.3282435613162833
0.33341986846921773
0.33074841494635965
0.3335502025074869
0.3320583150989244
0.33491897125864845
0.3324322890750573
0.33863619932140704
0.3293071689703538
0.3329915601412609
0.32870288304858664
0.3324143588782892
0.3306649214329401
0.3363625040480853
0.3348406343381979
0.32927234755438467
0.3305561942306874
0.3298028492735957
0.32758121145878655
0.33451831963463713
0.3324108452603412
0.33348611628052094
0.3323005776290616
0.33429009284037575
0.3328937731506603
0.3357293737676208
0.3331475864597044
0.33092136464257044
0.3339313508682387
0.33473050860300235
0.3320239952209958
0.33837474171755993
0.3371850564359513
0.3307373297058823
0.32969017330414174
0.3328646361309817
0.3332574753298276
0.33304319876554483
0.33720466288134915
0.3347824784480024
0.3342750548179763
0.32895852660255065
0.3322220196033506
0.33419014039849143
0.33293821840326343
0.3330456287178133
0.33096879859053036
0.3353999311107906
0.333614596986313
0.3332996943249267
0.32922824525524763
0.3316870987836699
0.33491995689404436
0.3372521874143994
0.3322439098092731
0.32931801005086664
0.3363649822336248
0.3354738582875482
0.3325708659363282
0.3329206492520408
0.33374382627153226
0.33091375616888236
0.3296885930378053
0.33551190773485506
0.32996221717753466
0.3339090772320086
0.33214668777474177
0.329003194356847
0.3327253724783621
0.33122464435415006
0.3333712386247446
0.33140512781032855
0.3329853784911732
0.332421717519135
0.33397057080784043
0.32552210649689417
0.33273294895644195
0.33598815344208166
0.33427294377873196
0.3339071221743754
0.3290215653235481
0.3318246369933719
0.33204595463027753
0.32676030430292896
0.32847598983657095
0.3348513605037336
0.33821743985513225
0.3339850714730175
0.33217756417801475
0.3390222136103693
0.3354753396318705
0.3312016185276579
0.3340414188651607
0.32694381922893834
0.32997928573327634
0.3326502158163322
0.32963580397111675
0.3370288462723519
0.33031159896597173
0.3287635076749276
0.3332007491251491
0.33222430570424744
0.3319746146569146
0.3310905333016371
0.3335502025074869
0.33494794411385875
0.3309528526842162
0.3339034153304594
0.3306681563130518
0.3332416278974109
0.33660075792793936
0.33665214314595915
0.3348517740353134
0.33096003428693427
0.328620737507264
0.3282391665877467
0.33607625801574265
0.33175124026661174
0.3282481185468652
0.33152010456139874
0.3347294873469073
0.32779435636244514
0.3371429648485162
0.330213790343589
0.3320048917083962
0.3310518002478419
0.3327173145426036
0.33413911295293586
0.3325016007562881
0.33120582002674387
0.33205875127151324
0.33045540459821104
0.3311246548586194
0.33030553451075606
0.32723622062665336
0.3309889804131812
0.33524857427634963
0.3333887318275519
0.3327553187507589
0.3331612463462581
0.33002599999619875
0.3308129799347158
0.3318821993128401
0.33419000962792944
0.332068677659946
0.32939492590803326
0.3321430494355314
0.3281530321765947
0.32982384394271397
0.3301908753844128
0.3301871924413162
0.33295058288867757
0.3308989192079759
0.3303637375859456
0.33458381802701115
0.3262124207382012
0.3361791803506937
0.33215909483495454
0.33291654991955555
0.33013827647513394
0.33259942319137
0.33802930616126464
0.33362958397634274
0.33186087655502067
0.32814192627005623
0.33310149349049595
0.3354423928576658
0.33286545419861097
0.3311883432655125
0.32980934307668647
0.33240085846419826
0.3305213271758668
0.33093817558046495
0.33514676646585334
0.3329274832514843
0.3287143756939185
0.3314440235990345
0.33217106632089344
0.3303271475460231
0.3293567277725812
0.33315298524965603
0.3275147121543915
0.3352579740695698
0.3362349898581334
0.3344408162748793
0.32941535449968734
0.3311167796233738
0.33451972980108746
0.32985788559180546
0.33182864697946973
0.32931984138820214
0.3294947391482803
0.3316447704673498
0.32935788877491773
0.3299304764695406
0.3318734771006846
0.3257999068951251
0.32960508839196306
0.3297049290061761
0.32661677245298626
0.32768552455555994
0.3316351155648734
0.3341632779647825
0.33341250582083903
0.3350465153814037
0.33348645689215217
0.3297177236366965
0.3379306500197105
0.3355899020123348
0.3349628091679846
0.32880779208376926
0.3279495415505559
0.33261350173000254
0.3310211717956926
0.3308397284311062
0.3370150065739065
0.3311850370647414
0.3301278821251372
0.33282522657865726
0.33502765988709626
0.33229184080028135
0.33328885640787487
0.3344231325785044
0.3299136518885689
0.3319939159836734
0.33343157586773575
0.33334840138217836
0.33271253952451985
0.34179692545054113
0.33346481550500195
0.32976299930698666
0.33320897474558575
0.3318559888543678
0.32992051129764577
0.33140164071440426
0.3304755105336725
0.3360012633509929
0.3258196223642771
0.33062351794507605
0.330935003667722
0.33901084178895224
0.3320109061942585
0.3384275113273715
0.3318753982344747
0.3317559494514324
0.3373173099659371
0.3317447098824516
0.3370403609891372
0.3317396315527159
0.3282780400464079
0.3337302677155289
0.3326914788674327
0.3337953670437689
0.33466120595347926
0.33272332463449167
0.3345233013169449
0.330185593746287
0.3289783656590364
0.3303800686711351
0.32845724316938946
0.3299984299298061
0.33237272133182205
0.330218866339225
0.33001239011086947
0.33568973810548086
0.33779597873722134
0.32911246036041636
0.3316958149337609
0.3340257568408514
0.3333676701109985
0.33106751224070996
0.3276477998118352
0.3289071937356052
0.32870571649775415
0.3311669814122543
0.3345837716584431
0.3337536002471777
0.33391362945723957
0.3314351197391731
0.3274041995529532
0.3283722241731866
0.33369140327826075
0.33073580012650206
0.3336651662196142
0.3312534996140699
0.3344970704188986
0.33098986107976863
0.33336224240564655
0.33282871294639954
0.3364738034480759
0.3303031056886852
0.3333821524207527
0.3309632085916741
0.33005238795482666
0.33334710040670207
0.3301899145376141
0.3282341149329015


==> evaluation/mcmc/crbd-align-3-hist.dat <==
0.0 0.0005754884969131539
0.02 0.02437472246603133
0.04 0.11680560072830855
0.06 0.3557075835275143
0.08 0.733766397709333
0.1 1.065099258770816
0.12 1.4459055664217686
0.14 1.934383915430666
0.16 2.3254005028655613
0.18 2.5175579683993696
0.2 2.692673548766524
0.22 2.776527792010289
0.24 3.13555835750385
0.26 3.0046996989638237
0.28 2.699616539019605
0.3 2.691355494467142
0.32 2.4140628596803104
0.34 2.383005044992062
0.36 2.190253526816279
0.38 2.096708799850299
0.4 1.8094100908752029
0.42 1.5222042026254157
0.44 1.4258191614649933
0.46 1.2625846339373363
0.48 1.0954330718016578
0.5 0.9040553003604415
0.52 0.7819403541444825
0.54 0.7096887015642891
0.56 0.5853460579409244
0.58 0.4895736335675386
0.6 0.4760032435274252
0.62 0.39482223717254705
0.64 0.32446412738864855
0.66 0.25436591563561406
0.68 0.21038745598441205
0.7000000000000001 0.17106859674370045
0.72 0.1582036442159322
0.74 0.1364093379134792
0.76 0.0982414556665939
0.78 0.10032063991350594
0.8 0.11014107265115299
0.8200000000000001 0.07214026770982311
0.84 0.06774056533019673
0.86 0.055451101299341644
0.88 0.051144219645023845
0.9 0.03452930981478924
0.92 0.03950450069132876
0.9400000000000001 0.024059131999982178
0.96 0.016930500296283756
0.98 0.013978801231471128
1.0 0


==> evaluation/mcmc/crbd-align-bar.dat <==
particles	runtime	std
3000000	18.54110723958067	0.2147477452223139
300000	1.8207388826497333	0.058357032847744794
30000	0.20002825683591	0.01498135894996994


==> evaluation/mcmc/crbd-lightweight-1-box.dat <==
data
0.29378253505586405
0.32686992727303577
0.3194558132424599
0.34168029454077564
0.31442548383400243
0.298590656299541
0.3264524542716769
0.3400173907160121
0.38609419740420187
0.31944561075181666
0.37525004337176415
0.30439229650835353
0.35579162854371177
0.3116039743508764
0.29963569175268717
0.32647675177924634
0.3626515948551752
0.3154737233498576
0.3279433159420372
0.31057182634069636
0.29766531395941215
0.30980212929829776
0.32712960080319664
0.2959157475713462
0.3167007152178249
0.37677940930715564
0.2872378034555844
0.30876777427837665
0.38224708351520315
0.31733950600317895
0.2921875267795963
0.32144376542722386
0.34312208567495533
0.35688909146991155
0.37210712718965705
0.3347114878517879
0.42036301442062446
0.31617847562000473
0.33452948289680373
0.3356323822300707
0.30669095691129095
0.3166430211512979
0.3203479155176297
0.3306686705425475
0.42035935981382894
0.3197672209388039
0.3189438941084372
0.31532876044955305
0.3258011359200187
0.3461851502969526
0.3315157457511759
0.35499059797751586
0.30579948790164235
0.30380535941250153
0.3147573533989423
0.2964463438283878
0.32850661265215747
0.34194615815839075
0.29001551661697583
0.3482006236960116
0.3997617760060586
0.342757977291652
0.3018733461003479
0.3013729880879558
0.28827468728801164
0.30472001767338586
0.3504212237552173
0.40864967285732345
0.3192213963388702
0.3692590435386017
0.3591288512437568
0.33419340361778455
0.3087123912887605
0.32099130782548846
0.32652188107315716
0.30170142797656463
0.3090569390854613
0.3067523115971553
0.39581668823706234
0.33161495402429503
0.3624292592257542
0.3464351926568479
0.42001898075161925
0.3124887014423369
0.3028987729817062
0.3671899396548272
0.29161768394184967
0.3199187785868781
0.33939088468512313
0.5379449704710931
0.33531858899816175
0.291136573697113
0.42309025315753573
0.325498904909671
0.3266675399787677
0.3127000820255846
0.37823723242668494
0.36379411184803956
0.3143330413084941
0.3177220945674432
0.3408492720998891
0.3464714040257269
0.3002301356221192
0.3267985238789362
0.4187682776030755
0.3955222681035982
0.3356951380485532
0.3005125333937507
0.34368651270922
0.33174027190187866
0.31028449135770897
0.2949478849008726
0.3112390417437057
0.3109842542175247
0.35469413935949223
0.2872322988954298
0.3670555200984109
0.3588218143556226
0.45269222737231535
0.32908251712895137
0.3196808232066097
0.29608454782900906
0.3025643643264939
0.3704059531056394
0.34482940796673905
0.2999829871020207
0.34520804890327367
0.38622812015118296
0.333622979013878
0.3398744922269547
0.289736615949532
0.3079420894621806
0.3968256913917163
0.3121044353668971
0.3170940929831761
0.3451209371203112
0.3356936745930575
0.33423278279242385
0.3209318123137893
0.3112347178130737
0.2932793309567225
0.32938261665253105
0.3136145331347673
0.3403057838837191
0.3623952977155274
0.31651609416297255
0.34725733203960985
0.32250938423059206
0.3162454406793023
0.3406750235976982
0.31950181615736356
0.3640746206521
0.3540482904922192
0.29162335448465543
0.3027782083426732
0.30143872759491797
0.3031939563596859
0.9325430977369715
0.2988904067410072
0.31013362970397107
0.36544292733569667
0.3040593481325744
0.31746720505063697
0.3214928488855643
0.31988381652715336
0.3168421403809474
0.28846347793162047
0.3080698744065432
0.29746697225380253
0.35196628531718516
0.33777432338146474
0.3836897458445199
0.314051051436184
0.3395154856250011
0.3885323366185155
0.3804987280522329
0.32814163130979346
0.3135794115204354
0.3183825226358484
0.3720422731706969
0.33999690166664726
0.31969828906269204
0.3520319290704809
0.30715182635142246
0.3059841089140724
0.33782612827970715
0.3352702743400045
0.3274273044557048
0.32362816166448694
0.3193367601166662
0.3565133350407327
0.3053850471761339
0.35146470132030094
0.3512715637503089
0.3067034967903542
0.3217957914543571
0.33820870028186334
0.32261859371371726
0.44297860723696997
0.3369164379726852
0.3065227171120751
0.3133179227116271
0.3544920615078988
0.32831112752981
0.3208967593541588
0.3371583630468032
0.3479644532784547
0.3410240395488573
0.30059632464139796
0.29845563369534056
0.3226196732967907
0.3023018610372474
0.3042478111788474
0.3089519464902028
0.28682609280510435
0.3197578004910655
0.31569079882384216
0.36908427540754285
0.3474575537305091
0.33025950368577184
0.3358167415897363
0.3599227608718345
0.3311148447457921
0.3571368010069
0.32453827927552176
0.36242326792465784
0.29212211232594293
0.35183262214960415
0.3349051764384686
0.34144625646867904
0.3222911045143639
0.29828036421329374
0.32032616418792464
0.2961220028538287
0.3070285276760778
0.36781748736661574
0.3300070669230455
0.33954863662286794
0.31831140561014576
0.29886308892390745
0.34115790155338044
0.3087889098312773
0.32005287754422596
0.3094442395293429
0.2878749937917623
0.297474427539402
0.2916841324138663
0.3067034967903542
0.3196779337078239
0.3562081715466022
0.31260565176370986
0.29232970973406874
0.32707531170023796
0.32083123865213276
0.3036122382149347
0.32060359428849666
0.33715654569255277
0.30561477537372966
0.33862664438159357
0.36058354525458125
0.31033690790763513
0.36198952482750857
0.3709779259857559
0.35842166496067396
0.3634155916422493
0.3274448056956549
0.31901660053067393
0.34063978001862716
0.3596112673108792
0.3207208914239592
0.32275230950848083
0.3656468770053116
0.32514926882071454
0.3334963459968365
0.36574462479564934
0.3276748401641508
0.3390161080763195
0.38092281855146065
0.3229744754558923
0.3113769263933254
0.31851322343092603
0.30556400902749653
0.32562405569809605
0.2855921702729811
0.28706671027604136
0.31208666735671375
0.3267887326674866
0.32328829069023535
0.3252341894590505
0.32662626351095714
0.3751770366613336
0.321715977068709
0.32858567480838313
0.4122959866535047
0.34397599991068756
0.32190254733257273
0.3384191335841455
0.3345144295324416
0.3134538050314546
0.3179544294316619


==> evaluation/mcmc/crbd-lightweight-1-hist.dat <==
0.0 0.0
0.02 0.0018538430165733566
0.04 0.05376144748062735
0.06 0.23729190612138965
0.08 1.0159059730821995
0.1 2.0040043009157986
0.12 1.4886359423084055
0.14 2.556449519854659
0.16 2.4878573282414447
0.18 1.6536279707834343
0.2 2.1022579807941866
0.22 3.804085870008528
0.24 5.517036817322309
0.26 4.933076267101702
0.28 2.272811538318935
0.3 3.824478143190835
0.32 2.764079937710875
0.34 1.8074969411590227
0.36 0.9120907641540915
0.38 0.9936598568833191
0.4 2.1041118238107597
0.42 1.1085981239108673
0.44 1.0937673797782805
0.46 0.9398984094026919
0.48 0.3893070334804049
0.5 0.6154758815023544
0.52 0.24285343517110972
0.54 0.40043009157984505
0.56 0.3262763709169108
0.58 0.40043009157984505
0.6 0.5450298468725668
0.62 0.2354380631048163
0.64 0.2688072374031367
0.66 0.042638389381187206
0.68 0.30588409773460384
0.7000000000000001 0.18909198769048238
0.72 0.0
0.74 0.06673834859664084
0.76 0.10196136591153462
0.78 0.07415372066293427
0.8 0.0
0.8200000000000001 0.0
0.84 0.0
0.86 0.003707686033146713
0.88 0.05376144748062735
0.9 0.0
0.92 0.06117681954692077
0.9400000000000001 0.0
0.96 0.0
0.98 0.0
1.0 0


==> evaluation/mcmc/crbd-lightweight-2-box.dat <==
data
0.3181448227147015
0.3331800575695893
0.34322173412034274
0.324509214259539
0.3253710857415338
0.33357752938199015
0.32668746220816625
0.3152870662449269
0.3293410709985214
0.31714843319716624
0.36255618124649064
0.327619165916507
0.31736911012351177
0.3383178198973169
0.34146141078191694
0.32928688265310097
0.33386462213214346
0.32104084975440617
0.31820066362652305
0.3530183807664014
0.32480086364179256
0.3486090224135678
0.3352579930014454
0.33263308712212364
0.3272465149061721
0.3328380576988677
0.3260237607599703
0.327271968097682
0.3133107680752767
0.325050373939132
0.33532109766910817
0.3242645208922835
0.3141785134437212
0.32097124745001426
0.3215917228545132
0.32572657864202154
0.33976054452495474
0.3356723772975723
0.34248646720486436
0.3328380576988677
0.33410040577223515
0.33267715175733886
0.3697195206577945
0.33388884124500745
0.36563919032268977
0.32954061861168343
0.3334698287270579
0.3460554777306214
0.31612354898583245
0.3187574757784715
0.32859538947676004
0.32956611879413855
0.3189267461126921
0.32477910301465907
0.32626120508337597
0.33859120344767596
0.3627189017445662
0.33692885495024877
0.32403582305454015
0.35390832805139527
0.3279384600752087
0.33563725323412064
0.3204016917025332
0.3330270117924316
0.32654055387933884
0.3043108823176557
0.3205649133461465
0.3133682179649649
0.32828170233145926
0.36004669922517546
0.32984079469162253
0.31461567238169613
0.32727802121033905
0.3250360913694304
0.32778793778572063
0.33570864017325236
0.32501629831271306
0.3433735242787554
0.3223584439915089
0.32513346370770424
0.33425335980157905
0.32740026831120345
0.3364641156424565
0.32287433885783107
0.32856772852342814
0.3278931326881723
0.3301266472451363
0.34111497473371205
0.33476855650866627
0.3327949344268869
0.3409324905888593
0.3223501984934041
0.3377170250005873
0.3180821122257557
0.3837345356026986
0.3172171758326045
0.31818384200899186
0.33263135294705753
0.3351105517762921
0.3685043416464142
0.3089910029855992
0.32015720825460814
0.3224452639128818
0.34402805459864777
0.335821428862413
0.3304740140955672
0.3307737380138099
0.34992394835876756
0.3303702106628097
0.3417305426465528
0.33834639090560614
0.330357966631754
0.3277155792807763
0.3429873281163977
0.313346340375941
0.3200933861696944
0.3234765873900592
0.3297567945651095
0.3279588384270862
0.3298979828513264
0.33629761747727793
0.32037340581122187
0.3247151349821922
0.32960728440037235
0.35445265745347165
0.3714764597842977
0.32289656987390036
0.3187893892764651
0.32313879665818246
0.3319747898357546
0.32955140333621763
0.34313795738716124
0.3361035763089991
0.32164980588614606
0.31302242514384543
0.3238567450738251
0.3428286946441144
0.31743870170454913
0.3227340885521901
0.3470263372223085
0.31859587426621905
0.33145774452138693
0.3471163378830959
0.3682713639702079
0.3313874641094027
0.32717740839753956
0.48804212054119134
0.3516967551122616
0.347597750878302
0.3312875933054905
0.33178172360395625
0.3174213794482689
0.31300305150075025
0.3195201182343276
0.32944529319715105
0.33732315134482654
0.3335893556072549
0.3183324949045561
0.3361382089030314
0.3339648933698866
0.3223199419200493
0.34391769594525967
0.3339524679075177
0.3227438254680404
0.31328819120728685
0.34415077166794367
0.3288215791363959
0.3451268219994143
0.3318450796064793
0.34739055733958196
0.3290675595975716
0.3241745361905299
0.3324042124156802
0.32690111130549787
0.3300100539228384
0.33508955955880854
0.35150644931304625
0.3245880104292308
0.328523498250739
0.33841275774749
0.32662390197612223
0.3292293926627114
0.3625186725773046
0.3189931598444066
0.32327286424630236
0.32693811793722233
0.3273845863653515
0.3352672507373229
0.3383918964742894
0.3311833617301863
0.3328017407796084
0.32398900773091316
0.32244192152467266
0.3210259146772853
0.31305446874550297
0.32029217803951904
0.3307050448400177
0.3715914676519374
0.3929456740230253
0.3490176566047977
0.3262015580328781
0.33629061548127476
0.3292145177232487
0.3641292252350608
0.3204363379193426
0.3318890828514255
0.3210128853391011
0.31904339372674484
0.3482002279857568
0.33436173308135936
0.3335312162651794
0.33767369768889227
0.3525805425383216
0.3401444582528164
0.3481439003123256
0.3268511823461187
0.32115988141734886
0.320008480496266
0.3466745405464651
0.32573225963001273
0.3445070248497249
0.3276738467335131
0.32853313435253867
0.35022414720862455
0.3750150166568499
0.32067064667212464
0.36571748014761607
0.3195874957363895
0.39265241031426806
0.32421963873424914
0.3390275345992732
0.32992283107583953
0.3289190418892749
0.3505668284508555
0.3157332143138705
0.3392696353045818
0.33156119280590457
0.3326212649358277
0.3212497164804502
0.3332685796019086
0.321068605355963
0.33441213076957466
0.33714576878552743
0.3371854214662326
0.35653738885599506
0.3243932298557911
0.3381564216226451
0.343220727720477
0.3327351392291609
0.3286086071964238
0.3396705851707335
0.3197751658107812
0.3245921584368047
0.3358434241005631
0.35562983944650595
0.3315595556628994
0.3294531491351358
0.31942199405063804
0.32805083821986925
0.32581389758816615
0.31688278093364286
0.3286492675787167
0.3375983065095325
0.3423877175643147
0.31669828972598296
0.32161796189401376
0.35558240551929726
0.32942151132107034
0.31653839460900735
0.32668787340735117
0.32970295411353256
0.3186571025506214
0.32014966227944636
0.324794748961111
0.3198350356058063
0.31957173581486265
0.36883400525210774
0.32687970410712325
0.3462405958550168
0.3253844057826935
0.3532449805155239
0.3237325156151726
0.34030334475726975
0.31247990197966813
0.36752228236196427
0.3460563715296822
0.3193588504605108
0.33398935753610587
0.3269054132644672
0.31723714668181424
0.3371747409833406
0.3498062359290286
0.34836806926034075
0.3324146698197762
0.3387193828864913
0.32395467008047646
0.3340969516172517
0.3502550684818237
0.3328764100587518
0.31095680779114365


==> evaluation/mcmc/crbd-lightweight-2-hist.dat <==
0.0 0.007779131922964367
0.02 0.016113916126140475
0.04 0.15187828992454241
0.06 0.31764788685437834
0.08 0.6314062077472745
0.1 1.2902245946516615
0.12 1.4817394138979747
0.14 1.9282986297614768
0.16 2.3016969620637666
0.18 2.635458765044285
0.2 2.5850796249717543
0.22 3.6395224353869002
0.24 3.270754538753042
0.26 2.7173248676621484
0.28 2.425051768270773
0.3 2.5852648423984914
0.32 2.2259430345282327
0.34 2.4976569995517734
0.36 2.3946761102858645
0.38 1.9147777576096578
0.4 1.7528977266413042
0.42 1.545639426122325
0.44 1.593795957074009
0.46 1.4606246272499286
0.48 1.3589402599711802
0.5 0.5969557663741466
0.52 0.6927131759973032
0.54 0.7640218852911432
0.56 0.802176675199016
0.58 0.6312209903205372
0.6 0.2857904894555719
0.62 0.18966264497894075
0.64 0.2139261278815201
0.66 0.21448178016173183
0.68 0.12613306760806509
0.7000000000000001 0.0739017532681615
0.72 0.07593914496227121
0.74 0.21596351957562981
0.76 0.021485221501520633
0.78 0.16910351061110637
0.8 0.07779131922964368
0.8200000000000001 0.017966090393512945
0.84 0.00018521742673724683
0.86 0.009260871336862342
0.88 0.03111652769185747
0.9 0.0012965219871607279
0.92 0.008149566776438862
0.9400000000000001 0.007779131922964367
0.96 0.037969572481135604
0.98 0.004815653095168418
1.0 0


==> evaluation/mcmc/crbd-lightweight-3-box.dat <==
data
0.3250218664694494
0.3276905043467814
0.3277738064258886
0.3353898166136431
0.3319048621419326
0.32934006377063574
0.3296741252023633
0.33242044196460996
0.3286621469508701
0.33248201849657466
0.33379008279270034
0.33175024089380434
0.33003165247179267
0.3254534846803576
0.32967019595209524
0.333311224431984
0.33454539708046577
0.3320791498396794
0.3655268165923774
0.32798334128671935
0.33386580546930383
0.33200581985669836
0.3303974075880058
0.32537473724761884
0.3257972713005506
0.3274069318546275
0.3303893520793055
0.3307860099684905
0.32991005276473767
0.3314402136355583
0.33829476568279215
0.32722561041645465
0.3305640953585084
0.33376612460813143
0.3343299120453974
0.34048671131794717
0.3394456753874437
0.3314602644233059
0.33027441284882153
0.329320027826532
0.33558434091426936
0.3283871781591596
0.3311667290118798
0.3306181457370404
0.33195043075891595
0.33004292808577695
0.33076964803275555
0.32815511793548363
0.335351002615607
0.3378078481585908
0.3287040220459026
0.348816768726693
0.33418783123599416
0.33079392478890307
0.3285925285967871
0.34268065568972245
0.33091243879630605
0.329111007346405
0.33286435736289666
0.32747579232077184
0.3334849152740429
0.32972588247854806
0.3381967341161089
0.3340208718290937
0.337090962002919
0.33342753432882566
0.3320954188881787
0.3367497402501528
0.3292117174870585
0.33412014391693146
0.34095588722266973
0.3310329406366231
0.3316372688747235
0.3247577193766559
0.3312923034651641
0.3302389835241813
0.33485154404132617
0.33085321548900165
0.3327568904770486
0.33288492140207016
0.3279172304115864
0.33641628977873844
0.3373056324213754
0.33653149428235846
0.33479611208182264
0.32633889674671784
0.3368291690553243
0.32812748662728874
0.3330807088184215
0.33324885917507
0.33161702657022085
0.33236037606465163
0.338336415694404
0.33649336536308055
0.32750558825568116
0.3276427894682261
0.33579673297341106
0.3354019766370279
0.3382202889548609
0.34047445960350864
0.33662369729810926
0.3271472586309685
0.34995530826716154
0.32537806740251807
0.3372792623288745
0.3279292884429269
0.33192892602401003
0.33427723586652913
0.3311354071221887
0.3308358316162888
0.33120253927526017
0.3286387273179584
0.3387074964137805
0.3337169286530017
0.33388346764110344
0.3410853381738289
0.3310751786787207
0.3310307753772046
0.3295285148665483
0.33173545536355226
0.33122182489816554
0.3368532183947248
0.3320234899898244
0.33634920448844174
0.33276067137774085
0.3571663646100667
0.3290742234614137
0.33168937792839986
0.33222544978431773
0.3261534521875432
0.33988335000562764
0.337165575451471
0.32678254807010304
0.33009684496197506
0.32719265479031295
0.34954433170725707
0.3370673872181505
0.3279920501840319
0.3300572765238036
0.33400439968373946
0.32415382347030797
0.3291837409741203
0.3253242315706521
0.3401379351101936
0.33480508598775843
0.331655661832656
0.33584241958878197
0.3373788989346193
0.3326074601014127
0.3329177646520393
0.348341723439958
0.3291991275528682
0.3299214106109509
0.3316804452660018
0.33397181857173747
0.3293263206302896
0.32336477636917255
0.32600945169443696
0.3362046822328916
0.32716549093211306
0.3322509945584135
0.3373622495524709
0.32976017584701284
0.3401924337954041
0.33816324530092184
0.3312404679144525
0.3285194000230476
0.3342700197950459
0.34380715519483174
0.3252102999093434
0.3309792896933833
0.3304620673305198
0.3345867435336977
0.32676503336957524
0.32865847930138525
0.3273939772456788
0.3366584198866895
0.32876017820065817
0.3290619347140838
0.32772563090260504
0.3284576720440442
0.32886184803310675
0.33259524864438955
0.33198795361530353
0.3351826830830641
0.329674669368944
0.3307255715954358
0.331571585205586
0.3297274136109239
0.3351029931945614
0.3300906330642366
0.32597655424111466
0.33468490964171344
0.3368031086821519
0.32832869646600005
0.33491416308958105
0.3336206035508608
0.33465704451661615
0.33434565086115986
0.328075258260859
0.336877179936626
0.32753258887479936
0.3370227648164977
0.33420996372423867
0.3321116855695812
0.3356310058209293
0.32655784195169785
0.3296782926345081
0.3354835263709801
0.3380752992521093
0.3315868267535662
0.3327099332523862
0.33568643026823225
0.3298471632826607
0.33199636280091743
0.3317082675723136
0.32974269062483136
0.33150092608707693
0.32791342580072497
0.3260076496908211
0.33730354200308055
0.33328677470882756
0.3319577608672845
0.33641628977873844
0.3302688776648094
0.33079605410428015
0.3232433873338379
0.3308864629834632
0.3326598009866787
0.3351674375389078
0.3325872050254526
0.32835569805529174
0.3278196266549793
0.32758802465576065
0.3268618297952527
0.3350997623668828
0.33039231035041733
0.33116161213577666
0.3271445792745358
0.33168001475015646
0.32812748662728874
0.335838246559339
0.3264441110360449
0.32960833957508656
0.3351037700470055
0.34055179443522593
0.3360102149598216
0.35030392590539083
0.32646031191278846
0.332733733558976
0.3399151708116449
0.3365305393700447
0.32441754024949343
0.3265278090934174
0.33363389918583686
0.3393587350067332
0.3394571484698426
0.33500483797430614
0.3356978362645657
0.3283270091694403
0.3387828002411743
0.3270263142340242
0.33352960471009496
0.3339240916008052
0.32518054933996177
0.3319695411284581
0.33747239409124574
0.33175349735837384
0.33159903052088613
0.331081987637337
0.3356436349458098
0.3274487265002355
0.33184996716101955
0.3357709208679038
0.3387797395179073
0.33625764166173194
0.3348364458130498
0.33605693462480296
0.3286383076990695
0.3282164751570968
0.33352156335649474
0.3346213602890468
0.32996641118820397
0.3304590069838035
0.33484274239952727
0.3306312774796971
0.3311497090558998
0.32787792078211275
0.32883129184496085
0.327747927054957
0.3313817652265827
0.33276018610676644
0.3264082509079892
0.33135462916884373
0.3290781825326175
0.33466919121633354
0.33126270385228385
0.3319837138307711
0.3283264564954081
0.3369114267261394


==> evaluation/mcmc/crbd-lightweight-3-hist.dat <==
0.0 0.0033021986706609665
0.02 0.019664778600565307
0.04 0.1007541628110096
0.06 0.32361546972477473
0.08 0.6101275835994262
0.1 1.0509896578105902
0.12 1.452596381532324
0.14 1.8592120582938243
0.16 2.3856159194174476
0.18 2.6069188853855074
0.2 2.792806698194625
0.22 3.0595056200453103
0.24 2.9225014785687304
0.26 2.8857320529212585
0.28 2.982367743232904
0.3 2.773717021609736
0.32 2.5433237334583962
0.34 2.3629828723488724
0.36 2.155723526570084
0.38 2.0504984093791347
0.4 1.8098089399793853
0.42 1.595314439809823
0.44 1.3450337529228167
0.46 1.1355853091488712
0.48 0.9734992991176079
0.5 0.8972519028456047
0.52 0.881056288017026
0.54 0.6434092937969867
0.56 0.6182161151747531
0.58 0.48390196699730703
0.6 0.4180435103633383
0.62 0.34415217718781793
0.64 0.3719054873637101
0.66 0.23885285328516823
0.68 0.22744357136125531
0.7000000000000001 0.24091208953485005
0.72 0.21109954310927606
0.74 0.10644952793400352
0.76 0.08611688892813599
0.78 0.09329638828513483
0.8 0.05788123512619222
0.8200000000000001 0.04092500150268591
0.84 0.06110922708515294
0.86 0.0772677385578816
0.88 0.020369742361717645
0.9 0.012819209446217571
0.92 0.02120456786834542
0.9400000000000001 0.02881075581762068
0.96 0.009850940978207715
0.98 0.00645598391792144
1.0 0


==> evaluation/mcmc/crbd-lightweight-bar.dat <==
particles	runtime	std
3000000	63.952131247562	2.5088025485390575
300000	6.2142800862628	0.7585846429818281
30000	0.63421599527998	0.18842787166154437


==> evaluation/mcmc/crbd-webppl-bar.dat <==
particles	runtime	std
3000000	37.100597265622	0.8385561008521816


==> evaluation/mcmc/data-1.json <==
{
    "benchmark" : [
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                "fileName" : "experiment-mcmc.toml", 
                "options" : [
                    {
                        "contents" : "30000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align crbd-unaligned.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align crbd-unaligned.mc", 
            "results" : [
                {
                    "command" : "./out 30000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1710.26098633, 
                    "ms_run" : [
                        200.269042969,
                        219.359863281,
                        204.994140625,
                        201.100097656,
                        224.464111328,
                        194.29296875,
                        195.165039062,
                        221.559814453,
                        190.512939453,
                        191.866943359
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                                "fileName" : "experiment-mcmc.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"mean\":0.33601022106408457,\"counts\":[0,23,61,306,545,481,819,1421,762,1317,1107,1556,1800,1119,1161,1623,1947,1037,1057,900,801,796,554,1368,944,440,473,273,215,23,161,555,183,188,106,118,26,7,183,52,0,0,3,199,4,39,45,0,23,76],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3637508178616839,\"counts\":[0,51,9,126,165,820,628,1260,984,1575,1081,1144,771,1324,1155,1841,829,1860,1454,1020,437,924,1257,689,917,256,415,538,99,194,420,419,151,124,415,40,66,52,0,227,107,158,143,421,81,38,0,19,0,3],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31678580156255487,\"counts\":[0,6,0,149,554,1144,1313,945,1334,2128,675,725,1394,1264,2226,1530,912,1245,1044,1096,1074,1142,648,695,915,539,176,107,247,408,604,216,51,0,0,22,200,0,7,24,63,0,0,0,0,47,84,16,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34704552264484795,\"counts\":[0,0,21,90,347,345,593,977,1309,951,1460,1583,1753,1174,1468,1479,1453,1139,1184,1032,906,708,1085,665,238,675,822,526,759,117,150,666,132,426,233,15,96,23,104,102,16,120,26,0,0,0,0,32,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.375211788482671,\"counts\":[0,16,77,152,247,468,354,764,789,1313,785,1030,919,1723,1932,1786,1543,1435,821,803,363,907,839,703,750,1097,686,1232,182,654,322,611,241,212,167,215,14,74,142,57,48,7,208,1,0,0,3,26,99,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3049175066249669,\"counts\":[0,0,0,214,139,318,708,688,1566,1494,2556,1713,1510,2844,2199,1339,1527,1289,771,854,959,337,320,596,512,247,490,467,176,403,0,339,97,62,15,169,20,37,0,5,0,0,0,0,0,0,0,20,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3096070027350916,\"counts\":[0,27,5,84,289,511,651,1638,738,1431,2730,1850,1642,1686,1503,1501,512,1342,1767,1274,788,840,643,502,604,405,258,374,108,317,151,36,43,300,90,59,23,5,93,0,47,0,0,114,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.38152076886896535,\"counts\":[0,12,95,73,376,116,988,517,661,980,900,813,1283,2698,1740,1126,1338,1448,1031,837,1060,727,571,624,633,309,478,556,440,797,344,444,735,164,488,0,139,197,122,104,341,0,0,284,0,0,7,0,0,404],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3072072660677393,\"counts\":[0,20,50,190,479,530,546,1042,1809,1954,1385,2122,2264,891,1317,1132,1249,1991,1333,915,734,681,733,269,449,709,231,440,551,85,351,139,67,0,30,0,2,91,0,0,0,6,75,73,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3190369107615964,\"counts\":[0,48,75,243,294,589,664,1521,1061,1828,1678,1697,1360,1542,1292,799,1016,837,1576,1793,1126,764,752,806,520,740,379,194,169,224,484,96,250,141,84,158,14,0,0,47,0,75,3,0,61,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                "fileName" : "experiment-mcmc.toml", 
                "options" : [
                    {
                        "contents" : "300000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align crbd-unaligned.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align crbd-unaligned.mc", 
            "results" : [
                {
                    "command" : "./out 300000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1641.98803711, 
                    "ms_run" : [
                        1818.98779297,
                        1781.16088867,
                        1763.53515625,
                        1851.98706055,
                        1818.08496094,
                        1751.94189453,
                        1804.36206055,
                        1895.18505859,
                        1806.12988281,
                        1845.41821289
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                                "fileName" : "experiment-mcmc.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"mean\":0.32674332381206916,\"counts\":[0,152,829,1901,3416,5330,6904,10058,14284,12220,15494,16724,18074,14366,14655,14409,11993,12688,10527,11495,10588,9339,8065,6521,5364,4001,4621,4509,2312,3591,2943,1700,1776,1191,1994,819,1352,604,496,430,689,445,151,143,160,258,83,16,122,83],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32200580382250354,\"counts\":[0,217,595,1319,3415,5745,8231,10170,11640,13281,14414,16912,14253,15334,15243,17556,16092,12961,14123,12213,9767,7923,6890,6356,6087,4814,3860,3293,2179,2025,1724,1734,1689,1079,1929,714,1037,613,364,382,242,171,234,89,88,215,480,99,41,53],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3246055117608653,\"counts\":[2,162,796,2231,4065,5721,7934,9399,12792,14449,13213,14534,16304,15778,16029,15892,14045,14198,12836,9570,8983,7544,7233,6205,5841,4624,4739,4442,3304,2464,2368,1891,1476,1453,1254,1463,459,359,1248,938,326,252,167,235,280,104,59,5,4,72],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3330541448920268,\"counts\":[0,96,624,1713,4438,6526,8884,9572,11602,13179,13939,14708,15198,16438,13902,14413,15143,12925,12546,9476,8570,8159,7989,6640,5410,5635,4193,3890,3437,2304,2191,2891,1609,1358,459,1497,1209,1013,1055,621,660,575,253,769,284,219,45,140,259,29],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3359116392235794,\"counts\":[0,65,514,1475,2845,4289,6228,9630,12324,12916,13498,17532,15351,15899,15234,15581,12256,13501,10640,12150,10030,8387,6739,6999,8060,4300,4892,4342,3594,3475,2188,3036,2406,1263,1273,1004,1178,1189,866,429,494,404,235,214,320,176,28,83,124,308],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32323052050184237,\"counts\":[0,129,413,1986,2736,5406,8575,9433,12312,14294,16243,14709,17057,15543,14930,13479,14943,13573,13669,10955,10971,9170,7211,6862,6256,4140,3378,3729,2168,1850,1617,1758,1523,1058,1201,1961,917,265,1069,264,342,192,307,191,119,326,236,0,129,143],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3292979990012525,\"counts\":[0,41,920,1596,2493,4870,8451,9064,13696,14480,14310,15511,16938,15012,13132,15109,13282,15817,10716,10664,10440,8518,6820,6657,6135,5911,4854,3804,3071,1895,2747,1681,1620,1490,1174,1478,883,852,651,233,684,349,164,327,119,240,177,0,136,62],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3409622314034481,\"counts\":[0,67,897,1868,2270,6272,8053,10468,10114,12795,13193,14811,14348,13949,14464,14673,15814,14810,11101,9502,10480,8512,8285,7824,4127,5459,4138,3826,4672,3135,2864,2448,1887,1771,1439,924,1151,1175,575,586,867,554,1062,202,196,278,592,180,389,280],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3292651227103517,\"counts\":[0,257,546,1698,3258,6230,7032,8942,12508,12972,13736,15964,17505,14463,13155,15718,13682,12631,13745,11472,8933,9477,8214,6256,6341,6202,4582,3666,3512,3336,2400,1647,2147,1325,460,1131,863,715,525,295,384,392,678,305,78,258,47,77,6,34],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33684176288227874,\"counts\":[0,153,563,1581,3043,4462,6967,9536,12060,13023,16387,14622,14785,14947,14821,14587,14336,11854,10799,10631,11179,10157,7954,7705,6287,4544,4011,3753,3780,2742,2622,2640,1888,2412,1228,888,1493,857,666,796,1017,596,220,344,106,186,151,40,21,49],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                "fileName" : "experiment-mcmc.toml", 
                "options" : [
                    {
                        "contents" : "3000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align crbd-unaligned.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align crbd-unaligned.mc", 
            "results" : [
                {
                    "command" : "./out 3000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1652.47998047, 
                    "ms_run" : [
                        18364.9509277,
                        18473.6079102,
                        18641.434082,
                        18125.8479004,
                        18524.8459473,
                        18334.4570312,
                        18643.6899414,
                        18275.5500488,
                        18364.7910156,
                        18260.4309082
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                                "fileName" : "experiment-mcmc.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"mean\":0.32751356825171446,\"counts\":[31,1313,6292,19161,39526,57374,77887,104200,125263,135614,145047,149564,168904,161855,145421,144976,130039,128366,117983,112944,97468,81997,76805,68012,59008,48699,42121,38229,31531,26372,25641,21268,17478,13702,11333,9215,8522,7348,5292,5404,5933,3886,3649,2987,2755,1860,2128,1296,912,753],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3306576857508213,\"counts\":[23,1244,5717,15668,33021,53669,76743,103588,118784,133682,143092,161475,165235,164085,145154,144465,133754,125004,115554,106881,99542,83059,80642,67148,62440,52364,45608,37229,33338,29191,25844,21541,17070,14910,13522,10355,8920,8460,7003,5644,3904,4396,3607,2059,2513,1945,1920,1529,1175,1286],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3333385405620866,\"counts\":[29,1701,6804,18344,31130,54302,75011,97087,116075,134539,149220,160572,164287,150621,146901,149956,134009,129626,125652,101025,96940,86263,74227,66628,54767,53074,44177,40346,30773,30036,25057,19698,14777,15710,13826,12647,11214,9697,6811,6899,6695,4173,4146,3525,3217,2653,2150,1510,2375,822],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3282435613162833,\"counts\":[0,1560,5837,18096,34548,50931,82832,98932,120185,137122,145872,157066,160885,158341,159049,147223,137936,125169,119411,106561,97806,81423,75637,67791,60551,49108,45997,35602,33527,29214,26462,19850,16423,13464,13262,9957,9700,9607,5668,4471,3839,4033,2885,2236,2774,1650,1358,719,1023,1799],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33341986846921773,\"counts\":[23,1094,5105,19345,34287,57307,79971,94149,116575,133389,150003,161373,161302,152777,152623,140172,129983,124299,118568,100397,100320,86842,77276,68893,57842,51529,46081,40152,33577,31272,24622,21952,16859,14735,12113,10497,10132,8824,7176,6655,5223,3878,3980,3757,3156,2640,1869,2441,1940,1362],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33074841494635965,\"counts\":[3,1604,7400,16734,35839,55075,73789,97970,118577,131308,159681,159896,150444,165062,147499,143687,139833,127527,117648,103652,93267,89071,72387,69352,59158,53098,42350,40719,33568,26562,23839,20372,17914,15173,12357,12818,10371,8625,5580,6998,5549,4278,3372,4409,2467,1866,2628,1737,1127,1379],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3335502025074869,\"counts\":[81,1447,5717,17325,34115,53046,81594,102714,122461,134666,144004,147170,161760,154964,156444,145150,135950,124973,114152,106453,97218,85893,76320,63384,57378,50667,45620,38015,35157,29702,23925,21755,16718,15554,13482,10655,9432,9751,7681,4699,5792,4694,3654,2917,2319,3084,2175,2147,1706,2596],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3320583150989244,\"counts\":[105,1192,7055,17575,34033,53581,74226,101584,116888,133025,147916,160280,154080,157366,156482,147802,136586,133670,119265,101272,94219,89190,70973,63718,62483,49145,41452,38856,32919,28182,25853,18419,17956,16843,14228,13180,9839,8236,7486,6254,5347,5108,3626,3759,2896,2681,1947,1425,1465,1181],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33491897125864845,\"counts\":[0,1492,6195,16487,32064,49475,80930,103058,117117,133199,140245,144979,150870,157423,152336,154708,135506,132237,111904,108149,95976,88537,76488,65319,57839,55290,45282,43197,35002,31162,28128,22097,20803,15256,13109,10529,9566,7403,7936,8108,5781,3984,3568,2472,3546,2061,1617,2097,2046,998],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3324322890750573,\"counts\":[44,971,5256,16689,35873,50125,79000,100149,121119,135306,148857,143046,158072,154223,159566,150792,131235,133092,108054,116603,97883,83804,80651,68821,57778,48374,46395,38377,30414,28525,24454,20999,18956,15036,15026,11419,9632,7768,5737,6398,4744,5269,3376,3099,2784,2411,1805,1900,1248,1731],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                "fileName" : "experiment-mcmc.toml", 
                "options" : [
                    {
                        "contents" : "30000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight crbd-unaligned.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight crbd-unaligned.mc", 
            "results" : [
                {
                    "command" : "./out 30000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1727.46606445, 
                    "ms_run" : [
                        532.752929688,
                        619.0910644529999,
                        624.166015625,
                        603.211914062,
                        608.5852050779999,
                        546.6359863279999,
                        568.2512207029999,
                        643.5280761720001,
                        782.6350097660001,
                        598.002929688
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                                "fileName" : "experiment-mcmc.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"mean\":0.29378253505586405,\"counts\":[0,1,29,128,548,1081,803,1379,1342,892,1134,2052,2976,2661,1226,2063,1491,975,492,536,1135,598,590,507,210,332,131,216,176,216,294,127,145,23,165,102,0,36,55,40,0,0,0,2,29,0,33,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32686992727303577,\"counts\":[0,0,2,79,212,823,563,929,1173,1366,687,2110,1690,1751,1383,687,2021,839,1603,1607,1064,528,966,1832,292,474,1082,350,6,50,43,78,131,0,0,256,0,91,63,138,0,0,0,0,31,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3194558132424599,\"counts\":[0,13,64,292,482,510,753,945,1039,1598,1164,1690,1136,1094,1692,2265,2180,1625,677,975,970,1256,935,533,286,945,248,185,333,221,133,109,141,0,23,0,156,60,0,0,0,19,0,240,13,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34168029454077564,\"counts\":[0,0,63,191,330,279,577,1082,1281,671,1987,1281,1008,1411,1263,1792,1260,1589,1139,865,1306,1807,941,556,500,434,1087,406,152,440,215,4,57,58,58,31,0,701,53,30,0,29,0,0,66,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31442548383400243,\"counts\":[0,0,25,336,198,347,864,772,1626,1156,1515,1430,2230,980,2303,1203,1396,1182,1902,1378,762,1005,874,503,565,494,372,441,528,55,41,101,117,104,0,0,1,0,0,39,0,155,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.298590656299541,\"counts\":[0,0,105,85,470,1589,1016,1214,916,1558,1662,1313,2083,653,1783,1978,710,2823,819,1039,451,475,954,649,147,583,132,235,576,220,171,178,206,7,50,57,0,67,0,0,0,0,26,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3264524542716769,\"counts\":[0,0,6,67,444,380,1055,779,1537,1141,1073,1911,2758,1587,1277,1560,1061,1020,1506,1197,890,469,708,391,718,600,188,490,266,163,87,94,427,112,0,47,0,0,641,10,52,100,0,0,0,148,0,0,40,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3400173907160121,\"counts\":[0,0,89,403,709,465,982,634,960,1270,1326,1775,1127,1008,1411,1952,1541,1169,960,878,1154,666,659,826,448,349,729,666,149,621,168,219,770,107,26,54,106,0,3,0,0,104,0,426,91,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.38609419740420187,\"counts\":[0,0,96,25,199,451,1537,439,696,1097,1004,954,1067,1989,1114,765,1087,654,2099,905,562,1430,1720,304,508,452,405,158,910,458,122,1152,29,98,42,143,41,52,0,0,2014,0,6,21,189,0,0,0,6,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31944561075181666,\"counts\":[0,0,189,190,497,630,808,668,1308,1493,1028,1584,887,1818,908,1411,2023,1298,2028,668,1673,801,1414,528,594,430,641,684,221,16,172,139,97,7,147,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                "fileName" : "experiment-mcmc.toml", 
                "options" : [
                    {
                        "contents" : "300000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight crbd-unaligned.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight crbd-unaligned.mc", 
            "results" : [
                {
                    "command" : "./out 300000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1734.06591797, 
                    "ms_run" : [
                        5842.5378418,
                        6190.60205078,
                        6419.44995117,
                        5916.30615234,
                        5875.51806641,
                        6287.68212891,
                        5941.27197266,
                        5731.74194336,
                        6002.17089844,
                        5817.22583008
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                                "fileName" : "experiment-mcmc.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"mean\":0.3181448227147015,\"counts\":[42,87,820,1715,3409,6966,8000,10411,12427,14229,13957,19650,17659,14671,13093,13958,12018,13485,12929,10338,9464,8345,8605,7886,7337,3223,3740,4125,4331,3408,1543,1024,1155,1158,681,399,410,1166,116,913,420,97,1,50,168,7,44,42,205,26],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3331800575695893,\"counts\":[0,203,796,1526,3631,5986,6575,9993,14305,13431,17101,13247,15758,14464,16062,14885,14764,12651,11541,9959,11456,7037,4818,8035,5939,4920,3038,4494,2730,2446,1185,1773,937,2443,940,1001,1028,456,518,218,1032,770,445,154,1364,1209,583,846,558,564],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34322173412034274,\"counts\":[0,69,649,1319,3573,4340,6905,9270,11748,14596,13308,15792,15493,17224,14847,13769,11732,11820,13037,10973,8475,7947,8704,6345,6686,5992,3683,5510,2807,3468,2301,2352,1509,1073,688,1038,2585,602,694,550,883,56,572,1033,99,0,602,44,295,307],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.324509214259539,\"counts\":[33,309,471,2054,3329,5996,8399,9859,12568,14427,16343,14727,15437,16737,14372,15006,13233,14329,10548,11694,9520,9068,7456,5491,6090,3857,4020,3137,2393,3594,2420,1536,1806,1051,611,1145,783,302,651,2176,1497,108,614,10,106,94,386,22,165,20],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3253710857415338,\"counts\":[0,48,520,1392,2890,4978,7394,10110,15291,15769,13879,14292,15220,16299,16321,17103,11792,12231,13869,9307,8539,8571,7818,6417,4469,5637,5604,3832,3614,2656,2241,2181,1711,1626,866,952,384,713,883,422,368,80,405,18,780,47,78,0,53,5],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33357752938199015,\"counts\":[0,61,637,1617,2813,5712,6956,10456,13849,15075,15293,15645,17583,14061,14533,12038,15399,11664,11137,11163,9777,6493,6525,4579,6912,3977,4669,5273,3450,3080,2068,2136,2145,1573,1877,1510,1031,1236,1309,630,293,103,627,1548,731,208,41,0,2,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32668746220816625,\"counts\":[7,162,659,1971,4073,5771,6892,11274,11811,15341,14521,14700,15830,16419,15254,14029,14379,13967,9687,12948,8705,8102,7027,6006,6221,4818,3740,3737,4499,2460,1684,2189,1866,996,1342,1675,687,282,249,196,529,128,130,223,50,911,60,40,0,269],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3152870662449269,\"counts\":[0,140,824,1719,3785,5589,8214,10666,12257,15824,15332,18049,15487,13831,16200,15767,13515,15698,12466,11337,9167,7725,8228,6256,4792,4296,4269,3009,2151,1356,2122,1985,1706,637,2040,449,205,310,200,340,128,272,18,627,510,4,7,0,0,309],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3293410709985214,\"counts\":[45,115,425,2068,3510,4679,7625,9580,14171,10212,16857,16772,14650,14678,14203,16911,17036,10701,11425,11501,9031,6055,8366,5896,7667,4912,4734,3139,3266,3106,3422,1922,2994,1553,822,1210,919,666,248,95,1082,262,123,429,46,39,125,0,125,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31714843319716624,\"counts\":[0,82,923,1228,3237,4430,8298,10975,13316,12044,16157,15996,18820,17619,14821,15410,14856,12135,10149,12222,12182,9997,8082,5597,4557,4225,3135,2756,4228,3248,1321,524,1734,677,594,767,971,627,312,104,235,138,213,290,0,0,70,14,84,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                "fileName" : "experiment-mcmc.toml", 
                "options" : [
                    {
                        "contents" : "3000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight crbd-unaligned.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight crbd-unaligned.mc", 
            "results" : [
                {
                    "command" : "./out 3000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1733.53198242, 
                    "ms_run" : [
                        62296.6921387,
                        61811.494873,
                        61889.8781738,
                        64441.3012695,
                        63382.5239258,
                        61970.6430664,
                        63620.6311035,
                        63264.105957,
                        61961.3679199,
                        64068.286377
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                                "fileName" : "experiment-mcmc.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"mean\":0.3250218664694494,\"counts\":[178,1060,5431,17444,32888,56652,78300,100218,128593,140522,150542,164918,157533,155551,160760,149513,137094,127373,116201,110529,97555,85993,72502,61212,52475,48365,47492,34682,33324,26084,22534,18551,20047,12875,12260,12986,11379,5738,4642,5029,3120,2206,3294,4165,1098,691,1143,1553,531,348],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3276905043467814,\"counts\":[12,1126,6187,18545,33650,59350,78242,104575,117072,138475,148855,156859,163396,159804,152257,139709,135637,133750,114835,104770,98733,79642,76180,68156,54473,48760,47190,40140,30252,30807,26692,20442,16103,18884,11772,11731,12508,5356,5475,4625,4952,2976,1107,3932,1411,1358,1376,1268,1636,1126],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3277738064258886,\"counts\":[4,1395,6284,18823,34372,57074,79420,103487,121604,142001,158271,154269,158308,155067,156913,147460,140988,118818,111788,104233,90914,83101,74034,71800,55326,52361,39363,37436,31057,32318,25643,23153,13568,15557,10759,10597,5747,9637,7156,6529,6666,4770,2061,2631,2765,1577,1882,1730,3165,735],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3353898166136431,\"counts\":[162,829,5872,17696,34677,54059,76897,103633,117449,131282,147931,152786,159647,157096,148605,146416,127224,127547,111329,107197,96629,78728,81176,71957,57160,52851,44762,42693,31844,26177,24779,20634,21421,17250,13970,12567,9586,7097,6474,8915,6098,3332,3711,4703,3775,5741,2421,1815,2333,3328],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3319048621419326,\"counts\":[6,1661,7179,20233,35076,55052,78765,100257,118001,136705,139852,148700,165820,156087,156886,145573,136744,126364,116122,104828,91018,83109,76587,70513,59715,46603,41117,38903,33140,29213,25134,25627,21263,17085,15451,9062,7035,9823,7442,3717,6200,5944,1856,5451,3919,2791,2435,1094,1807,1409],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32934006377063574,\"counts\":[37,1256,7506,17959,35296,55791,77884,103476,118247,138938,158087,161659,155379,156578,164122,146114,130861,126156,113390,107210,92670,79756,71527,65970,53384,49088,44264,33668,29104,26759,23012,19334,21749,14956,14948,8735,8635,8291,7865,11436,5565,4624,5363,3730,3633,4102,4297,1565,761,2044],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3296741252023633,\"counts\":[90,1093,7239,20815,35887,55245,85546,105122,125056,146078,148124,150120,152534,159755,150860,149302,130619,123930,114679,100995,95912,79095,74934,65364,47587,51717,44415,37072,36669,26544,25467,20595,17119,14542,12862,12979,11787,8359,7192,5827,7103,4057,4836,2131,2488,4166,3103,853,2268,2504],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33242044196460996,\"counts\":[157,1649,5948,18223,33348,54820,82447,98156,118438,130370,143160,153486,153555,160817,151248,158398,135225,128573,112512,109445,101503,87129,70951,65042,55761,48543,46981,37943,36636,26731,26963,22795,17446,13875,11937,11421,5758,9494,6992,9013,3950,4004,1665,3551,2795,1783,1611,2015,1156,3375],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3286621469508701,\"counts\":[47,1548,5990,17731,35188,53282,78016,100357,124186,132479,154275,155520,157110,173600,147200,146112,138113,127985,117206,106558,87926,85626,74483,70388,59734,48622,46333,33056,36447,26519,23521,20407,20038,14187,13684,10520,8703,8052,5887,4889,3911,2073,3011,1550,2446,2611,1040,1675,1329,633],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33248201849657466,\"counts\":[33,916,6432,18287,35230,56734,77718,103187,117543,130132,151074,155020,153777,160401,148244,152886,142264,124257,110197,101630,99710,86777,75006,72192,51824,49293,43059,36775,30019,30361,22767,18933,22308,16793,14044,9161,11492,7469,7194,6114,7407,6906,3958,4100,3216,1636,1771,1767,552,411],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-simple.toml", 
                "options" : [
                    {
                        "contents" : "3000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align lda-res.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align lda-res.mc", 
            "results" : [
                {
                    "command" : "./out 3000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1624.83203125, 
                    "ms_run" : [
                        66735.9040527,
                        66536.3469238,
                        66849.2949219,
                        67341.43310549999,
                        66776.4211426,
                        66873.11083980001,
                        67420.06494140001,
                        67238.3908691,
                        68055.3808594,
                        68558.23291019999
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-simple.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"counts1\":[257563,209380,175794,144569,124682,99378,79968,66179,56249,45980,34888,30620,23392,17986,14700,11756,9715,7436,5766,3873,3942,3058,2789,2362,2102,1938,1942,2181,3111,3443,3934,5171,6289,8560,10977,14928,16176,22360,26767,31653,38015,47561,58251,74970,88898,107992,131045,155475,184825,219411],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[225111,189556,154730,129364,107701,88978,71843,59010,46531,38578,30960,22363,20000,17209,12555,11356,8160,7606,5140,3804,4401,3555,2884,2569,2440,2428,2443,3022,3472,3511,4675,5382,7561,9902,12643,15446,17113,24523,27972,35161,46831,55896,65559,82917,103685,123185,144426,177033,198248,260562],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7874,7166,8868,10711,13886,14773,18347,22317,25812,32560,37067,41722,50094,56575,64588,71361,77564,82635,93198,99696,100392,105073,106136,108896,107737,111939,109228,111960,104199,98368,94776,89787,80740,73037,67136,60673,55353,46061,41671,38091,29041,26984,20732,17216,14951,10760,9674,8965,8479,5131],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[205617,183994,146734,114512,104290,80716,69744,54637,43603,36622,27788,25181,18739,15919,13027,9911,6960,6492,5083,4470,3709,2732,2369,2422,2534,2181,1950,2805,3572,4162,3758,5873,8077,10088,11250,14247,19119,24872,29543,39538,44611,60498,71621,83082,105061,123277,155651,193248,223814,270297],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[273552,226464,187007,156836,125399,103652,91684,68218,52885,43734,36548,27044,27827,19937,15250,12277,9433,9054,5933,5168,4694,2782,2444,1777,2091,1736,2583,1912,2737,2969,4080,4353,6722,7952,12488,11557,15433,18532,22625,26389,38794,43276,56192,65775,79204,94826,115491,151138,185367,216179],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5732,6192,8932,8278,11136,15662,19788,19998,24599,30696,36466,39759,49048,53943,62695,68859,81461,82622,85420,97807,101811,108509,107298,110718,112420,113704,108629,105538,103582,103098,94366,86776,83234,78879,68915,61355,53584,46228,42403,37997,32781,25490,20852,19617,15349,13284,10919,10080,7350,6141],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[207649,182919,152956,114458,99744,81402,71697,56251,49170,37334,32907,24068,19505,16010,12530,10161,7718,6370,5343,3940,3528,2856,2568,2597,2606,2041,2121,2884,2900,3312,5302,6080,7278,9625,12931,15446,19336,25097,30301,39050,46134,60287,71568,82084,102252,138124,155427,170216,219424,264493],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[263964,224943,182898,150334,131351,103427,84924,68757,58777,47561,35595,28036,24327,21016,14985,11381,9076,7698,6401,4615,4018,2733,3233,2059,2395,2423,2415,2747,3502,3974,4019,5611,7095,7965,10182,12865,15534,19218,22456,28780,39926,47796,52435,67214,85106,99143,117332,152414,180938,214406],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5838,9127,8275,10541,13894,16431,18486,22640,27072,30300,36633,40064,49216,54933,61641,69376,73392,83240,89234,94902,100381,100851,106626,108982,110101,111137,106533,105548,103496,94659,96069,90135,83038,75373,68987,64846,55392,49674,43912,38538,32680,29237,21503,20569,17347,12332,9952,11346,9751,5770],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[237787,196028,158545,137504,109435,90223,76260,64202,50777,39498,35347,25139,21229,16380,13072,9874,8093,7183,5788,3801,2956,2980,2353,2204,2302,2126,2391,2805,3599,4046,4113,6013,6973,9165,12130,14062,19142,21455,28462,35037,40525,54109,63895,79974,92282,113268,141525,176144,203608,244191],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[244892,203097,167368,138903,114625,95142,82968,63128,53474,41653,33648,28713,23655,17948,13823,12231,10800,7853,6743,5100,5000,3530,2231,2289,2541,1710,2488,2578,3574,3389,4018,5388,7642,8639,11199,15087,17356,21540,28153,32711,42784,52757,62680,76029,86055,110985,131384,164693,191068,234738],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6440,8649,7467,10884,14093,15517,16834,23648,27260,31118,37731,44194,48097,55422,65304,69184,76637,79807,91471,94064,95844,107303,108065,107478,115299,108101,108887,109840,103527,97306,93075,90346,84176,74818,70790,59475,60037,49546,42422,36048,30041,25283,20199,18080,13391,12774,10365,9125,7169,7369],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[239112,199013,158525,137533,104346,89105,78265,60790,47495,40254,30819,25484,22482,16631,15783,10780,8844,7359,6649,4512,4257,3345,1741,1975,2394,2043,2369,2633,2807,3645,4262,5624,5983,9555,11104,13767,17456,20335,28549,35118,40690,54260,62958,79478,95109,109213,137267,171716,208142,258424],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[237989,206560,167579,144229,116867,95084,81627,63898,48466,44315,34562,28667,22060,19509,14278,14726,9342,8497,5704,4666,3762,3223,2489,2336,2058,2060,2488,2675,3138,3355,4358,5633,6691,8913,11888,13832,16943,21110,27739,34076,42744,49733,60684,73512,87136,116034,136584,169596,195931,220654],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5261,5367,10233,11126,13328,14641,18388,21812,25241,31961,37375,44663,48289,56394,61732,64821,72790,80404,87537,95259,99546,103896,105081,116527,111469,112878,110482,106161,104562,101300,95153,88763,83314,77376,71594,63675,56281,48412,41749,35362,30852,28159,22701,19526,15623,11690,11475,8578,6271,4922],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[246028,201803,174209,138700,114271,97661,75835,66705,52865,41081,34073,29538,23322,18319,14525,11443,9922,7072,6498,4411,3485,3436,2506,2109,2240,1862,1968,2424,2644,3376,4103,5161,6487,9342,10659,13070,15251,21477,26562,30158,40013,52276,61766,78681,92686,112056,136427,162975,195447,231072],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[240345,199682,155860,136840,112930,87037,75594,60620,52550,39239,32887,25583,21888,17142,12758,9929,8592,6992,4618,4362,3848,2516,2110,2336,2103,1634,2171,1744,2888,3943,5332,4877,7688,8892,11994,13868,18231,22273,26472,32111,42024,54877,65478,79636,88036,113922,147019,175227,210538,240764],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6729,5162,8743,9735,10397,14368,18230,20350,26244,28415,35701,42453,49756,53260,64663,66290,72547,82238,88156,92794,104625,107750,109865,109717,112018,113199,110403,109341,105441,103891,93945,90910,84367,78415,70584,60699,54126,48494,42070,37882,30173,25903,22408,16901,16513,12662,9916,9764,7752,4035],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[270292,228079,175136,144385,122563,104625,83461,68248,56483,48996,37265,29762,22298,18735,17354,12816,10030,7217,6420,4560,3964,3966,3638,2927,1925,2521,2793,3247,3239,4185,4050,5803,6507,9010,11428,12181,17395,19355,23785,31162,37207,45604,55358,67439,85288,106195,131258,149840,170565,209440],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[221037,183409,145618,132941,105000,84391,67986,52945,42740,34413,29828,22248,19825,14248,11854,10428,7663,5648,4719,3452,2546,3351,2773,2058,2886,1994,1872,2707,2976,4478,4300,6194,8883,10599,12455,15621,18691,24164,31216,37700,44291,48469,70367,89161,105724,125026,152676,176818,227109,262502],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6366,7895,7488,10554,11863,15044,18956,19128,25737,30409,34791,41244,46638,54495,61561,68627,75698,85155,91153,97170,96856,108380,103567,110734,111038,111980,112870,108210,103009,104379,99417,88105,80803,75760,66146,61771,56320,47944,39753,37541,33850,25234,21180,19320,16129,13484,11173,10123,8815,6137],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[258930,216053,175508,146259,121950,99801,79455,71214,56640,42368,35569,28024,24600,18474,12917,12045,9521,6794,6012,4757,3882,3211,2425,2608,2160,1952,2440,2709,3546,3872,5280,4704,6808,8782,11901,13821,16200,22686,24760,31238,37484,47063,59097,73909,88002,106893,121507,159069,185428,219672],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[220172,185685,150027,128180,105400,92327,72652,61031,45122,39975,32383,24377,21540,16179,15054,10856,8262,6976,4666,4677,3752,2462,2040,2412,2149,2187,1941,2745,2682,3640,4314,5399,8239,9411,10759,14768,18717,20801,27456,33829,43286,52457,67036,83462,100156,122031,148149,169768,217818,270593],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[8508,6131,8715,10435,13474,16250,19196,21669,28367,32885,35571,43416,49080,55642,60002,67160,74844,80028,90832,94706,96748,102567,104869,111427,107955,117013,110706,113059,102994,98914,94213,86950,82864,76129,66822,62911,57060,50041,42067,37304,31327,26253,22519,18378,14876,13248,10444,10607,7741,5083],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[252526,203838,161497,133949,113921,98223,75952,62249,52685,41471,34819,27975,21912,17132,13551,10983,8516,6609,5777,4343,3525,2607,2157,1987,2375,1920,2376,2965,2762,3183,4688,5252,6186,9206,11052,12839,18352,22357,25228,33905,41573,50520,65336,80082,88737,115705,137523,168081,199968,229625],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[228632,201463,166059,133294,109166,97410,77749,62691,51914,40504,34699,27183,23913,19321,13402,11611,8095,6932,5355,5776,3534,2529,2468,2199,2718,2457,1993,3225,4188,4463,4623,5259,5870,9878,12780,14858,18237,22024,26970,32346,41302,49824,64718,81690,98364,113567,142760,167086,192585,240316],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5702,6817,6616,10728,11149,15294,17301,20679,26165,31446,35451,39361,47118,55795,61047,68102,74244,83854,91266,94100,101378,103259,107944,112749,113802,109038,107975,110312,101460,98938,94496,86836,82169,77104,70432,65792,56107,50074,44385,37847,33943,26774,21664,18837,14662,13203,10738,10448,8049,7350],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[227231,188196,157375,129763,109460,91029,76204,57125,49991,42953,32007,23029,21974,16455,12137,11351,7599,6874,4383,4720,3568,2728,2410,2931,2251,2228,2235,2521,2665,3303,4835,5096,7577,8671,11329,15354,17647,20754,29948,36552,46343,52177,67612,80814,91454,118772,143565,173297,216360,255147],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[256304,209644,177490,142615,115667,100522,81310,66702,53628,46162,35144,28638,23944,17886,13406,10701,8191,6226,5594,4589,3050,2637,1890,2284,1978,1632,2216,2670,3082,3678,3998,6222,7235,8722,10582,11822,16893,21592,26759,31643,39010,47204,61037,74929,90500,108532,127434,156078,199660,220668],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6885,6414,7752,12832,15069,16578,18579,22453,26949,32280,37710,41965,47381,54454,63706,68707,74232,83281,93481,90159,99731,107900,107907,109807,108930,106905,111328,107824,101540,99664,95308,93822,80000,78083,72229,61087,56761,48481,44094,35624,30255,26069,22328,16194,16502,10586,9743,7614,5999,6818],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-simple.toml", 
                "options" : [
                    {
                        "contents" : "3000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight lda-res.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight lda-res.mc", 
            "results" : [
                {
                    "command" : "./out 3000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1680.82397461, 
                    "ms_run" : [
                        94684.3400879,
                        93933.1569824,
                        94721.68310549999,
                        94193.927002,
                        94369.5791016,
                        94347.5202637,
                        95264.2519531,
                        95347.0119629,
                        95029.4689941,
                        94467.770752
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-simple.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"counts1\":[200159,163377,139493,112050,97994,74497,72415,56423,43679,36661,27153,22994,20260,14453,10823,9015,6789,6352,4333,3639,3349,2092,1653,2378,1805,1823,2584,2497,2484,5281,4615,6466,7086,10303,13857,15065,18144,23673,28621,38937,46825,57690,75018,90846,113182,126251,158495,194898,231952,289571],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[275499,237911,193553,158771,128469,108199,90457,72031,57173,48325,42447,30898,27142,20094,16683,12241,10385,8186,6781,5420,4371,3104,3112,3228,2456,2994,2409,2200,2795,3017,4314,4460,5427,7837,8877,12262,13650,17864,21583,27004,33390,42751,55578,65049,74934,100320,122241,141331,162891,197886],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6668,7588,8332,11445,11875,16685,17983,24137,29246,30441,36941,40625,48328,53787,60480,68963,74907,79610,87956,94801,102514,102446,105574,111142,112142,108989,114708,110248,102791,98666,96978,86547,80479,76423,70931,63093,57515,50474,42687,36002,30147,23792,21806,19291,14808,13781,10732,8273,8293,7930],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[261456,216142,191210,147309,124507,106427,85002,69793,56097,46148,38660,28980,24234,19607,15344,12160,9933,8247,6219,5120,4571,3510,2157,2745,2068,2998,2601,2774,2253,3811,3984,5101,7253,8445,10519,12115,16326,18771,23568,30505,38652,50018,58523,67615,85317,99610,126675,146877,179287,208756],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[212272,184685,149433,121216,99575,85733,67735,55056,47220,38433,32756,24382,19770,14813,12511,11414,7031,6414,5419,4099,3059,2935,2458,1733,2145,2274,2356,3344,3278,3954,5015,6379,7631,9913,13015,16548,19443,23028,28714,35548,47949,58510,71031,86873,105996,121967,157365,178952,218934,259686],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5659,6230,8068,10097,11115,14947,19106,21733,27179,29690,36117,40015,49531,56547,61455,66738,77689,78457,88925,93544,99428,106583,109912,107764,111973,110616,111847,105653,103878,97995,100287,88707,83657,77135,69451,63120,56013,49244,44849,35944,30762,26340,22733,19440,15912,13594,12709,8810,7667,5135],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[223575,189017,153350,132129,108931,87125,68435,57583,43124,36176,29332,28486,20745,15779,12495,8727,8037,7044,4852,3952,3448,3439,2107,2101,1776,1756,2034,2798,3363,4345,4937,5446,7339,8089,11836,14777,19137,23552,28337,36864,45147,58542,67177,87231,98764,124450,139837,176765,216745,258967],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[260331,208402,176687,146615,119540,103405,83321,70431,57095,42512,38091,28107,22435,19490,15435,11724,8649,7974,6609,4888,3889,3627,2908,2607,2642,2506,2702,2450,2608,3269,5128,5689,8037,8006,10231,12833,15593,20907,24714,31647,39735,48973,57274,70889,83035,101499,125766,158988,182958,227149],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5707,8315,9440,11988,11450,15511,16557,21466,27737,29192,36344,39402,48304,54865,63606,70984,75633,81619,84277,94159,100737,103750,106310,104828,107734,113162,111925,106131,109769,98743,99703,92677,82415,78455,68706,61407,54111,50847,44597,34501,32658,24482,23239,18883,15896,12302,11364,7720,8597,7795],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[219897,183844,151367,130934,106807,82849,71309,58330,46885,36534,31236,24390,19467,16224,13723,9870,8082,6690,6121,4056,3724,3044,2570,2636,1795,2003,2321,2986,3356,4139,5573,5745,8605,10847,11720,14057,20440,23093,29846,36836,42399,50330,64091,81801,100943,122239,151265,177352,215448,270181],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[265028,214401,177840,144134,123901,102369,84464,68220,53949,45269,36040,28276,24741,18750,15054,10145,10921,6965,5585,4420,3929,3157,2773,2952,2526,1949,2344,2221,2579,4359,4330,5629,6872,8748,10735,13094,16449,19837,25377,32158,39043,48133,57259,73844,86070,100351,123810,149675,193556,215769],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4967,7628,7995,9872,12215,13992,17960,21408,26389,27871,32517,39897,47899,51319,60434,67252,73143,80426,88485,91349,99842,103049,103659,104872,107694,109396,110831,108325,107971,96823,96900,95507,87685,78598,71441,62764,59528,51127,46496,37310,32851,29508,24035,21942,16271,15028,12141,10733,7790,6865],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[258547,219503,183803,146697,115231,96115,75287,66530,53909,44994,35139,27122,23999,20353,15604,10889,8546,6507,5269,5306,3313,2729,3174,2322,2647,2345,2189,2821,2279,3005,3512,6063,6349,7991,10291,13303,14602,20649,25996,31866,39404,44579,56395,67846,85425,105416,124432,162054,194246,233407],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[231649,185014,160597,128384,105713,87780,73152,58739,46412,36648,34115,23507,19943,16795,13064,10171,7370,5774,5075,4373,3053,3038,2470,2069,1756,1833,2231,2659,2835,3726,4626,5190,6850,9907,12222,14587,17736,20326,29905,37773,44891,55059,65309,81679,101664,120260,153646,172195,215982,250248],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7931,7927,8859,9933,14141,16992,18458,23410,25317,29250,38989,44533,50941,55360,64588,71538,76621,80419,87041,94611,101598,104825,107027,107359,106970,111577,110119,110057,102234,96707,94344,88347,79938,77105,72313,61647,52655,47936,41371,34680,32502,25680,22551,19401,16259,13304,10145,9757,7840,6893],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[256943,215169,171649,152619,127146,94347,81459,68866,53531,46518,35952,30646,24116,19474,14733,11899,9709,7324,6302,4314,3469,3328,2968,2295,2285,2643,1648,2127,2515,3979,4666,5651,6880,7721,10404,13107,16517,19400,26987,29022,41817,46995,58670,71453,87390,103502,124061,156061,189693,220030],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[220096,187152,147378,128759,107530,87982,70825,56778,50242,38795,33372,25326,20726,17238,11517,9677,8137,8311,5338,3738,4073,3261,2433,3378,2144,2126,2090,2422,3314,3008,5879,6323,7396,9574,10424,14327,18234,21857,29048,36459,45846,52788,67552,82344,98447,121996,155531,177387,223690,247732],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5814,7695,8660,9407,12740,14901,22026,23196,28429,30888,38722,42513,47721,58725,64339,68995,74905,83891,88858,92758,99549,102217,113339,106683,107229,111734,109916,109359,105813,97592,97296,89221,84193,76937,70174,63137,52435,47511,42070,33712,30310,25069,21137,17031,15460,12649,9319,8693,8010,7022],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[256896,215285,178963,143942,121635,95336,82629,66512,52594,45591,32372,28767,24268,19058,14621,11874,10203,7344,6351,5383,4167,3057,2550,2071,2294,2080,2109,2505,2531,3615,4276,5077,6785,8777,10475,12596,15440,20705,22830,31011,37796,46792,55382,77809,87475,109513,130597,160689,184085,225287],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[226265,198191,148178,125649,105064,86441,72435,59886,46341,39536,31172,26031,19950,16953,14738,10482,8174,6113,5818,4526,3551,3110,2735,1891,2046,2297,3119,2714,3349,3880,4849,6168,7519,9901,12016,14092,19018,22725,29099,37694,47446,53673,68940,81793,94055,117202,151433,181594,217409,242739],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6876,6343,8089,10265,11436,14578,19636,22015,26716,31351,34502,40648,50473,55955,62815,71323,75253,84368,88471,98460,99532,108539,106872,112342,115262,113870,114840,106252,102846,96921,95524,88947,83754,75749,67843,61679,52059,47639,39294,37710,29587,26934,21311,16639,14583,13809,10218,7441,6290,6141],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[266527,223093,189509,157456,127487,105244,82934,69216,59154,44906,35837,27939,26661,17659,15394,11942,10204,7576,6232,4994,4442,3448,2538,2407,2088,2241,1930,2169,2832,3094,3788,5730,6907,7788,10946,11977,15508,19518,24250,30060,33724,45822,56100,67343,85301,100704,122442,144814,174436,215689],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[210349,178069,143696,123463,97933,84707,70350,54749,45294,36358,26594,25406,20425,16543,12547,11386,8013,7153,4435,4041,3998,2390,3293,2307,1784,1952,1705,2478,2905,4095,5129,6060,7621,9460,11604,17241,21116,25220,25816,39277,45915,60675,72264,86641,98596,133775,152981,182212,226979,263000],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4971,7922,9202,10534,11566,14689,15999,20684,23562,29517,35143,40100,48891,55719,62235,67826,75300,85602,87964,92443,100415,109621,108808,110907,107637,109831,113835,108743,104696,100160,97659,92238,82452,74366,70810,62465,57861,49580,44289,35476,30625,26415,23250,18151,15480,11539,11358,8852,7715,4897],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[223059,172805,149898,118450,97735,84232,72438,62351,49023,38773,31256,25431,21388,15897,14069,10441,7823,6974,5770,4111,3465,3584,2280,1833,2675,2323,2588,3216,3070,4518,4915,6142,6509,10688,11489,15211,20329,21981,29488,35942,44818,55309,67860,86876,104679,123641,147781,183032,225873,255961],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[275098,221415,180799,149933,117520,98237,84928,65846,54633,48764,35065,29540,23234,19117,16514,11944,10722,6682,5768,5201,4060,3210,2432,2304,2633,2106,1792,2541,2851,3433,4413,5078,5713,8279,9350,14511,14601,20226,22777,28728,40985,45515,54728,67491,86914,106660,119048,151439,185889,219333],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7619,7057,9410,8813,12446,16117,17614,22701,25797,30912,36906,41722,49046,55158,60429,68911,74711,79960,86593,94514,98596,100798,105592,113444,106208,113213,108893,102974,107932,102802,92758,92253,82813,78819,68015,61724,56190,49604,43810,40753,31943,26766,22967,19013,15738,13066,11440,11097,7744,6599],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[236758,192672,162869,138215,115522,90598,78129,62493,46362,41897,34599,29602,21955,17640,13761,11461,9438,7581,6142,4277,3107,2685,2127,2680,2419,2743,2381,3441,3079,3851,5183,6330,7876,10303,11436,14915,17837,20450,27534,35030,40613,52714,65281,73909,98618,110684,136062,168639,202132,243970],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[239339,202294,162347,136304,115756,97799,79576,65954,53594,43563,34512,27566,23068,18065,13789,11857,9004,7126,4548,4109,3594,3359,2357,2144,2136,2507,1923,3200,3188,3247,3996,5407,6438,6848,10003,13188,17874,21185,25581,31994,41482,50691,61731,79388,93527,114119,134073,158336,202998,243316],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6707,10185,10588,11626,12711,15441,19037,22350,25090,33577,38636,42797,49075,56484,62797,70329,77830,82347,87395,96181,98450,105108,105367,105621,108362,110900,108387,109006,100535,99121,97827,87219,82730,75547,68354,60749,55766,46785,42879,39599,31766,26320,23787,18708,14254,13479,10666,7945,8230,5350],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-c3.toml", 
                "options" : [
                    {
                        "contents" : "1000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out 1000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1912.44287109, 
                    "ms_run" : [
                        1174.97021484,
                        1186.02783203,
                        1174.02416992,
                        1173.17504883,
                        1187.64306641,
                        1181.52783203,
                        1179.57714844,
                        1183.30688477,
                        1181.48901367,
                        1170.4140625
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-c3.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-c3.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1932.88696289, 
                    "ms_run" : [
                        11882.0288086,
                        12042.0739746,
                        11906.9768066,
                        11853.8781738,
                        11898.1020508,
                        11774.2597656,
                        11997.5219727,
                        11821.6989746,
                        11808.4719238,
                        11975.7019043
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-c3.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-c3.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1927.86987305, 
                    "ms_run" : [
                        127488.89209,
                        126939.429932,
                        126653.390137,
                        126425.954834,
                        126666.552002,
                        126614.906006,
                        125035.062012,
                        125471.404053,
                        126272.75293,
                        125783.893066
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-c3.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-c3.toml", 
                "options" : [
                    {
                        "contents" : "1000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out 1000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1954.31689453, 
                    "ms_run" : [
                        3265.28515625,
                        3272.53613281,
                        3233.33105469,
                        3270.26513672,
                        3239.77392578,
                        3246.23022461,
                        3225.71118164,
                        3252.41674805,
                        3226.18408203,
                        3262.64672852
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-c3.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-c3.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1957.92211914, 
                    "ms_run" : [
                        33006.269043,
                        32841.598877,
                        32931.4729004,
                        32860.9040527,
                        32915.2709961,
                        32524.5810547,
                        32938.5021973,
                        33057.8249512,
                        32709.4240723,
                        32511.2773438
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-c3.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-c3.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1960.31298828, 
                    "ms_run" : [
                        330035.155029,
                        332784.94873,
                        326652.496094,
                        328451.827148,
                        326703.079834,
                        326931.150879,
                        325241.315918,
                        326932.190186,
                        324135.059082,
                        326834.22998
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-c3.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        }
    ]
}



==> evaluation/mcmc/data-2.json <==
{
    "benchmark" : [
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                "fileName" : "experiment-mcmc.toml", 
                "options" : [
                    {
                        "contents" : "30000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align crbd-unaligned.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align crbd-unaligned.mc", 
            "results" : [
                {
                    "command" : "./out 30000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1647.51782227, 
                    "ms_run" : [
                        197.180908203,
                        198.405029297,
                        199.212890625,
                        213.002197266,
                        191.686767578,
                        191.677978516,
                        197.105957031,
                        190.104003906,
                        205.341064453,
                        200.237060547,
                        210.339111328,
                        203.703125,
                        193.633300781,
                        195.350097656,
                        206.462890625,
                        196.861816406,
                        174.849121094,
                        201.594238281,
                        182.54296875,
                        206.226806641,
                        264.681152344,
                        200.824951172,
                        190.063964844,
                        206.477050781,
                        205.134033203,
                        196.62890625,
                        240.580810547,
                        200.787109375,
                        186.113037109,
                        259.741943359,
                        207.116699219,
                        196.751708984,
                        200.838134766,
                        197.983154297,
                        191.770996094,
                        199.843017578,
                        201.013916016,
                        219.022949219,
                        207.458007812,
                        189.405029297,
                        205.135009766,
                        194.33203125,
                        181.559082031,
                        194.022216797,
                        185.558837891,
                        189.345947266,
                        190.787109375,
                        189.314941406,
                        196.761962891,
                        191.120849609
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                                "fileName" : "experiment-mcmc.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"mean\":0.3191132922158822,\"counts\":[0,0,27,237,338,613,284,1301,1474,1746,1286,1549,1479,1582,1901,1356,873,1198,1454,1077,755,1392,516,732,1357,198,520,519,272,124,204,191,170,0,32,0,9,145,27,51,11,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32566746555846765,\"counts\":[0,0,42,202,185,855,826,976,1298,1040,1630,2013,1756,1750,1186,1330,1063,1348,972,1252,543,1100,1057,761,436,197,271,340,764,226,372,395,42,36,74,179,130,103,0,90,0,90,0,11,26,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3270734984946155,\"counts\":[0,0,33,282,118,753,646,1180,941,1344,2218,738,1938,1220,1404,1621,1748,1026,947,1093,844,1579,661,841,531,572,506,280,374,245,141,74,124,523,0,86,159,44,0,0,12,0,100,0,4,42,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.36907056542788863,\"counts\":[0,0,85,161,350,205,804,892,521,812,937,1719,944,1198,946,1816,953,694,1380,1516,1313,1266,1213,783,1070,646,753,757,478,764,103,704,414,171,76,77,18,215,60,0,49,0,0,58,0,41,0,10,28,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.30501394785614705,\"counts\":[0,22,137,160,728,469,668,1319,1344,1949,1642,1334,1904,1517,1446,1349,1187,1337,1059,1343,592,916,540,704,885,539,537,243,176,246,56,130,49,31,0,91,140,41,36,12,96,0,0,0,16,0,0,10,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3065196972238274,\"counts\":[0,0,41,418,392,731,880,893,1099,1505,1958,1434,1664,2544,2096,1329,1212,784,1574,700,979,900,784,252,307,193,126,425,249,364,25,245,94,103,102,10,155,114,25,98,0,0,0,78,15,0,12,0,91,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33059029430341774,\"counts\":[0,0,18,195,219,426,384,1297,1156,1271,1202,2174,1256,1023,2340,1123,1721,1325,993,1310,947,1122,799,826,445,339,831,202,303,337,216,238,253,196,80,153,143,0,34,2,81,0,0,3,0,0,8,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33552110778129346,\"counts\":[0,5,6,296,302,818,542,584,633,1909,1983,968,1254,1265,1613,1448,1106,1436,1427,1578,1299,705,854,892,506,377,483,837,404,289,348,22,83,45,153,120,0,48,59,20,0,0,55,0,25,0,16,81,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3493316576262712,\"counts\":[0,0,9,195,119,381,658,649,535,1266,750,1379,1591,2199,2136,1557,1126,1036,1531,1453,861,1055,772,751,1031,589,682,188,337,536,198,211,168,133,131,73,92,108,61,231,180,19,12,0,0,0,11,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3253709688299689,\"counts\":[0,0,203,210,291,747,1182,728,761,969,2488,1438,1559,2405,1287,1161,2010,991,858,677,909,643,1158,599,29,593,483,294,268,235,190,138,41,113,269,136,115,137,46,81,0,78,52,139,17,3,68,0,0,26],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3444907695664553,\"counts\":[0,50,23,448,214,407,1018,1305,495,1667,1306,654,1858,1755,1324,1474,1453,1393,743,867,667,815,901,677,1001,536,229,615,190,525,505,269,218,241,79,68,149,142,223,63,11,95,53,12,177,52,6,0,0,6],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3653537751356879,\"counts\":[0,55,5,86,207,428,569,1048,945,1337,938,1729,1572,1571,902,1484,944,1545,901,1165,712,807,331,1239,614,417,828,680,578,465,447,152,312,308,47,111,375,426,174,235,203,0,21,15,6,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32125086749936294,\"counts\":[0,0,32,24,336,601,434,1029,1635,1997,1639,1389,1304,1723,1081,1634,1563,1422,875,1139,916,1120,347,1149,416,571,480,649,355,276,31,133,41,36,231,10,136,0,9,0,141,52,0,0,0,0,38,0,6,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3212986503580469,\"counts\":[0,0,27,208,271,387,855,521,1158,1844,1475,1507,1960,2054,1568,1491,904,1236,1206,1288,1252,952,527,739,830,311,333,474,247,275,237,166,39,29,68,274,109,16,64,7,0,46,0,23,4,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3450222843197246,\"counts\":[0,0,141,2,366,793,1238,1425,798,1123,1219,1073,993,1941,1605,759,875,653,1164,1422,1349,834,576,694,849,1246,919,424,193,237,656,107,330,15,234,102,117,145,102,84,8,0,80,0,3,18,17,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31626245884555615,\"counts\":[0,0,46,25,358,542,747,898,1009,1286,2324,2311,1872,1486,1205,1043,1309,2020,1177,956,730,392,864,1122,446,449,592,281,329,143,263,94,120,109,48,117,0,30,3,172,0,0,0,0,16,66,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.30789931660533953,\"counts\":[0,0,201,87,675,767,728,723,918,1654,1788,2412,1673,1390,1285,1253,1368,1117,1694,979,803,854,883,799,390,465,448,409,383,228,43,139,3,69,88,98,40,22,0,42,0,36,0,0,0,46,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33946533703249093,\"counts\":[0,0,0,79,114,741,571,735,1229,1670,1602,1793,1145,2177,1070,1578,596,1241,1348,930,1309,1204,454,567,392,563,240,353,504,737,212,668,250,28,133,314,104,94,85,0,124,0,2,0,19,0,0,0,0,25],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.307021414796201,\"counts\":[0,0,247,299,538,453,1144,1452,1896,1483,949,2000,1615,1333,2019,1216,980,609,817,1646,969,640,619,587,222,655,347,184,276,277,143,224,572,67,28,102,109,169,0,33,48,27,0,6,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3396364938625428,\"counts\":[3,0,9,314,309,492,1045,855,1064,1919,1311,2142,1122,1634,517,1246,1081,1150,1444,803,904,902,910,972,935,470,211,239,411,43,763,99,340,99,302,74,135,65,13,62,43,129,136,0,0,60,27,57,0,102],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3893634109805472,\"counts\":[0,0,39,64,502,122,531,580,1074,947,913,1457,1206,1531,1839,1225,1660,1182,1494,1286,1121,1087,1102,519,287,537,286,545,241,87,499,337,133,49,41,175,193,502,0,83,60,31,0,5,46,0,33,0,82,247],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32079652981432377,\"counts\":[0,0,293,173,192,549,1236,1129,1444,1233,1914,1226,624,1184,1626,2067,1965,1043,1397,1046,1110,516,848,887,539,406,175,153,364,362,5,184,135,192,2,28,48,0,331,11,110,52,5,0,37,22,74,63,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3100742422815853,\"counts\":[0,0,59,295,736,622,803,1158,1233,1711,1631,1034,1088,1165,1580,2084,1434,1726,819,1380,989,757,949,1122,341,670,278,187,150,136,96,344,5,49,220,66,0,25,0,18,0,0,0,9,31,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34484230502832985,\"counts\":[0,0,20,75,135,504,1105,570,1120,1159,1239,2127,1825,1771,1186,599,1932,1373,690,1021,782,1022,670,669,741,818,343,336,734,283,413,360,331,62,265,108,155,11,5,118,1,13,33,84,35,0,26,63,64,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3358535692675292,\"counts\":[0,0,51,65,451,843,813,1451,811,1916,1239,1390,1858,1047,1191,669,1207,1480,1068,1511,586,728,638,996,678,766,621,570,190,517,13,252,90,182,78,85,208,109,0,212,98,67,0,151,0,0,0,23,81,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3246187812463647,\"counts\":[0,0,53,232,458,787,675,1258,1392,1424,1591,1316,1244,1622,1469,1347,1034,1481,2173,1064,538,176,859,486,464,608,566,670,168,178,166,61,214,72,98,88,111,269,233,14,42,84,37,50,69,4,20,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32121232823779083,\"counts\":[0,62,16,19,245,494,478,1398,1525,1507,1317,1604,1632,1887,1124,1340,1858,1144,1340,1052,1158,849,696,731,463,476,544,503,363,65,101,122,162,251,0,108,128,0,87,0,0,0,0,0,0,0,30,81,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34605882079789424,\"counts\":[0,0,0,65,143,435,828,967,697,1708,1281,1396,1394,1307,1879,1401,1676,895,1555,1339,893,979,789,659,366,1093,106,346,610,247,1,568,21,217,28,223,0,0,0,224,178,6,332,148,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.2974195318523038,\"counts\":[30,0,14,86,641,472,855,1363,1352,1216,1870,1788,2025,1970,1371,2736,1370,612,1036,802,756,663,745,718,555,266,341,276,227,354,76,20,83,126,84,0,1,14,0,34,0,0,0,14,0,0,20,0,0,18],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.45261369176329086,\"counts\":[0,9,117,205,424,759,754,938,1065,1255,743,424,592,707,585,1597,753,712,1126,1274,1093,828,902,724,741,675,704,335,195,403,218,469,351,404,392,134,181,292,432,198,209,7,36,369,87,123,347,107,0,40],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3531262647600612,\"counts\":[0,0,51,21,273,917,716,784,825,1638,2474,1179,985,1750,1391,377,939,1724,1099,1032,508,997,963,247,1127,665,373,491,278,336,416,350,300,228,61,25,147,418,103,76,145,0,113,8,193,39,0,0,165,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32152277314510935,\"counts\":[0,0,66,245,383,668,1032,812,590,1007,1574,1371,1801,2234,1426,1237,911,1634,1863,1449,995,767,765,330,1073,432,382,393,352,261,361,73,153,102,25,37,57,69,56,14,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33190055947586555,\"counts\":[0,0,57,73,570,159,383,1208,544,1872,1754,1011,2236,1471,996,1740,861,2068,818,1301,1611,912,725,649,644,651,268,448,331,252,272,364,65,26,155,242,0,77,12,89,2,0,38,0,0,13,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33029468965806663,\"counts\":[0,0,104,484,336,176,1371,603,1030,1695,2109,1309,1487,1212,1612,924,1221,1141,1419,866,1018,604,612,715,673,630,255,561,516,399,418,162,403,469,99,130,8,123,38,25,0,12,0,26,0,5,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3433846837500212,\"counts\":[0,0,46,176,293,396,656,1210,848,1019,1200,1377,1328,1592,2252,1831,1051,1869,1317,1109,546,1686,526,531,219,499,407,250,372,75,109,213,246,163,87,174,324,337,88,296,68,11,6,0,6,131,18,0,0,42],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3370793400953214,\"counts\":[0,0,65,27,108,500,419,737,974,1186,1498,1583,2015,1481,2047,1782,1236,1267,1215,1303,1014,871,816,560,689,322,581,757,403,236,291,77,176,180,72,88,84,122,74,12,0,0,5,0,7,0,0,0,11,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33522323502984097,\"counts\":[0,29,14,217,72,374,284,1231,1095,1015,1995,1278,1547,947,1985,1992,2137,594,1472,1189,647,1116,1200,462,447,405,850,378,385,301,249,235,62,70,52,204,80,21,222,0,95,0,33,0,9,0,0,0,10,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3447389244976801,\"counts\":[0,9,0,380,254,560,638,818,974,1584,2123,1809,804,2585,1081,1862,1021,1068,955,1097,829,178,493,513,729,107,451,508,288,420,232,548,201,348,256,187,92,52,79,108,101,0,103,13,43,0,65,35,90,134],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3316171790026442,\"counts\":[0,11,5,247,239,546,729,1348,993,1583,1064,1237,1695,1848,1500,1523,1029,1053,1352,1172,1432,752,677,550,433,825,802,472,153,413,224,75,151,242,0,37,25,0,74,51,192,0,152,56,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3482458983860018,\"counts\":[0,0,106,252,445,461,562,780,855,1928,975,1375,1285,1675,1668,1321,1465,1899,419,1126,863,706,1158,587,793,452,155,501,354,334,90,565,179,227,78,416,132,0,99,127,0,57,34,291,21,100,0,0,0,84],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34470014802847526,\"counts\":[0,11,9,102,352,346,765,1239,1754,739,1588,1070,1483,1477,1646,1978,1273,691,1177,836,1119,955,1114,402,828,377,504,387,117,274,146,205,307,183,201,29,159,220,145,160,88,61,216,111,6,0,102,0,0,24],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34840918052030256,\"counts\":[0,0,43,139,189,259,418,557,1228,1686,2150,1514,1302,1092,1285,1648,1419,874,1802,1423,696,1000,1096,586,599,386,483,452,140,280,131,105,431,204,35,215,212,247,63,154,131,10,118,2,0,0,0,0,93,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3209486519272319,\"counts\":[0,0,2,240,211,620,662,893,1127,1271,2047,1758,1092,1941,2000,1193,1211,2112,1231,690,847,942,389,877,720,156,400,690,245,180,203,224,83,70,280,62,58,45,155,0,0,73,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31432377413907836,\"counts\":[0,39,38,283,416,556,634,774,1480,1402,1449,1782,2014,1660,1252,979,2430,1554,892,1167,628,974,331,744,846,450,128,474,315,440,153,97,59,64,99,40,168,123,63,0,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.324301540859338,\"counts\":[0,2,1,240,216,543,865,1152,1403,1130,1741,2010,1196,1471,1221,1753,1415,1206,777,1470,1018,1132,274,1092,1051,371,264,505,151,127,194,118,189,15,125,129,0,101,33,0,31,0,4,0,35,0,0,0,0,42],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3231657822286699,\"counts\":[0,9,126,181,624,547,700,751,972,1691,1855,1103,1651,1543,1040,2215,1377,1168,1235,943,1149,435,473,616,577,534,1082,535,557,254,238,279,159,39,114,68,41,0,28,0,19,0,12,0,60,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3232140156301842,\"counts\":[0,26,41,97,208,481,818,1295,1519,1439,692,1519,1409,2285,1767,793,1265,1312,1247,1559,1777,696,210,961,507,599,400,395,20,622,294,86,241,46,90,63,57,5,72,44,0,0,0,0,0,20,0,12,0,11],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.30031291440087454,\"counts\":[0,36,239,369,314,1228,1183,1480,919,1429,1538,1322,1534,1896,1430,1222,1477,1028,2006,800,795,634,745,434,349,358,591,426,318,101,28,62,31,56,24,76,22,60,31,170,68,0,111,0,5,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3374223425711173,\"counts\":[0,43,28,289,334,520,671,878,957,1449,915,1986,1767,1366,1672,1547,1101,1128,958,1501,815,761,959,654,861,517,537,526,314,26,282,163,213,40,378,266,111,43,0,66,0,57,62,92,50,42,22,0,0,31],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32821982214685075,\"counts\":[0,0,59,160,372,662,504,549,1070,1231,1722,1893,2262,1500,1388,1775,1332,1483,582,928,693,1303,776,377,950,793,348,589,227,262,186,8,106,17,106,93,93,220,64,177,0,55,85,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                "fileName" : "experiment-mcmc.toml", 
                "options" : [
                    {
                        "contents" : "300000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align crbd-unaligned.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align crbd-unaligned.mc", 
            "results" : [
                {
                    "command" : "./out 300000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1647.20068359, 
                    "ms_run" : [
                        1760.4440918,
                        1909.34814453,
                        1836.72509766,
                        1946.52197266,
                        1837.32421875,
                        1869.25830078,
                        1807.74707031,
                        1784.78198242,
                        1882.66113281,
                        1861.69580078,
                        1822.48681641,
                        1881.13696289,
                        1781.49609375,
                        1880.91113281,
                        1886.0090332,
                        1781.63989258,
                        1815.01782227,
                        1874.51611328,
                        1755.21899414,
                        1829.27978516,
                        1881.71484375,
                        1760.24584961,
                        1794.77099609,
                        1820.81103516,
                        1787.73608398,
                        1772.70288086,
                        1858.19311523,
                        1809.60986328,
                        1761.62792969,
                        1808.06201172,
                        1836.77001953,
                        1859.2109375,
                        1774.84301758,
                        1762.69702148,
                        1757.60229492,
                        1813.30493164,
                        1774.89208984,
                        1776.64208984,
                        1771.20288086,
                        1766.51904297,
                        1899.24365234,
                        1907.27392578,
                        1802.49194336,
                        1837.16796875,
                        1785.77978516,
                        1880.39794922,
                        1795.85302734,
                        1808.67285156,
                        1831.9699707,
                        1784.76220703
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                                "fileName" : "experiment-mcmc.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"mean\":0.31473106074845303,\"counts\":[0,65,894,1989,3237,5916,11341,9797,14106,12100,19201,15771,17495,17211,15399,13338,12377,11825,11446,10773,8471,8282,6154,5311,6747,5399,4833,3261,2246,3031,2020,2046,1297,1234,240,663,502,721,639,651,511,235,277,34,301,204,84,30,17,1],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34717766731769306,\"counts\":[0,101,512,1426,3063,5240,6145,9506,10305,12819,12995,14921,14338,14244,16257,14375,14128,12749,12675,11872,8121,8788,9533,7891,7139,4657,5219,3374,3573,3616,2412,2255,2351,2045,1393,1537,1327,328,837,527,364,426,472,433,284,510,164,126,259,401],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3376622459274638,\"counts\":[14,226,814,1389,3410,5077,7915,9920,12476,11568,12953,14726,14073,16453,14124,15382,12625,12649,12750,10982,8652,8986,9339,7157,6381,6368,4179,4594,3892,3118,2780,2053,2422,1390,1630,1322,1345,498,1057,578,229,156,228,582,338,315,286,127,0,47],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.353014445276757,\"counts\":[0,79,957,928,3420,6617,8581,9509,11614,12814,13093,15239,16039,15763,14283,13049,14016,13643,10727,9490,8411,8409,6899,6431,5351,5242,4820,3797,2562,2508,2031,1762,1821,1909,1919,1469,1093,1031,759,1240,731,1103,443,476,958,285,725,361,125,152],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33148364279511267,\"counts\":[0,201,650,1731,3495,4616,7537,9177,11417,14321,13759,13290,16528,16242,15737,15346,15211,12856,12119,11450,10987,8465,6620,7006,6324,4682,3797,4538,3355,2109,2118,1557,2506,1555,1483,1629,1082,777,676,411,379,565,224,340,324,91,265,77,45,87],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3407552445794731,\"counts\":[0,73,492,1683,3198,5859,7835,9111,13052,12989,14650,13084,13830,14694,14815,14398,13099,13206,10936,11349,9810,9074,6624,7625,6253,5479,5442,4847,3425,3565,2882,2373,1857,1562,1276,600,1223,1390,1404,654,701,449,580,477,378,206,213,97,215,187],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32377326161432474,\"counts\":[0,112,590,1712,4886,5066,8188,10675,10985,15263,14505,17334,17737,16785,13725,14239,11829,11125,12806,10265,9219,9749,7428,5803,6692,4505,3617,4586,3378,2761,2343,1849,1630,635,1721,771,986,665,511,619,370,373,736,126,184,190,254,46,228,16],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3193965270898665,\"counts\":[0,132,478,2035,3665,5650,8495,11611,14595,14153,14553,15812,17456,14918,13513,16478,14208,12016,13699,10109,9742,8639,6660,5802,4277,3100,3561,3675,3206,2365,2872,1735,2250,1410,1351,815,972,1098,576,205,172,290,225,109,237,184,153,74,128,31],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34877130939426276,\"counts\":[0,40,546,2225,2451,4356,6818,7620,13655,12704,12427,13490,13924,13202,13189,15566,16512,11796,13983,12859,9617,8856,9044,7595,6610,4846,3856,4750,3239,2386,3003,1835,2295,1912,1798,1426,1083,1125,1020,1089,337,410,178,771,138,297,550,397,642,247],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33690740393293744,\"counts\":[41,327,642,1846,2314,5380,7938,8865,10601,11377,17453,18151,16168,15189,14894,12749,12780,14076,12664,11806,8946,9525,8123,6623,5259,4501,3907,2410,2908,3111,2207,1777,1684,1672,933,2069,964,891,805,764,553,669,586,252,489,702,581,384,143,88],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3316640645211,\"counts\":[9,102,471,1556,3280,5372,7569,9856,13381,14265,12861,14618,16662,17349,17504,13149,13035,13342,11966,10941,9289,7959,7631,6200,5048,4461,3937,3681,3094,3464,2496,2075,2360,1025,1265,1809,738,1197,624,712,362,489,290,323,193,294,243,680,76,73],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34268917796124004,\"counts\":[0,101,612,1323,3010,5213,7672,10331,11073,14208,14186,14709,15314,15551,13698,13524,11963,12624,12053,11277,8603,10000,7796,5273,7092,5837,4499,4011,3370,2740,2902,3000,3276,1476,1605,1057,1339,903,1449,562,713,573,210,323,822,313,344,239,9,154],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32386015828916637,\"counts\":[0,174,815,1368,4076,4448,9140,11089,11608,14418,15262,15840,15358,16173,15156,15809,14410,12960,12010,10189,8703,8399,7923,5828,6300,5093,3643,3639,2951,2062,2501,1824,1262,1836,1164,1253,1114,382,793,548,193,264,36,57,403,824,266,254,19,7],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3404852832211527,\"counts\":[13,112,1156,2635,3760,5484,8641,12747,11218,12064,13164,13667,16058,16597,12787,15483,14689,13635,11400,10574,9005,7658,6836,6108,5899,4402,3704,3505,3095,2980,2055,1374,1457,1941,1651,758,1028,1172,633,723,421,707,1046,533,250,277,344,315,400,202],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34004323460060454,\"counts\":[0,106,446,1917,3554,5490,7437,8497,12388,14461,13876,17191,14023,15290,14662,14932,13495,13377,11086,11297,8227,8636,6877,5673,5685,5253,4282,3963,3521,2707,2753,2657,1977,2320,1427,1602,810,457,712,1184,746,731,904,286,51,136,265,248,478,415],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32198714973121945,\"counts\":[0,120,556,1880,4435,5337,5650,10495,11512,14657,16415,18037,15690,16091,15408,14095,14115,13383,11228,9232,9956,9838,8482,6425,5976,5235,3943,3811,3012,2088,2387,1621,1567,1271,1170,777,446,538,644,411,564,150,189,516,47,125,166,8,30,43],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33321849226457095,\"counts\":[13,91,819,1925,3905,5625,7522,10135,12103,13097,13653,15111,16168,15892,15262,13703,13241,12111,12498,10511,9437,8911,7970,6019,6795,5248,4393,2609,3431,3660,2869,2088,1849,1415,1370,1310,1283,1193,863,605,623,458,380,134,390,148,138,77,178,156],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.338183925396651,\"counts\":[0,214,487,1637,2840,4833,7509,9975,11406,12328,15377,17252,16564,16100,13101,12868,14256,10976,12871,10739,11271,7827,9246,6659,7238,4476,4333,3563,3179,3051,2439,1702,1556,1446,1065,888,840,961,600,456,468,551,392,582,711,232,699,170,227,232],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32218107446144745,\"counts\":[0,43,595,1323,4151,5406,7654,9397,12481,13561,16442,18771,17738,14202,14567,13604,13128,14327,12518,10962,8302,8120,7990,7760,5904,3753,3940,3174,3454,2850,3048,1861,1132,1762,1489,911,648,927,385,130,448,210,134,248,113,4,88,65,91,33],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3356644753485469,\"counts\":[0,69,497,2003,3764,4946,6425,10098,11457,12807,15845,16773,13960,15098,14223,15101,13711,12314,11440,12831,9139,8589,7228,6775,6562,5434,4191,3505,4448,3514,2210,1957,1862,1508,1796,1276,794,650,713,567,398,481,544,483,366,199,57,53,261,404],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34352792248175235,\"counts\":[0,158,232,1969,2770,4887,7464,9004,10425,14957,13939,15122,12643,15800,15282,14461,14379,12111,11559,10721,9548,10062,7443,6175,5403,5201,5706,3934,3565,4161,2601,2405,2863,1808,1117,1232,757,1131,899,613,910,675,1136,812,580,191,276,145,249,115],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32527493875472363,\"counts\":[0,261,799,2234,3423,6053,7449,10018,12027,13427,14003,15091,14605,19100,15919,12427,13124,14387,12520,12087,9862,8901,7188,7127,4988,5662,4042,3366,2909,2981,2560,2111,1084,1402,670,1043,1200,687,630,433,481,318,33,166,68,133,353,80,167,36],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3292153492505905,\"counts\":[0,17,553,2067,3421,5475,8434,9941,11324,14286,16293,16838,15080,12744,14703,13597,12977,12520,11758,12926,10886,7790,6879,7391,5641,5855,3329,4263,3590,3357,2127,2555,1790,1827,1636,1052,1179,811,341,871,368,288,97,172,280,170,119,47,16,88],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3294281119838149,\"counts\":[0,39,513,1764,4066,6424,7361,10198,12693,14779,13477,14442,17404,16815,15794,11897,13620,11441,11004,12343,10501,9350,7549,5545,5463,4842,3995,3434,3207,2749,1741,2026,1760,1376,1561,1053,1652,1092,482,566,453,641,76,517,385,291,400,234,319,110],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3302932540985225,\"counts\":[0,236,610,1695,2886,4812,8467,9290,12621,12833,14807,15039,16131,14747,16568,14876,16160,12105,11392,10898,8320,8831,7868,7497,5179,6354,2611,5028,4141,2079,2887,1318,1988,1608,1574,1501,945,719,430,501,358,262,158,321,211,215,118,136,160,47],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3272768603418867,\"counts\":[9,122,543,1956,3691,5318,6743,10540,12063,15176,12638,15530,15446,15552,16134,14337,14053,13156,12211,11384,8806,8852,7867,7397,6664,6117,5049,3440,3461,2430,1829,1823,1916,1338,884,477,864,740,579,353,552,711,236,46,166,106,33,295,93,46],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3375038045950874,\"counts\":[47,68,789,2117,4007,4688,8437,9554,10953,14606,14932,14362,15713,16085,14487,13226,14032,11725,10768,11573,7800,7813,7748,6326,5977,5084,4156,5493,4845,2982,1940,3619,1492,1791,1315,1279,1315,569,325,1009,723,759,505,551,202,326,553,353,309,175],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33221025948426297,\"counts\":[0,249,611,2225,3483,4217,7956,8880,10426,13694,15087,15139,16575,13942,17943,13699,13432,12737,13335,12052,9078,9083,7252,6386,5443,6346,3118,4000,4095,3887,2042,2077,2016,1130,1034,1406,654,990,301,1132,804,612,288,160,260,161,5,208,21,45],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3253983743829308,\"counts\":[0,110,410,2063,3745,5974,7237,10089,11788,13711,13868,15992,18426,15847,15067,13978,14490,11577,12399,11734,8348,8547,7226,6411,8636,4599,3747,4096,2994,2670,2778,1705,1628,1472,1510,990,981,377,372,472,227,523,184,30,27,346,155,115,57,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3271607074727395,\"counts\":[0,144,458,1648,3952,6099,7713,10387,13349,14126,12785,15228,16894,14993,14230,14231,14878,15109,11846,10405,7850,8559,6989,7194,6570,5176,3521,3030,3431,2775,3383,1834,1921,1208,1230,1277,983,938,471,459,947,183,180,182,83,146,85,255,181,183],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3327242661126847,\"counts\":[6,95,485,1842,2560,4858,10063,8635,12706,14032,13854,17677,14863,18929,12829,13666,13422,12568,11233,11227,10725,7424,7036,6676,4719,4721,4029,4026,3810,3033,2345,2046,1449,1670,1874,1294,1176,951,341,883,877,560,321,319,207,310,97,468,14,117],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.342713415091236,\"counts\":[19,129,769,1579,3966,5348,7148,9684,12229,13951,12726,15266,15242,14302,14680,14570,14925,12481,9562,12321,8926,9533,6824,6692,6196,4218,4997,4182,4252,1999,2679,2312,2030,1893,1931,1381,914,968,890,623,656,336,434,359,315,267,69,166,146,228],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3245663749957987,\"counts\":[0,134,723,1396,3310,4831,9343,9539,13635,13646,14732,16197,13651,15003,14150,17097,15658,12502,11478,9869,11641,7885,7491,6766,5419,5056,5102,5028,3211,2463,3022,1732,1143,1309,938,805,646,1179,290,201,92,209,400,189,263,154,105,114,92,62],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32719395449813377,\"counts\":[0,80,397,1422,3418,5859,6457,10970,12972,13562,14520,15057,14324,16093,16187,13717,15699,13897,12790,10129,9945,8335,8233,6616,6198,4302,4748,4412,2714,2428,2429,2244,2146,1145,910,1138,538,710,574,608,237,327,263,245,308,75,6,264,69,67],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3250886103784999,\"counts\":[0,177,657,1781,3251,6499,8495,8275,13672,12603,14103,14883,16437,16148,16098,13502,14359,12814,13519,11333,9270,9070,7766,6496,5334,4844,4259,3613,3282,3035,2805,2064,2271,881,1415,1127,802,731,495,408,230,282,110,117,33,146,92,62,161,50],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3238825328782491,\"counts\":[0,152,461,2139,3348,4689,7692,11738,10975,14266,17028,15904,16691,15851,13301,16016,12336,13526,12152,9916,10203,8472,7681,7085,5656,4923,5453,3629,3330,2444,2340,1394,1160,1451,1186,534,1041,377,694,141,865,143,287,230,231,149,38,88,192,127],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3275950742701441,\"counts\":[0,91,526,1935,3846,5206,8602,9862,9842,13771,17289,14421,16547,15226,16145,13789,14893,12862,11419,10510,8936,8898,7508,5634,6644,4430,4851,4458,3781,3057,2567,1926,2571,1342,727,1291,1103,432,241,319,511,303,89,280,505,97,206,71,119,42],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3287011647647743,\"counts\":[13,156,620,1279,3814,5927,9032,10280,11254,15570,14456,14307,17876,14505,13906,14223,13627,11409,11217,10243,9810,8934,7944,7835,5458,5761,4071,3392,4543,2767,2197,2110,1685,1451,1501,1033,743,876,608,393,917,709,255,230,128,295,109,104,107,26],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3251681371878553,\"counts\":[0,161,588,1715,3513,6152,7874,10016,12208,12469,15138,14747,15614,17493,17072,16164,11614,12397,11999,10387,10145,8705,7384,7213,6540,4794,4681,3092,3681,3086,2255,1821,1369,869,1177,1065,537,748,463,526,606,334,324,255,247,197,69,122,228,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32561265553553553,\"counts\":[10,68,608,1481,3562,4941,8436,9415,14522,14539,15076,16031,17038,15675,13615,14977,13019,12772,11600,10939,9409,7750,7826,6642,6053,4412,4840,4181,2185,2804,2774,2072,1837,1894,1144,961,428,756,447,308,750,228,299,292,135,323,38,84,57,102],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33648524404211766,\"counts\":[0,75,575,1174,2975,4733,5905,8595,11244,15768,14439,14807,15824,16472,18575,14118,16711,12347,10225,10157,10176,9186,7285,5431,4261,5979,3789,4596,3678,2226,2289,3290,2011,1063,1669,1010,650,741,1148,539,372,494,691,228,191,194,90,67,133,149],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33176902314692724,\"counts\":[75,69,1126,1301,2944,4930,7503,11472,10138,14167,15045,15355,13511,17722,14726,15027,13329,13066,11213,10835,8471,9848,7974,7319,4853,5783,5717,4724,3459,2249,2253,1843,1755,2384,1712,1251,583,876,296,594,456,382,47,471,31,123,47,279,120,95],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33210151698631596,\"counts\":[34,38,622,1963,3066,5578,8233,8736,12626,13572,12087,18028,14796,14404,15120,13235,13406,13848,11179,12931,11649,7527,7684,5868,6161,5683,5142,4062,3577,2852,3001,2207,2009,1605,796,909,1048,414,754,859,446,550,140,27,575,383,94,17,48,162],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3378308087242006,\"counts\":[0,29,503,1340,3440,5131,5950,12566,13424,13648,14555,15881,14909,16279,13707,12508,10923,11201,11620,10584,8749,8144,7427,8589,5637,5181,5323,4315,5138,3642,3044,2772,2754,1567,2060,1169,967,1030,643,738,409,553,371,112,112,228,387,45,19,40],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3305075001224541,\"counts\":[0,188,666,1743,2758,6132,7373,9619,12367,13654,15104,11871,16293,15073,15137,14838,14318,14064,11622,12763,11151,9308,7102,6326,5666,4701,4400,4335,4111,2121,1553,1911,2071,2055,1171,906,786,437,926,628,232,314,801,520,150,174,15,94,87,68],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3355994996309446,\"counts\":[0,0,653,2445,3014,6801,7992,8541,13595,11945,14888,16888,15335,14470,15270,15433,14657,13473,10126,10202,9440,7957,6596,5651,5414,4527,5786,3162,3776,2767,2488,2910,1825,1295,682,864,1139,657,618,566,904,741,427,567,144,284,121,34,244,369],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3301150123813778,\"counts\":[10,361,416,2159,4098,5768,7820,8116,12211,13182,14192,15542,17904,15697,15482,12979,14479,13007,11231,9378,10072,7741,6759,5970,6441,6243,4557,4107,4760,2785,2852,1976,2274,1594,2520,679,811,922,494,363,363,628,177,131,41,45,48,163,35,31],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33337431056289746,\"counts\":[0,135,590,1805,2784,5438,7524,9375,11879,13113,13952,15664,14351,14817,15679,14677,16325,12709,13297,12192,8252,7940,7671,7031,5796,5381,4614,3896,3145,3022,2056,2287,1634,1753,1732,1208,1057,955,859,773,732,282,32,559,233,61,203,121,78,118],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33535596794368816,\"counts\":[29,82,554,1289,4426,4729,7486,9713,13802,14106,14654,13755,14201,16144,12737,16002,12696,12477,13241,11015,9458,7530,6711,8112,5797,5402,4908,3804,3834,3459,2070,1452,1548,2081,1800,1261,1281,894,1013,542,616,397,652,225,386,444,181,193,294,99],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3299907123628299,\"counts\":[0,117,816,1673,3059,5335,8230,10893,10300,14093,13019,14534,15129,16550,17268,15376,13290,11959,12003,9961,9581,9333,7490,8140,5188,5431,5103,4728,2601,3951,2620,2371,1834,1791,1389,334,774,511,670,433,507,325,98,92,135,72,236,197,111,121],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                "fileName" : "experiment-mcmc.toml", 
                "options" : [
                    {
                        "contents" : "3000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align crbd-unaligned.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align crbd-unaligned.mc", 
            "results" : [
                {
                    "command" : "./out 3000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1658.42602539, 
                    "ms_run" : [
                        18933.9460449,
                        18305.2028809,
                        18489.9111328,
                        18340.6191406,
                        18637.3510742,
                        18271.7741699,
                        18766.7160645,
                        18612.7099609,
                        18593.2001953,
                        18525.5039062,
                        18552.1359863,
                        18452.0209961,
                        18438.5612793,
                        18416.769043,
                        18630.6308594,
                        18429.25,
                        18605.7250977,
                        18744.0471191,
                        18834.6870117,
                        18523.1010742,
                        18511.6711426,
                        18645.6000977,
                        18525.2070312,
                        18507.2348633,
                        19258.2089844,
                        18764.4189453,
                        18226.907959,
                        18439.6577148,
                        18540.1481934,
                        18585.3911133,
                        18793.5830078,
                        19009.1010742,
                        19000.9128418,
                        18692.1589355,
                        18316.6508789,
                        18590.3071289,
                        18816.1020508,
                        18354.1411133,
                        18439.9638672,
                        18358.6318359,
                        18539.3041992,
                        18644.027832,
                        18541.2016602,
                        18399.4279785,
                        18339.1137695,
                        18486.3432617,
                        18713.3100586,
                        18546.9692383,
                        18178.1098633,
                        18618.8911133
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                                "fileName" : "experiment-mcmc.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"mean\":0.33863619932140704,\"counts\":[28,1048,6505,16809,34157,52654,73617,104246,111765,130333,145918,150266,155744,156703,141486,136236,135411,123333,121847,103902,96744,88790,73772,72250,61107,54293,48541,44675,35732,32175,24918,22850,20180,17750,15969,12277,11229,8575,6553,7256,6126,4320,4020,3285,3592,2925,2403,1401,1464,1566],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3293071689703538,\"counts\":[13,981,6594,16291,33443,58348,78655,101578,118248,137082,147328,155057,157177,154398,154919,150728,142047,132943,117655,101675,94417,85583,73656,69290,57421,50237,44229,40047,32826,30781,21724,20986,16834,13293,13441,13946,7131,7848,5261,4955,3977,3762,3381,2977,2310,1935,1870,2159,1092,1389],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3329915601412609,\"counts\":[143,1179,6271,18901,32650,53282,79334,97612,119236,135292,150645,157285,156746,153483,150999,145804,139164,124368,122305,105024,94766,89734,78403,67747,59358,49337,41601,38810,31599,25780,22763,20116,18434,15730,12261,10064,9568,8254,7380,7354,4848,4103,4005,2722,3446,2244,1940,2765,2021,1357],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32870288304858664,\"counts\":[7,1023,7438,18109,33375,54469,78524,100728,115415,139113,144944,158341,156348,165383,148752,147978,136222,133089,115997,104654,95502,88414,76185,64928,60563,55721,44178,41469,30595,29000,21154,22798,17436,16659,13045,8676,8028,6546,5359,5688,4733,4402,3187,3371,1837,1194,1047,1187,1752,871],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3324143588782892,\"counts\":[25,1148,6465,16872,31886,56564,74956,101590,128108,140844,140419,153761,156306,156538,150490,146030,137198,131410,112970,110875,94544,83165,74238,63909,56489,49264,44869,37622,32524,27078,27604,22997,17618,15038,15918,11869,9270,9642,7232,7301,4608,4374,3709,3020,3622,3602,2137,1883,1574,1166],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3306649214329401,\"counts\":[16,1266,8144,17088,33231,57202,74527,100220,118391,132209,149745,156640,158797,155289,145246,144215,140465,128277,114454,106792,101561,87379,78494,69820,57350,51350,47398,38908,31391,29719,24958,20684,18720,16069,13594,11539,10313,8380,6863,6680,4766,3908,3467,2133,1746,1364,1121,2020,814,882],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3363625040480853,\"counts\":[0,924,5645,17813,30357,55352,75006,97866,118133,131353,141724,158233,156565,156606,156968,149159,136822,122411,113844,105944,93266,87817,72594,66122,59382,53711,50581,37197,32975,29428,24165,22804,17097,15370,13178,12768,11839,8741,8377,6398,6082,4645,5493,3537,3196,2971,2668,1847,2670,1110],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3348406343381979,\"counts\":[161,972,5307,16582,31010,55875,75277,97425,120028,140892,141227,161844,156930,151269,151123,147406,137200,124666,115551,106987,98940,81356,75656,63911,57654,51523,45249,38288,34508,31271,24349,21313,21328,16245,14302,10782,11262,9331,5718,7222,6463,5465,4695,3722,2648,2190,2398,2037,1491,1625],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32927234755438467,\"counts\":[125,1342,7806,18512,36242,52971,78660,98823,119819,139726,142678,150473,154980,157540,155704,148917,144116,135893,116730,109422,93611,84030,70730,66013,61675,50459,41092,40792,33190,26483,22798,21845,19393,16071,13312,10058,8832,6941,6436,4826,5571,4109,3404,2945,2205,1677,1376,2097,1537,791],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3305561942306874,\"counts\":[30,1146,6179,17532,34772,54590,75067,98818,122743,140095,146008,158390,165596,156650,152569,147453,136162,121606,118275,108958,93815,80489,73079,66004,57768,49709,44655,39816,34325,27560,23735,19835,20388,16659,14443,10388,9509,8636,7980,5029,5524,3794,3059,3516,3088,1708,1452,2033,1484,596],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3298028492735957,\"counts\":[25,1913,6724,17490,34444,56167,73134,103764,124343,136047,151265,151002,162387,164347,153133,139850,136177,126074,115831,102648,97215,88856,74719,65142,59937,51334,42158,37461,33308,26501,25468,20015,16632,14235,13429,11628,9321,8200,7255,6315,3934,3792,4347,3615,2917,1950,3205,2321,1129,766],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32758121145878655,\"counts\":[0,1993,5425,16603,35153,57119,79275,102335,123825,140448,147007,154427,162875,152598,160329,150734,134690,122108,116525,106626,95866,87094,75096,64390,60604,47877,43836,34184,33874,28257,23537,21048,18670,14936,14135,8568,7763,8815,7674,4475,4778,4228,3726,2463,2281,1667,1975,1524,1429,785],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33451831963463713,\"counts\":[58,875,5166,16518,31430,53145,76871,99498,117497,137108,149434,150942,158454,154352,153664,146509,138114,125369,119957,105542,97634,87725,75275,62863,59265,53789,46814,38327,30853,29113,24991,20151,16967,14325,14310,12721,11031,8296,7034,5473,5459,4922,4495,3978,2799,1974,2374,1334,2069,1767],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3324108452603412,\"counts\":[142,1242,7186,17339,33976,56927,76062,102831,120512,130275,152258,149177,156344,154049,154145,144991,125522,130091,112454,109154,100070,89744,80363,69628,57846,53986,46903,39359,33764,28432,23635,20058,16402,15570,13119,10184,8036,9563,6666,4757,4947,3691,3348,4235,2609,2723,1896,1437,2017,1092],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33348611628052094,\"counts\":[0,1368,6658,19094,35549,53803,80074,101167,120362,133148,144440,154306,156812,152497,154204,146750,140334,126779,117856,108730,89070,84657,76678,65276,55575,54792,43903,41597,31415,29507,26144,18417,17607,12630,14858,10891,10171,7087,8748,6081,5510,3812,4087,3387,2523,1476,2200,1569,2035,1553],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3323005776290616,\"counts\":[50,1149,7021,17180,31607,51990,75599,104365,128055,138227,138672,157815,158671,157042,156022,147269,132898,122476,116772,102088,96726,87581,75892,67791,59447,51475,44125,39377,33400,27681,25803,19609,18949,15802,13381,10665,7897,8922,7113,7560,4829,4422,3388,2459,1799,2857,1677,1144,1290,1035],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33429009284037575,\"counts\":[62,849,6798,16722,35206,52556,74680,105489,122253,141123,141131,157789,159309,154072,151644,139696,138095,127086,113094,109283,97922,80980,78312,67736,59058,49657,46200,37106,32276,26312,25217,19398,17356,15491,12377,11937,8553,7090,6819,6303,5126,3934,3152,2979,3035,3897,2111,2552,2530,1171],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3328937731506603,\"counts\":[90,1309,5947,18309,36804,56028,82061,100233,116858,126299,145787,159736,162589,153553,152328,142944,134082,127384,112388,105241,96214,86959,79282,64155,61393,50390,44308,40022,33533,30088,25171,23049,19716,15396,13555,10093,7784,8463,6154,5929,5860,3714,3335,3217,2535,2492,2106,1137,1175,1141],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3357293737676208,\"counts\":[52,1092,5833,17573,31980,53943,82636,101582,114080,140183,148798,151933,157313,151000,148313,146332,134574,129542,121875,106189,89448,83124,76138,62492,60388,52988,41108,38836,34128,26032,22935,23652,20074,16159,14126,11194,11244,8806,9793,5163,6267,4777,4190,3147,3243,2776,2460,1915,1684,1469],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3331475864597044,\"counts\":[51,1462,5972,15438,34378,53629,81787,103525,123027,139895,153367,151756,151484,152897,145787,150029,132271,126473,122868,105627,92856,82754,74499,62499,58739,51729,42745,39615,34274,29399,23214,19554,19433,15288,12693,12392,10585,10292,8226,6032,5114,5261,4822,3322,2739,1852,2105,1974,1617,1522],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33092136464257044,\"counts\":[89,1212,6506,17113,31680,60059,79376,97861,119305,137432,153701,151325,159683,152823,153536,151039,134792,123896,116339,109598,97442,81103,74778,72462,54715,53283,41942,38709,30862,27297,23310,21671,19227,16692,10901,11633,10130,6830,8082,7007,5226,5438,3110,2349,3073,1736,1995,1555,1171,1312],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3339313508682387,\"counts\":[0,1269,6942,18033,32012,55090,78410,100102,116512,137879,148769,141126,159069,155502,150475,146259,135561,125632,113648,108894,92834,94091,77241,71257,58058,53691,42020,41701,33232,28076,25365,21451,18062,15333,14914,11158,11512,7993,8864,5846,4535,4376,3664,3790,3127,2883,1938,1476,1864,1544],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33473050860300235,\"counts\":[27,918,5801,18249,34191,54958,73684,101253,117755,132713,146742,156593,161041,148712,147429,145703,136317,120826,117260,106795,96407,81624,76658,75860,60123,56546,45244,41726,32906,29655,27469,19814,18687,17742,15136,10459,9305,7992,7744,5417,5016,3503,4480,3163,2209,1898,1199,1950,1505,1501],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3320239952209958,\"counts\":[103,1139,6378,15824,34254,55658,74266,98446,118393,131136,145345,154592,150271,164637,157378,152886,136404,126537,116710,104622,95748,85748,77825,69586,55796,57162,45117,41924,32423,27056,25158,21716,19373,14273,14208,10632,8968,6609,6506,5439,5998,4001,3065,3293,2724,2586,2030,1573,2486,723],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33837474171755993,\"counts\":[230,1193,6028,15806,31932,50894,71795,102273,116573,129062,146763,150633,156674,163417,149713,147167,140933,121342,116923,104978,95537,90856,77950,65970,57435,52233,44156,41122,30476,27836,26302,19902,17742,16648,13540,14292,11142,8076,7241,7215,5801,4333,4372,3388,4869,2624,3040,1667,2771,1615],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3371850564359513,\"counts\":[0,1080,6097,16950,31997,53075,79519,101467,119451,130083,142504,157246,152628,157873,149284,143382,133805,125959,114977,106676,94678,83596,77031,70947,60441,53561,48995,40265,33085,28425,23799,22668,17233,15426,13435,11748,8952,8293,7658,7775,5870,5876,4742,2586,2488,3758,3079,1790,1834,1933],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3307373297058823,\"counts\":[134,1131,5778,15948,31675,52130,76868,96635,122529,133296,149602,165310,154970,161718,150737,142852,138944,132167,116483,104299,92811,86672,75059,71378,58166,50896,44376,39792,32726,28036,26185,20880,18271,15153,13093,12407,11914,9086,6005,5552,4386,4080,3587,2521,1989,1850,2406,2065,1172,738],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32969017330414174,\"counts\":[30,1510,8091,15733,34645,55179,78889,101548,117012,133144,153073,153777,161531,156162,157095,147199,136846,124202,118489,105668,98885,87372,73245,63821,60356,50554,38497,39651,33755,29386,23928,22012,19318,13101,12792,9904,9785,8333,6192,7828,4760,4882,3660,2834,2651,1359,1962,1630,852,913],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3328646361309817,\"counts\":[18,1251,6928,17762,33152,52961,71512,101132,116443,138211,147613,152887,158969,151195,151500,151278,139710,131118,119237,108036,99481,83529,76152,66694,58820,48394,46751,37825,32894,29455,23008,19341,18866,15198,12114,11670,9503,8748,6289,6119,4910,5222,3681,3403,2766,3219,1718,2193,1236,1119],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3332574753298276,\"counts\":[0,1110,5716,15704,36157,56540,75964,100020,118489,137659,148110,157469,151043,157294,150878,149603,133757,124098,116930,105979,93307,81426,73778,68232,60968,50892,46276,41025,35814,29032,24956,22814,18433,19840,12897,11099,10458,7296,4903,7025,4687,5289,4832,2123,3116,1554,2277,1897,1426,1268],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33304319876554483,\"counts\":[87,911,5534,15764,34130,55286,76716,100301,119226,132823,146315,149747,161416,157940,154229,145457,143161,133311,112284,104774,100451,82818,74690,63234,58993,47609,44105,39263,29933,28787,25501,23793,18305,17207,13838,10706,11179,8587,7076,6485,6208,5051,3557,3068,2873,2597,2258,1530,1641,1416],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33720466288134915,\"counts\":[0,1552,5788,16791,35025,54686,75609,95865,120192,134626,142457,160537,153092,153940,150106,140202,137274,128757,112709,102435,96398,79655,77033,67208,59243,52371,51937,37474,32938,27999,26678,22597,21368,18002,15293,13103,11175,9613,8585,6589,5173,4059,4691,4302,2635,3066,2093,2098,1305,1873],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3347824784480024,\"counts\":[3,1173,5838,18048,33365,53073,76166,101349,116274,138818,150527,157661,160854,163770,158794,148236,136843,130246,113877,106402,95274,83532,74443,69224,52586,48400,40960,35366,30243,25640,20095,15729,16880,12574,11875,10791,8812,8314,6528,5038,3816,5432,4073,4061,3268,1901,3864,1970,1519,953],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3342750548179763,\"counts\":[35,1259,6469,16915,34786,53891,77891,103441,121487,135038,148309,152876,152499,154486,145676,144314,139656,123640,123860,103435,93916,86866,76043,61698,55546,52146,46494,39269,34161,30047,26410,21927,18052,15799,16085,10790,10828,8740,6965,7168,6101,4715,3237,3382,3215,2313,2466,1386,1968,1925],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32895852660255065,\"counts\":[94,915,5771,17734,34396,54606,80829,100157,123218,136101,144634,159386,156583,158265,156373,143071,142540,131746,115602,107579,101379,78633,74996,67581,59644,49475,39165,39998,32134,26331,23580,21191,16366,14195,11578,10275,11678,7484,6524,5024,5511,4964,3821,3149,2133,1654,1695,1810,823,491],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3322220196033506,\"counts\":[36,1372,7304,17752,34224,52744,77838,103278,119268,133173,146802,145699,160628,152212,148933,148263,133586,129165,112242,111276,99909,86541,78294,69914,62037,54859,46383,37591,35283,26350,27235,21041,17475,15230,12602,10305,9575,7690,6232,5964,4926,3993,3199,3227,2783,1884,2099,2007,1726,1076],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33419014039849143,\"counts\":[53,1531,6062,15842,35394,53282,75848,97888,122565,133208,142172,149066,154279,155086,158182,149431,138393,133445,118081,100253,98404,87868,71741,64533,61482,50270,41694,43050,32568,29440,23814,20561,18170,17235,15100,10919,11591,10211,6734,6728,5776,5034,3412,3126,2444,1864,2108,2165,1037,1776],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33293821840326343,\"counts\":[2,1558,6336,18697,32103,55201,74709,97766,118522,136697,148454,146182,159835,152931,156025,142398,134658,126520,122581,101664,99770,82243,76501,68673,59984,54508,47609,42955,32850,33551,25493,21153,19122,14855,14673,10863,10245,8496,6558,6417,5429,3394,3305,3184,1684,2978,1470,1505,1147,1417],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3330456287178133,\"counts\":[19,1401,5611,16077,34286,53872,79296,98597,117223,136374,146384,155968,152794,160385,148839,148533,136156,126486,117046,107938,93512,84102,79217,63289,58724,54334,43212,38564,35185,29851,24310,21639,19877,17183,13243,11776,9552,11073,7731,6114,6596,3631,3473,3519,2462,2518,2244,1893,1510,768],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33096879859053036,\"counts\":[17,1728,5646,16264,34839,56866,75132,95926,122424,138847,146361,146273,165285,159327,151557,143815,144822,125850,112246,110374,95091,82129,76686,66062,62196,50423,47015,39557,32113,28150,25972,20221,18961,16915,13665,9379,8079,8938,6746,5997,5077,4506,3594,3272,2914,2203,1489,1369,979,1347],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3353999311107906,\"counts\":[91,1093,6873,19605,33018,54479,73717,98572,114667,138144,142608,146938,156570,155621,149200,147610,140179,124873,118376,109657,94033,85326,74639,76301,59380,53677,41791,40077,33570,28452,25642,21843,17123,15613,14416,12144,10470,9065,6173,6528,6163,3268,3363,4025,3344,3838,2529,2751,2368,1816],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.333614596986313,\"counts\":[49,1185,7174,17829,35674,51921,77488,102393,118664,131253,142451,146147,150690,162336,149787,150985,136521,130008,117338,108847,97117,85396,76694,65290,62820,53832,46339,35349,35759,29248,24401,18795,19111,14259,15652,12542,10596,7849,7450,5798,5912,5097,3308,4249,3001,2734,2412,1271,1649,1181],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3332996943249267,\"counts\":[53,1145,5653,16161,34057,48692,78228,103343,118832,134371,147888,150633,155847,152972,147994,146398,143205,127354,117343,103519,97976,82147,79501,73300,58533,53892,43978,38004,36371,28876,24850,22318,17910,15266,13927,12046,11315,10154,8105,6253,4336,4214,3440,3837,3745,2014,1679,1403,1976,950],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32922824525524763,\"counts\":[14,1311,5561,15127,36791,54217,76800,100088,115408,139014,160911,155842,159279,157557,151475,148676,142401,128423,116241,104735,94266,79909,68884,69765,55755,51129,47853,39190,33089,28926,23068,20121,18599,14910,12396,11792,8900,7400,7900,6073,4519,3519,3207,2752,2672,2247,2024,1566,1284,1560],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3316870987836699,\"counts\":[0,1136,6142,15910,33683,54189,78979,104572,121809,136483,144945,153989,154672,162248,148332,137972,135355,138700,116177,108530,94609,79939,76132,66837,58180,52676,43537,38377,34205,29162,24513,21550,19999,17050,12581,11887,8653,9539,7684,5960,5552,3623,3265,2878,3064,1981,1668,1648,1656,1116],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33491995689404436,\"counts\":[14,1037,6495,17880,31352,53197,77848,101700,114573,131429,150087,147205,161974,145759,152480,147451,134103,125475,117875,106485,98919,85443,74983,71194,64242,53281,44986,41059,35437,29663,25081,21319,18945,14559,14151,10748,9785,8551,8041,7060,5844,5522,4183,3786,2379,2895,1692,1875,1607,1240],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3372521874143994,\"counts\":[0,1529,6281,16163,35068,55581,80552,95931,120154,133343,145006,154503,155629,144022,157658,149160,133800,121375,115268,104736,95004,88627,72486,73556,57641,51269,44565,39468,35660,28392,25397,21392,19074,15119,11828,12525,9977,8517,7203,6352,5572,3408,2880,4441,3656,3210,3010,1930,2357,1778],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3322439098092731,\"counts\":[190,1376,6348,16848,35062,50258,78718,106825,116372,140551,147335,154600,158902,156380,149298,148367,139869,126122,115220,106809,90247,84161,71768,64150,59323,54474,44525,38699,32739,27982,25279,23001,18475,13570,13817,10581,10616,8911,7322,5777,5545,5374,3349,3021,2518,3102,2874,1696,1325,1393],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32931801005086664,\"counts\":[0,1449,5898,18453,36213,53535,78120,100578,121840,136742,151688,156143,152548,156642,160364,142782,138830,126326,110842,104622,95534,86380,80314,67377,55798,52511,45608,37571,32754,26862,23472,24541,19316,14726,13999,11675,8606,8857,6048,7602,3809,4590,3138,2507,2079,1517,1359,965,1439,1294],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3363649822336248,\"counts\":[1,1389,5858,16835,33273,51281,71018,92869,116376,133372,142112,153556,157940,154523,150747,149625,141071,130569,123275,109241,96346,82476,76201,65526,63282,51775,45163,39482,33396,31013,23654,21402,17790,18022,13931,11143,11441,9491,7351,6472,5740,4052,3615,4661,2910,2807,2613,2109,1673,1081],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                "fileName" : "experiment-mcmc.toml", 
                "options" : [
                    {
                        "contents" : "30000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight crbd-unaligned.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight crbd-unaligned.mc", 
            "results" : [
                {
                    "command" : "./out 30000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1733.77905273, 
                    "ms_run" : [
                        795.0769042970001,
                        537.956054688,
                        690.159179688,
                        573.166015625,
                        584.645996094,
                        582.752929688,
                        658.0041503910001,
                        589.103027344,
                        582.228027344,
                        558.3620605470001,
                        554.844238281,
                        569.5070800779999,
                        621.001953125,
                        559.125,
                        556.4001464839999,
                        694.1169433589999,
                        534.1628417970001,
                        589.6960449220001,
                        785.2180175779999,
                        570.74609375,
                        545.904296875,
                        597.3840332029999,
                        691.1872558589999,
                        715.127929688,
                        761.4738769529999,
                        675.2858886720001,
                        897.744140625,
                        590.4270019529999,
                        595.8049316410001,
                        631.80078125,
                        575.655761719,
                        557.084960938,
                        589.883789062,
                        621.4060058589999,
                        794.1979980470001,
                        586.0041503910001,
                        544.6848144529999,
                        604.2590332029999,
                        608.556152344,
                        643.687988281,
                        585.5021972660001,
                        613.073242188,
                        635.5549316410001,
                        590.060058594,
                        573.0178222660001,
                        541.8459472660001,
                        635.5588378910001,
                        578.0700683589999,
                        537.3718261720001,
                        657.0080566410001
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                                "fileName" : "experiment-mcmc.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"mean\":0.37525004337176415,\"counts\":[0,0,0,63,523,780,633,835,1146,1175,850,1614,989,1713,691,1230,918,788,1113,774,2063,594,628,349,553,618,215,1442,292,147,368,1415,172,49,1226,229,0,0,0,85,0,488,232,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.30439229650835353,\"counts\":[0,26,295,517,476,796,663,704,635,1819,1550,1045,3476,2431,1370,885,1749,1459,947,604,728,662,478,531,725,296,455,40,83,19,197,438,121,0,286,121,74,7,0,91,20,0,0,0,3,0,95,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.35579162854371177,\"counts\":[0,28,152,143,164,473,721,189,819,745,1459,992,1569,1644,2324,761,1530,1887,1039,1163,1639,1430,737,1084,224,546,395,619,376,216,225,90,33,149,50,236,661,0,0,153,0,70,237,0,0,19,0,9,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3116039743508764,\"counts\":[0,0,52,43,614,1240,1035,1545,1058,682,1270,634,1576,1281,1967,1561,1756,1911,614,1259,1090,1677,334,603,422,1042,456,137,492,36,174,75,226,0,50,0,25,0,8,0,0,55,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.29963569175268717,\"counts\":[0,5,0,378,331,233,1151,1145,1304,1317,1222,2195,2255,1680,2400,1540,1314,866,1217,752,900,867,961,446,108,641,262,563,212,257,72,289,14,8,0,0,95,0,0,0,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32647675177924634,\"counts\":[0,23,0,20,173,344,910,955,1063,1357,1468,1258,2292,1815,1983,2221,961,1220,1197,1313,1163,533,516,475,395,614,265,406,325,119,39,183,152,122,54,165,844,0,19,1,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3626515948551752,\"counts\":[0,34,28,97,419,302,328,1080,940,1606,1250,1438,1630,1511,684,979,977,1381,1283,1404,653,767,628,1179,1056,376,672,535,437,550,594,223,0,1209,27,0,322,0,19,0,0,180,0,0,0,0,0,0,0,40],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3154737233498576,\"counts\":[0,0,17,40,639,458,714,1486,1782,935,1599,1772,2596,2069,1516,1499,1105,861,807,731,499,178,866,536,720,431,406,405,396,749,1,8,238,92,0,33,14,64,0,673,0,0,0,65,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3279433159420372,\"counts\":[0,0,150,189,335,483,1300,948,1476,1480,838,1646,1660,1327,1108,1485,1866,1278,1109,911,890,1073,318,702,544,495,399,379,663,153,617,368,241,20,0,102,99,0,0,67,0,0,0,0,83,67,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31057182634069636,\"counts\":[0,0,53,191,196,830,1113,1008,793,1883,1474,1397,1904,1270,1567,1909,1878,2256,762,662,1257,702,550,445,371,336,355,58,6,138,136,80,864,132,247,0,0,176,0,0,0,1,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.29766531395941215,\"counts\":[0,0,0,247,423,1186,1260,1767,1430,1523,1009,1284,1767,1931,1027,2381,294,1307,1729,1227,456,816,530,726,502,221,392,218,127,157,107,247,3,284,32,0,28,17,51,294,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.30980212929829776,\"counts\":[0,26,190,102,416,568,1241,912,1040,1505,1216,2066,2161,1290,1456,1185,1170,1356,692,1294,1006,1110,1144,299,1446,637,153,526,127,74,83,24,52,76,84,26,3,43,102,99,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32712960080319664,\"counts\":[0,0,23,133,685,742,640,1104,864,1450,1566,1716,1956,1787,1266,1289,1206,1106,916,833,905,553,456,886,391,1282,698,347,41,206,203,118,860,547,4,0,37,0,119,47,0,18,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.2959157475713462,\"counts\":[0,18,132,203,422,727,406,880,1567,1708,2083,1333,2026,1893,2441,1223,1960,888,1194,702,830,647,192,1275,705,269,33,74,87,841,63,60,0,0,66,0,0,43,9,0,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3167007152178249,\"counts\":[0,0,4,520,574,471,780,533,1300,1018,1323,1539,1213,1958,3064,959,2007,1799,661,710,1511,491,1209,303,433,456,227,358,29,391,215,311,67,0,0,43,78,0,25,19,0,343,0,58,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.37677940930715564,\"counts\":[0,7,0,195,301,583,1096,475,596,1391,956,1726,853,1312,1574,1268,1200,905,2382,1448,518,875,479,702,733,332,518,670,177,92,92,0,446,254,587,279,315,0,200,0,0,786,0,0,0,0,0,117,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.2872378034555844,\"counts\":[0,4,20,496,408,470,1233,1137,2102,1456,1376,1825,2177,1292,1732,1859,1881,1733,806,1043,663,367,657,206,314,234,500,279,148,94,84,0,44,0,0,0,73,43,0,0,27,0,0,63,0,0,0,0,0,154],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.30876777427837665,\"counts\":[0,15,236,244,336,378,624,1848,1559,1445,975,1037,1496,1859,2246,2231,1415,1239,1634,1008,562,445,334,360,453,171,718,506,99,425,46,17,278,6,709,0,0,0,0,0,0,0,0,46,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.38224708351520315,\"counts\":[0,0,50,72,91,146,520,1016,1148,1064,603,1645,635,1576,1435,1176,1024,1231,774,1225,1889,870,2047,542,409,1143,469,229,709,80,90,1,210,1277,41,381,346,82,0,63,0,478,147,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31733950600317895,\"counts\":[0,81,47,6,395,356,902,905,802,1048,1911,1395,1742,1924,1711,2187,2200,1036,1261,583,1590,1056,600,386,290,153,292,118,382,325,544,192,260,70,45,0,43,0,124,0,0,0,0,0,0,35,3,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.2921875267795963,\"counts\":[0,4,49,181,399,450,1172,1259,1248,2718,1636,2118,1450,1658,1903,1343,1192,896,1271,632,969,421,725,1234,377,158,146,289,103,166,48,50,568,39,4,100,0,16,0,0,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32144376542722386,\"counts\":[0,0,96,237,187,567,811,1607,977,1374,781,967,2047,2112,2044,1354,1694,1740,1320,629,377,1016,750,538,467,440,344,267,121,187,400,218,191,881,59,7,91,0,0,0,0,84,18,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34312208567495533,\"counts\":[0,0,17,107,410,361,966,528,1418,1111,1354,1633,1976,1308,1140,1903,1444,762,931,1831,251,761,187,1573,376,329,348,328,1544,456,204,145,62,683,0,90,0,0,0,267,0,0,119,0,0,0,0,0,0,77],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.35688909146991155,\"counts\":[0,0,49,482,320,171,858,487,1019,793,1928,1627,1146,2483,880,954,1598,1525,818,472,935,782,769,981,486,343,705,695,652,206,44,264,1118,85,216,0,103,175,359,0,0,0,252,0,211,0,0,0,9,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.37210712718965705,\"counts\":[0,0,26,271,633,352,784,990,1546,1174,658,1182,1149,2057,1545,1883,1222,1074,922,773,497,1339,845,417,465,559,26,247,487,18,127,83,384,244,36,0,312,38,232,126,30,0,0,465,683,0,522,0,297,268],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3347114878517879,\"counts\":[0,12,0,195,121,973,167,1428,1144,897,1225,1253,1557,2454,954,1343,1334,1535,1014,1311,1166,495,1160,980,270,130,960,1109,266,354,29,0,503,87,16,504,0,0,0,54,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.42036301442062446,\"counts\":[0,0,54,64,356,393,961,588,1252,800,490,1620,1381,1298,690,569,1263,1221,1125,816,714,422,542,763,312,908,1230,792,687,1125,111,0,382,94,38,347,171,270,0,0,1484,0,0,721,121,72,0,361,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31617847562000473,\"counts\":[0,0,0,150,442,407,586,1043,1368,1971,1376,1558,2011,1092,1840,1868,1039,1357,1014,1360,502,758,649,807,978,94,649,1098,191,135,270,41,0,76,103,7,59,0,35,0,66,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33452948289680373,\"counts\":[0,16,14,135,116,363,693,1530,1049,1666,1208,1290,1076,1104,1708,1515,2206,1950,1130,755,808,912,712,511,1183,470,902,161,638,145,59,30,225,32,81,158,90,0,138,0,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3356323822300707,\"counts\":[0,0,0,106,416,1040,729,554,1059,1037,1321,1141,2537,941,1248,915,1641,1170,908,2716,864,999,80,459,2101,502,106,262,606,173,0,0,543,75,0,219,349,33,0,23,0,4,0,0,123,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.30669095691129095,\"counts\":[0,0,115,102,341,545,1371,1176,1810,2198,1254,1722,1975,1052,1215,923,1095,1830,681,1391,880,1132,1100,355,50,184,234,521,405,117,483,0,0,61,33,46,47,76,146,0,0,93,224,12,0,0,5,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3166430211512979,\"counts\":[0,0,29,246,294,525,618,955,1219,1756,823,1752,1296,1070,1876,1952,1347,2006,1191,1957,1008,640,944,549,400,856,362,442,190,68,185,12,65,174,38,3,30,96,26,0,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3203479155176297,\"counts\":[0,28,41,116,379,537,816,758,1291,820,1688,1003,2199,1681,1363,1598,2357,1420,1113,1239,551,1287,1551,572,330,419,156,79,310,620,0,0,110,6,0,262,117,18,48,0,0,0,54,0,0,0,60,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3306686705425475,\"counts\":[0,0,0,146,343,520,557,1127,1257,1033,1203,1730,1028,1850,2309,1368,1980,777,690,1399,1108,1182,827,652,415,315,334,78,511,688,472,731,34,0,105,1,0,0,218,0,0,0,0,0,12,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.42035935981382894,\"counts\":[0,0,120,33,392,536,772,757,646,602,712,1772,919,1357,1152,1183,963,663,1956,663,1061,1352,556,1900,723,626,116,260,349,214,39,178,112,62,0,72,119,535,0,95,0,464,79,63,199,186,1764,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3197672209388039,\"counts\":[0,1,89,156,435,570,1147,1142,1508,1787,1302,1403,1613,1325,1920,695,1614,1841,916,1374,635,258,305,275,983,159,285,827,607,211,0,466,78,106,562,12,0,162,0,0,0,0,213,0,0,18,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3189438941084372,\"counts\":[0,16,11,153,366,567,775,1195,1229,1417,1227,1495,1913,1183,2125,1386,1108,1323,1078,1112,1286,879,545,1078,770,1219,129,112,355,99,166,54,35,6,64,1,189,25,113,0,45,0,0,144,0,0,0,7,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31532876044955305,\"counts\":[0,6,142,60,108,288,941,768,1584,1491,1624,2075,2304,1822,1119,1375,1506,1285,1048,1365,772,410,684,588,384,598,272,167,808,174,298,169,33,564,34,0,0,134,0,0,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3258011359200187,\"counts\":[0,0,196,21,184,885,542,1297,991,1289,1373,1696,1711,1191,2328,2355,1406,831,1692,577,742,407,653,364,498,437,217,383,276,356,222,79,115,37,1169,394,0,9,77,0,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3461851502969526,\"counts\":[0,3,64,90,193,950,663,661,1233,709,1933,1726,1299,1573,1827,2126,885,628,1477,854,412,1040,710,390,937,243,766,315,137,561,211,328,253,0,190,546,59,358,0,24,0,551,46,0,0,0,29,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3315157457511759,\"counts\":[0,33,8,160,481,689,559,331,846,1111,1851,829,1836,2537,2157,1263,1501,1096,884,1003,1814,732,316,756,1274,313,279,232,243,389,377,121,85,181,62,0,200,84,189,70,0,50,0,0,30,0,0,28,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.35499059797751586,\"counts\":[0,11,26,154,365,120,918,677,1039,577,1385,1127,1690,796,2336,664,1465,954,1144,1421,1185,878,1798,508,1015,981,507,944,644,333,143,642,31,116,16,20,52,318,0,0,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.30579948790164235,\"counts\":[0,8,5,180,447,755,1022,1595,1262,1134,943,2394,1696,1704,1603,1413,1729,1105,1369,675,517,877,853,892,927,402,298,28,149,10,30,0,206,0,174,139,91,42,0,0,87,0,239,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.30380535941250153,\"counts\":[0,0,50,10,1091,474,1124,919,1656,1956,828,1559,2481,2016,1331,2788,1480,926,800,351,436,297,380,478,117,612,19,239,213,538,329,8,152,27,1054,18,4,6,0,22,0,0,0,0,211,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3147573533989423,\"counts\":[0,2,129,163,453,244,667,1011,1738,2078,686,1166,1523,1792,1438,2226,1153,1638,1101,1225,794,1173,302,960,499,1443,291,53,45,216,114,0,42,401,75,0,0,39,28,31,0,61,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.2964463438283878,\"counts\":[0,1,74,299,237,1349,1101,1185,1961,944,1317,1778,1005,1523,1730,2016,1956,942,520,1110,1674,576,1291,486,106,339,533,111,157,0,151,0,161,90,3,0,41,14,0,29,0,0,141,0,49,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32850661265215747,\"counts\":[0,0,16,51,307,793,412,1542,1390,1299,1919,1189,1072,974,1188,1526,713,1099,636,1214,1852,2441,862,424,686,1122,610,453,250,25,447,60,0,88,79,203,21,0,0,24,0,13,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34194615815839075,\"counts\":[0,0,87,33,141,581,1042,571,1012,710,2115,1874,1047,1669,953,1419,1046,1356,1286,1667,1383,1046,1222,362,757,247,441,187,195,333,608,378,307,33,401,19,30,44,295,0,0,85,0,0,0,18,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.29001551661697583,\"counts\":[0,0,268,47,657,739,923,1712,1480,782,2033,1540,2010,1841,2099,1970,920,547,1360,1654,648,897,615,405,297,383,295,31,106,44,0,0,4,198,106,13,124,152,0,0,0,0,15,0,0,0,0,0,0,85],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3482006236960116,\"counts\":[0,0,0,217,296,403,726,1094,1017,765,1430,1808,868,1815,1728,868,346,1678,1434,690,2188,784,1124,347,1376,393,459,282,439,477,67,444,366,139,182,271,75,160,208,6,0,0,0,30,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                "fileName" : "experiment-mcmc.toml", 
                "options" : [
                    {
                        "contents" : "300000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight crbd-unaligned.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight crbd-unaligned.mc", 
            "results" : [
                {
                    "command" : "./out 300000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1733.04394531, 
                    "ms_run" : [
                        7107.18896484,
                        6257.04321289,
                        5847.88720703,
                        6354.81274414,
                        6398.01098633,
                        6352.54003906,
                        6268.2421875,
                        5808.94897461,
                        5736.61499023,
                        6585.87866211,
                        5844.77099609,
                        6327.48681641,
                        6163.25708008,
                        5945.36816406,
                        5901.39599609,
                        6191.16308594,
                        5882.47900391,
                        6130.40405273,
                        5593.47485352,
                        5793.14404297,
                        6062.47119141,
                        6005.5769043,
                        5657.49902344,
                        5881.6262207,
                        5947.99902344,
                        5961.10473633,
                        6256.87109375,
                        6175.80688477,
                        6748.45507812,
                        6233.75292969,
                        6162.45703125,
                        6080.40087891,
                        7313.40014648,
                        6070.25488281,
                        6932.2199707,
                        6085.26513672,
                        6308.15112305,
                        6738.30517578,
                        5645.58203125,
                        5815.70996094,
                        6004.20922852,
                        5994.29174805,
                        5771.45825195,
                        6025.8840332,
                        6021.32788086,
                        6349.34716797,
                        6887.66186523,
                        6224.07495117,
                        5811.56005859,
                        6883.7590332
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                                "fileName" : "experiment-mcmc.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"mean\":0.36255618124649064,\"counts\":[0,142,388,2015,3109,4833,6527,9826,11233,12847,14652,15839,12523,14194,12959,14709,13550,10727,11390,8634,9602,7954,7988,6091,6919,4878,3141,3290,5443,3847,1992,3437,2051,1287,3986,2695,1178,751,1040,922,1234,449,1215,1609,1588,1758,0,1179,0,54],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.327619165916507,\"counts\":[0,131,562,2366,4049,6735,8033,8788,11474,12711,12823,15140,15111,16702,15862,15526,13025,13029,12520,10470,10511,8147,9440,6001,6535,6848,4180,2969,2506,2486,2750,1679,2302,847,1372,1218,2126,899,419,435,195,140,272,0,275,106,35,27,17,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31736911012351177,\"counts\":[0,352,837,2033,3683,5152,7173,10072,12743,13796,14893,18569,16203,19081,15529,14189,13036,12622,12479,10513,9921,8398,7620,6035,4358,6018,4329,3443,2439,2578,1603,1095,1245,1381,2900,718,52,1232,547,424,119,152,172,24,10,20,212,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3383178198973169,\"counts\":[0,21,592,1814,3723,4731,7185,9747,13136,11397,14543,15308,13941,16250,16335,15695,12692,11675,12647,8671,9508,10803,6651,6473,4976,5141,4978,3104,4084,3536,3030,2752,2082,1463,1435,1650,1037,658,645,2362,110,1105,677,554,28,320,89,85,0,514],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34146141078191694,\"counts\":[1,0,398,1695,3135,4726,5515,8637,12230,14110,15665,15226,15538,15378,18751,14490,12040,12972,9281,9973,9175,7305,7666,7840,5811,4353,4748,5279,3775,3522,2132,2536,1583,1660,1016,1279,2102,1683,692,1325,1061,1321,262,532,751,203,101,0,0,75],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32928688265310097,\"counts\":[11,53,527,1978,4083,6952,8554,9781,12369,15260,14450,15274,14361,15668,15142,16244,11586,14502,11480,8929,8018,7411,6798,7632,4637,5132,4141,3703,1826,3911,2210,2147,1928,2435,3788,1340,648,203,364,906,135,195,173,2161,94,62,197,9,238,42],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33386462213214346,\"counts\":[0,129,898,1547,3012,4529,8207,11160,12520,12225,13870,15042,14418,14079,19103,14651,12989,11400,10583,10877,11935,7411,7617,7842,5984,4910,3403,5168,4199,2167,3869,2636,1289,1470,1437,691,422,587,1494,1434,848,407,72,300,564,183,88,192,6,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32104084975440617,\"counts\":[0,418,752,1555,3222,5805,9197,9890,10129,13848,17120,16362,15161,14748,17226,16925,12185,11842,11613,13244,10247,6766,8238,6627,6026,4975,3556,3948,2774,3271,1949,2487,1705,686,1462,745,476,188,352,241,384,150,295,112,50,14,376,402,90,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31820066362652305,\"counts\":[0,103,763,1652,3668,5783,8124,9677,12044,14884,18332,16980,17349,15116,15094,15606,12198,13543,11970,10644,9756,6790,6005,5694,7107,4400,6130,2931,3479,1674,3512,1675,1462,632,945,600,529,264,71,909,441,267,146,6,437,66,0,0,1,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3530183807664014,\"counts\":[0,106,346,1420,3271,4613,6011,7151,10452,13752,12971,13496,12836,14316,15041,18225,12146,13738,10916,11811,7912,10295,9094,8429,4907,4800,4332,6429,5135,2745,3327,2588,2760,628,1805,3766,1455,1476,555,324,371,663,506,201,172,782,1036,396,138,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32480086364179256,\"counts\":[0,207,510,1790,4123,5512,8673,11173,15044,14393,13919,15861,15426,15488,16175,12263,15800,10637,10871,9260,10249,6921,6798,6931,5422,7011,3787,3511,3079,2389,3798,2090,845,983,777,1531,575,787,458,1981,1093,419,154,148,47,54,266,672,58,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3486090224135678,\"counts\":[0,42,876,1214,3033,5952,8373,10499,10156,10817,15038,12863,14058,15725,14025,12876,13517,13895,11868,9370,9358,8753,9766,7300,6209,5605,4315,4518,2275,3658,3007,2542,2731,2417,762,1820,944,1587,1527,1038,157,312,381,403,2464,10,180,353,0,1],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3352579930014454,\"counts\":[0,185,829,2185,2722,7438,7859,11248,12541,11483,15366,14867,15014,14920,11951,16219,14141,11474,12449,10999,10143,6681,6531,5031,5761,5464,5370,3343,2830,4204,2599,2840,2446,1057,1461,2081,894,1628,1037,273,693,626,447,464,210,1059,75,123,139,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33263308712212364,\"counts\":[0,36,482,1265,3001,5613,8007,11408,11887,14267,15063,14072,15317,13869,17230,14074,12132,15189,10559,10992,10708,8870,7234,4668,6446,4386,6570,2809,2563,2389,2536,2487,2670,1787,1646,1432,678,1049,421,566,430,585,418,740,24,120,9,20,68,603],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3272465149061721,\"counts\":[0,40,703,1889,2913,4972,8509,8198,11439,14491,14846,16029,15631,21569,16402,15285,10603,12172,11835,7946,9243,10606,9687,5284,6694,3792,5345,4905,2366,2273,1269,1832,1633,762,1380,1624,1304,604,76,1325,386,640,504,15,24,49,85,53,4,159],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3328380576988677,\"counts\":[25,263,667,1860,4012,6588,7569,9619,10554,12929,16320,14947,14191,13833,14016,16983,12012,14130,9375,10646,9212,7718,8372,8732,7419,6071,4423,4925,2329,2430,3401,3634,1655,1168,1378,631,1335,648,396,678,26,169,1107,179,575,402,18,292,63,22],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3260237607599703,\"counts\":[65,150,345,1151,4340,4899,8472,11036,11996,13468,13167,15630,15894,18046,16486,18392,14586,9981,9971,10598,10391,8152,8449,6598,5720,4425,3646,2355,3445,2371,2272,2146,1063,1104,1426,910,1215,1102,114,789,326,18,1348,200,0,480,60,598,138,381],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.327271968097682,\"counts\":[0,152,746,1592,2861,5739,7415,10052,13516,13556,15438,17863,16143,15946,16459,14957,13454,13574,10804,10152,7390,7824,6410,5443,5170,5288,5486,2705,2524,3999,3758,1153,1859,1332,1776,1602,533,296,645,558,90,122,1251,805,0,228,967,54,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3133107680752767,\"counts\":[19,83,625,2052,3185,4673,8018,11524,13449,14419,14468,17650,16104,18853,13563,17494,14224,14477,11612,11239,10332,6854,6093,5706,5393,4308,3747,3741,2845,2921,2728,850,1770,1380,806,605,353,643,313,334,59,9,119,0,85,22,95,36,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.325050373939132,\"counts\":[0,174,467,1284,3020,6654,8899,10424,9705,12685,15981,14954,15005,17512,15433,16574,15289,11009,12807,11166,9441,8016,7021,6644,5334,5061,4317,4834,4099,2819,2554,2024,1810,1647,984,1501,350,177,293,442,520,131,13,151,10,2,40,0,82,281],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33532109766910817,\"counts\":[0,81,649,1853,2813,4410,7625,9489,11608,14871,15391,14312,14421,15226,13459,12293,15931,11822,14037,10088,11145,7834,7705,8277,7931,4805,4952,5134,3135,3946,1608,1288,1507,1060,2077,1160,452,1991,625,788,312,0,18,402,13,642,34,110,39,131],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3242645208922835,\"counts\":[13,67,794,1529,3629,7369,11065,10344,12110,15188,15465,15402,13873,15715,16484,14498,14035,9533,11413,10483,10083,7810,6440,6857,5971,5576,3259,2551,4389,1889,2040,1325,1115,1359,3111,701,705,458,141,69,158,395,430,836,582,626,619,0,388,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3141785134437212,\"counts\":[0,109,622,1861,4167,4993,7563,12746,12318,14345,16141,16630,18088,16875,15254,14274,15900,12161,8317,14064,8389,8562,8078,6596,4367,5189,3164,3276,2520,2151,1761,1331,1953,1012,138,1076,357,836,736,961,90,457,55,0,75,49,95,109,82,88],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32097124745001426,\"counts\":[0,196,700,2114,4872,5085,10072,10850,13209,13672,15013,17881,15681,15216,14881,13127,13671,13157,10006,10017,9187,7937,7397,6760,4594,5103,4064,3974,2648,1897,1844,2847,1870,2758,1011,2284,787,95,1296,474,0,1070,115,108,13,111,113,68,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3215917228545132,\"counts\":[0,117,725,2921,4146,6011,7963,10767,12812,15589,15126,17461,16330,15208,13867,11594,12950,13674,10806,9247,8453,9731,8154,7556,7023,5368,3373,2677,3498,3425,2679,1295,715,3051,1177,617,290,537,126,300,193,108,0,146,784,41,0,0,362,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32572657864202154,\"counts\":[0,16,722,2506,2862,6708,8044,8285,13274,11366,15709,15057,17931,16927,15814,15108,12817,11744,13272,12910,7483,8260,6724,5813,5792,3675,4098,3771,4708,3763,2083,1617,1788,1796,2392,618,890,188,161,642,1232,211,203,116,80,456,173,8,0,70],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33976054452495474,\"counts\":[0,70,768,1775,3947,5380,8634,11647,14222,11513,13282,13435,14822,14341,16216,15886,10824,12184,12450,10212,8929,9209,7822,5093,5692,4958,3912,3093,3650,3104,2359,4128,1150,1749,847,1034,1877,1835,1320,1861,170,124,509,560,898,0,243,524,358,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3356723772975723,\"counts\":[34,160,1021,1452,3033,5961,6586,8368,14083,10201,14941,19830,15374,13981,13538,12500,13074,13465,14128,10272,9063,9563,8534,6754,5382,4605,4107,5314,3359,3211,2692,2357,1394,2215,1972,1132,1016,465,583,375,132,792,736,413,406,224,42,142,287,75],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34248646720486436,\"counts\":[0,23,615,1699,2687,4713,9470,10070,11970,14472,14176,15813,14095,15196,13764,14483,13835,11637,12678,12056,6680,8176,6286,7956,4926,3819,4613,3177,4877,2505,2238,2229,3062,1361,1255,1092,3078,1338,651,1325,305,618,268,1743,141,68,717,3,75,23],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3328380576988677,\"counts\":[25,263,667,1860,4012,6588,7569,9619,10554,12929,16320,14947,14191,13833,14016,16983,12012,14130,9375,10646,9212,7718,8372,8732,7419,6071,4423,4925,2329,2430,3401,3634,1655,1168,1378,631,1335,648,396,678,26,169,1107,179,575,402,18,292,63,22],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33410040577223515,\"counts\":[8,117,729,2003,4124,6282,8443,9908,11055,13749,12743,18292,13236,14727,14269,15973,14216,10855,11553,10769,10284,6897,7993,6256,4476,4967,6064,5032,3047,3135,1843,2597,1870,2471,1380,1948,1524,117,464,482,1192,279,460,274,0,18,0,0,297,159],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33267715175733886,\"counts\":[16,102,698,1558,3248,4042,7744,10341,10564,13443,13149,16715,13549,15097,17994,13896,14927,12450,15558,12049,10088,8702,7284,7744,6367,3560,4353,3472,3037,3392,2006,1700,1166,570,464,1785,426,877,253,1562,1295,398,242,4,376,654,0,0,0,556],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3697195206577945,\"counts\":[0,64,381,1152,3457,4504,6183,8958,12184,11164,13096,14564,15331,14174,15112,14275,14159,10665,9098,8572,10863,7229,6704,7870,5240,7563,4040,6100,2595,2615,2067,1506,2333,2570,2110,1036,1795,690,1509,362,2690,1687,1867,2384,627,1533,489,739,0,7],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33388884124500745,\"counts\":[0,247,886,2045,4252,5115,6926,9644,12080,14122,14009,15368,12493,14381,16760,17169,14585,10696,11880,9755,9422,8536,8587,7804,7489,5473,2568,4427,3544,2965,2063,1705,1007,2821,1390,1613,762,205,816,102,67,52,62,141,863,259,0,2611,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.36563919032268977,\"counts\":[0,19,727,1030,1795,4547,7437,8806,9675,10735,13637,14791,13000,15407,13882,15860,15285,13246,8825,10661,9445,9062,6999,8099,4976,4012,5298,3835,4157,3832,3229,2357,3911,3788,2160,1990,896,1245,677,363,3050,840,1348,21,244,32,294,452,7,219],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32954061861168343,\"counts\":[0,34,596,1386,3252,5439,7561,9640,11567,14353,14022,15986,15976,17172,16003,15140,16587,11735,9422,12174,7995,8763,6451,5934,5364,5768,3851,5452,4020,1357,3147,1935,2057,2079,986,2028,661,715,642,756,124,204,61,123,475,113,114,410,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3334698287270579,\"counts\":[0,7,329,1669,3694,3820,7777,12342,10700,13847,13154,16458,14751,14067,16770,14120,14020,13936,11012,11708,9812,6498,8747,8482,5103,4042,4448,4737,1944,3499,2323,4165,2909,821,1902,515,1146,129,281,2616,257,144,0,16,75,23,0,340,57,66],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3460554777306214,\"counts\":[0,285,389,1669,3241,5426,8026,11662,10976,12348,15029,14912,15777,16126,14092,13919,13834,9664,10578,8416,10644,8143,8466,8260,6216,5384,4758,3054,3569,2553,1273,3045,2538,1500,791,2396,2180,319,359,89,177,15,293,2440,347,280,27,69,270,21],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31612354898583245,\"counts\":[23,70,767,1138,3103,5421,8701,8536,11798,15292,13650,17862,18587,15967,16244,17300,14147,12255,10963,12610,9406,8320,8214,6806,5952,4935,3558,4454,3161,2174,1862,1520,1313,531,349,544,1077,264,251,9,44,17,70,0,127,143,0,16,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3187574757784715,\"counts\":[0,175,789,2457,3340,5339,8231,9413,11226,14987,15444,14171,17071,16740,16536,17116,11970,12972,13247,11439,10107,7493,5970,6586,5017,5574,4821,4668,4204,2198,2533,1345,1519,1256,1059,335,1248,417,276,123,221,34,52,89,66,95,0,0,0,31],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32859538947676004,\"counts\":[0,239,938,1555,3555,5691,7548,9243,11426,14487,15004,14520,15237,16727,15152,13662,15650,13271,12647,8897,11039,8755,8952,5549,6651,4506,3297,4737,3579,3363,2150,1793,1092,1368,1588,351,155,628,1142,407,616,894,189,274,573,119,52,155,0,15],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32956611879413855,\"counts\":[0,147,661,1669,3488,5250,8882,9406,13473,12901,14383,14667,14988,17512,16527,14971,13568,11779,11985,10688,7958,9199,6267,5965,6261,6797,4300,2415,3014,3587,1652,3265,696,1041,1400,2135,1917,457,1583,532,1141,406,427,49,295,0,0,85,28,54],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3189267461126921,\"counts\":[17,297,588,1959,3597,5829,8785,10410,11166,15117,17274,16465,18350,15028,14312,12604,16602,12595,10093,10432,10156,9505,6576,6400,4656,3949,4270,4641,3348,1426,2079,2272,1595,1282,935,877,393,899,636,416,238,150,543,170,37,0,140,806,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32477910301465907,\"counts\":[11,210,1112,1894,3312,6202,7605,10564,12874,13682,16949,13458,14461,15443,15100,15751,15724,14106,12176,7990,8502,8405,7345,6238,5577,4337,3720,5196,3328,2078,3469,3013,860,2088,1137,1052,684,923,186,2391,436,117,91,25,128,6,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32626120508337597,\"counts\":[0,110,671,2244,4148,6463,6247,9731,10677,12492,14515,18305,17188,15959,15202,17485,14997,13502,11369,9576,8168,9459,6624,5444,5360,4362,3163,3843,3639,3487,1896,2030,1725,1063,446,834,2162,401,630,1168,110,1081,829,25,0,599,0,0,0,505],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33859120344767596,\"counts\":[0,61,674,1492,3097,5656,7809,8908,11787,12327,13456,11791,14754,17380,14328,15278,13074,14587,12101,9804,11341,10281,8925,7639,6586,3883,4068,3021,5122,2853,2936,1140,3385,2124,506,2124,909,162,658,241,806,171,965,49,205,8,235,44,545,156],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3627189017445662,\"counts\":[72,11,528,1430,2879,4291,7010,9157,9521,11526,13396,16317,14165,13545,15606,14161,12235,11680,10220,11827,10049,9002,7838,9124,6009,5467,3516,4375,3113,3041,3505,1442,1742,2987,2538,792,571,2034,2456,150,1023,222,843,1125,1155,1496,119,1103,1452,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33692885495024877,\"counts\":[0,233,610,1896,3682,5517,6389,10967,12113,13523,11550,15806,13405,14869,15737,13145,13987,14653,12430,11055,9026,7185,7105,8407,6973,5822,4807,5981,2400,4031,2373,2096,2021,1495,570,2466,1455,93,972,165,177,94,246,0,586,226,524,122,0,21],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32403582305454015,\"counts\":[0,52,605,1670,2889,5327,7969,11449,12034,12763,14829,19068,15906,14606,15759,14821,14045,12780,11922,12603,8147,8037,7426,6742,5161,4413,3245,4485,4747,2021,3191,2061,1212,2221,946,303,993,583,578,459,127,340,79,14,39,0,1303,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.35390832805139527,\"counts\":[0,114,566,2028,2729,5979,7518,9292,11237,13785,14476,14261,15287,16821,16874,13329,14122,10816,9460,8003,8091,6805,5639,7676,8349,7163,3163,2867,2137,2716,1591,2769,1201,1284,3273,2130,1531,2280,1686,288,1079,781,860,164,985,691,1635,1440,438,347],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                "fileName" : "experiment-mcmc.toml", 
                "options" : [
                    {
                        "contents" : "3000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight crbd-unaligned.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight crbd-unaligned.mc", 
            "results" : [
                {
                    "command" : "./out 3000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1737.92382812, 
                    "ms_run" : [
                        64239.5808105,
                        63771.1430664,
                        63760.4799805,
                        61604.3242188,
                        62543.2270508,
                        63320.472168,
                        63775.329834,
                        64208.1889648,
                        87835.9443359,
                        62071.8637695,
                        65289.8049316,
                        63761.5229492,
                        62910.9619141,
                        60691.8349609,
                        61662.2937012,
                        62814.8911133,
                        63489.8869629,
                        62996.7370605,
                        62996.5178223,
                        63201.4370117,
                        65349.4499512,
                        61750.1757812,
                        62971.5219727,
                        63558.5888672,
                        64218.987793,
                        66056.9919434,
                        65077.4560547,
                        62920.2810059,
                        64913.2470703,
                        63152.342041,
                        63834.6879883,
                        62889.3171387,
                        62536.6879883,
                        63651.3591309,
                        63625.348877,
                        62632.9570312,
                        62708.4553223,
                        62201.4172363,
                        64504.5390625,
                        67066.4128418,
                        62223.9421387,
                        71529.2341309,
                        65033.369873,
                        62799.4020996,
                        62477.907959,
                        67493.0310059,
                        62685.6489258,
                        62618.4279785,
                        63943.2399902,
                        62084.907959
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                                "fileName" : "experiment-mcmc.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"mean\":0.33379008279270034,\"counts\":[102,1131,6160,17846,35633,55113,76368,105431,117428,136399,153624,152120,152395,161763,148162,133724,132675,134054,116081,112910,91693,79811,69040,71007,57933,51209,46976,38771,34991,31303,26157,19314,19711,15638,14118,10701,12917,9075,6230,6087,7254,4269,3682,3155,1511,1274,1066,1778,837,434],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33175024089380434,\"counts\":[15,1442,7173,17386,35872,54907,79070,101841,118173,136894,146592,160165,155290,152102,152197,148275,131799,127798,111864,100128,92765,91147,69716,68984,60557,56615,45419,43637,30589,30602,27983,22622,16800,13631,13708,9277,9618,7822,7433,6613,4890,2566,4223,2492,6112,3305,710,1834,1006,2204],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33003165247179267,\"counts\":[0,938,6753,17328,36187,57178,75989,102140,122803,138228,146658,154060,162282,166617,157047,142111,139756,127637,106289,103436,96488,80310,82019,67878,60424,50370,40149,35895,32340,24080,22822,16523,18397,15191,13016,13076,8494,7946,9599,4522,5722,3878,1846,2256,855,4078,2571,2349,386,469],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3254534846803576,\"counts\":[35,1340,5749,16863,37100,58710,83784,102742,127484,139801,157311,158804,156215,153047,147982,145116,141753,125882,104698,111369,91680,88411,74568,61727,56710,55660,42134,39546,36966,29008,24575,19155,13508,12539,11990,9481,9052,8416,7215,5511,7223,3462,3884,1853,1885,767,1126,890,1624,1179],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32967019595209524,\"counts\":[30,1574,6427,18866,37490,55244,79634,98993,124829,140594,150841,153391,159486,154740,151135,151997,138300,131081,112956,98642,95860,86242,85374,67637,56228,41153,43821,38524,33107,23885,20865,19336,16050,16691,9755,11917,10377,8225,6408,5605,3352,3493,2639,3096,3116,1586,1738,523,2120,2917],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.333311224431984,\"counts\":[57,1187,6377,17925,33201,51339,80111,94723,128097,131317,148851,150480,156778,157116,152268,139416,129767,132246,111624,109342,100203,83498,76792,71800,56550,55310,50554,39045,33212,31686,26809,18144,15189,16340,12336,11156,11453,9383,5109,4489,4619,3632,4372,5235,3048,2493,2497,2252,2323,526],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33454539708046577,\"counts\":[6,1046,6047,18068,32843,54069,80424,96625,116798,137165,146896,149392,157474,157722,154742,132688,139780,131026,117074,103445,99572,73771,76130,66597,62834,51092,45952,39847,34253,32051,26578,20934,23149,15509,16226,16520,10344,9869,5630,7866,4516,3583,3218,2281,2405,2046,1005,496,1473,581],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3320791498396794,\"counts\":[7,1491,6390,17534,34775,55460,80565,104520,124496,140903,148085,147459,157342,161413,153779,142722,140593,124795,110308,96551,103742,80129,81045,64457,57274,48208,46215,36835,34841,25922,21239,22005,17802,13522,10200,11099,7252,7941,8465,6796,3724,5251,3079,4744,2941,3329,1425,3086,1763,1604],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3655268165923774,\"counts\":[0,1583,6151,17552,34883,51259,74424,97463,117188,133196,146507,154784,150817,146188,145024,140712,135195,121265,111509,100615,94689,84217,78600,67614,54025,53143,41966,38726,30683,29159,20279,19541,16976,18048,17743,12534,10133,11586,5495,3105,5070,5180,5167,2547,2611,3245,2626,2090,2131,2123],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32798334128671935,\"counts\":[50,1390,6345,17828,33292,54443,83444,98565,121473,142824,151742,152602,164688,157322,148137,151120,133542,130299,116048,106631,96286,78946,77195,71834,56657,48929,43752,39884,30803,27083,24317,20091,17043,16462,12459,11470,7991,8109,5728,6467,3073,3030,4074,3163,1131,358,1503,705,860,418],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33386580546930383,\"counts\":[10,1240,6357,16841,36243,54100,79350,98733,117768,148975,145507,152960,155324,150082,153238,139566,140997,130119,114315,104885,84781,89332,76725,63511,62499,56133,45953,38138,33301,28321,25064,21487,16504,16805,9488,14582,9553,8058,7092,5032,4582,5435,2343,1412,1154,2233,978,1598,562,1280],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33200581985669836,\"counts\":[37,1757,6296,18454,33407,53222,77963,92972,120312,135391,148936,156645,171642,156386,149736,150481,134413,130326,110754,104943,96871,84621,76185,63051,53842,43334,48240,40349,30739,30377,29291,18980,21565,15255,14377,10371,8488,9683,9943,6474,2954,2716,6721,2774,2429,1262,1638,1080,1779,1403],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3303974075880058,\"counts\":[44,1298,7347,16546,32758,55876,75290,105935,129006,137191,155268,150612,163513,152525,149190,148215,130578,119376,115303,105708,94925,85355,72529,71877,59798,50615,44027,39641,31337,23430,24595,23243,16583,16588,15025,16213,9416,8900,5661,5728,4910,3303,3504,3694,3459,2621,1136,1292,242,1219],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32537473724761884,\"counts\":[13,1351,6228,18121,32799,51676,83241,105501,120568,137377,152011,159869,158010,162406,150348,147541,142154,130178,118655,108188,94360,81997,80437,64130,60494,48517,41643,34756,30578,30185,25244,21387,14447,9661,11359,10881,9039,6841,7456,5416,7215,3151,2545,2405,3097,829,1340,1140,218,724],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3257972713005506,\"counts\":[230,1376,6975,16196,35519,57165,78939,103045,120563,140319,145984,151408,167814,162210,152804,144421,140186,125937,120196,107013,103357,83807,76762,70077,57513,45813,41225,37613,34259,25333,24069,20062,15654,11660,9515,10272,7530,5192,10113,6227,4729,2848,3533,3515,1937,1317,1205,1505,445,428],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3274069318546275,\"counts\":[51,956,6361,16873,35456,57716,82807,101236,122681,146311,157550,154760,166023,153595,152730,146214,129303,125713,117267,101339,87144,83849,74731,69362,48378,53607,43600,38998,29702,25758,26982,23204,17470,16833,11371,8278,9607,11385,6391,4615,3662,4904,7335,4666,2678,1794,3312,1047,473,223],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3303893520793055,\"counts\":[93,1462,6411,16669,33491,55950,76002,99935,119552,138188,149052,153256,164691,161667,155855,138743,133306,129378,120205,101777,93734,82018,74531,65910,55936,56217,41926,40325,34629,33969,26345,21311,18819,13914,13880,9858,10644,6011,9022,3859,4919,3609,4104,3107,1819,2079,2081,988,2656,1034],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3307860099684905,\"counts\":[43,1231,7070,16842,36794,56066,76060,101742,119300,137833,154671,157864,157976,150074,145996,148867,133647,123651,113625,102980,96755,93760,76973,66422,62600,53451,45847,35721,35481,26743,23499,18415,18076,13395,14951,13459,6684,6554,6872,4044,7336,3306,7501,2051,2032,2521,2283,682,1090,1391],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32991005276473767,\"counts\":[1,1262,6824,19052,36390,57456,83207,102008,121628,131726,142982,151462,160824,152401,147376,150969,134051,140343,113624,111164,93397,79251,78438,74108,59873,44695,39074,38757,34454,25418,26146,25518,14960,15493,12548,10622,7811,7524,4877,6224,3871,7001,3144,2016,4188,3515,3686,1682,181,923],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3314402136355583,\"counts\":[30,1336,6665,18414,34377,54995,79782,101126,125576,137309,153325,154099,151975,154741,153275,139630,131397,121044,115475,107868,95863,84510,85144,64636,58325,53563,44753,34925,33554,28671,22067,22273,20598,18161,9923,8978,13632,6313,6864,7304,5785,7242,2356,2893,2094,3884,1559,1409,1075,4944],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33829476568279215,\"counts\":[15,1569,5788,17198,32115,55617,79977,99895,120143,135428,142151,154582,147628,151711,162180,143420,138228,121098,112960,106167,94032,85940,73450,67447,55640,51091,44756,38282,29519,32165,25944,19954,21583,17202,12683,10644,11068,10522,8010,9744,5140,3714,2456,2591,6380,3060,1800,2820,1621,6088],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32722561041645465,\"counts\":[145,1332,6551,17046,36644,56356,78980,104542,124089,143892,154137,155273,159802,151818,151402,145323,139074,127542,116927,102770,94013,83421,77059,66003,59349,47449,41625,37497,35001,24957,22463,20088,19479,14241,8697,13494,11073,8992,6517,3295,3703,5143,3433,1984,1877,3565,2732,1746,1120,1644],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3305640953585084,\"counts\":[25,1306,5930,16738,32149,59143,82569,97160,117422,136218,148218,154010,154096,159562,149770,148077,139134,123053,117308,107266,98208,84284,75567,66283,60224,48185,52525,38201,35253,28986,26403,17401,21111,15549,12333,8448,9303,7263,7451,8056,4323,4931,3457,2793,2220,1685,1046,1703,2439,1761],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33376612460813143,\"counts\":[3,1410,6661,19159,34617,55757,76517,97548,115221,136982,148103,158300,152703,157457,158313,143903,141100,128285,113884,106414,90558,84028,77641,62799,54673,49451,42223,41879,29385,27790,25413,23535,19453,15041,16938,11829,8999,7397,8485,6882,4381,4338,6009,3456,3019,4735,2757,1565,568,1421],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3343299120453974,\"counts\":[134,1109,7655,19237,34592,54312,71841,94570,115800,143807,148490,151178,158095,155564,150036,142487,139062,135986,116724,100577,94491,85148,72265,71373,63130,51974,48371,38826,32627,27959,25296,21643,16858,16986,10940,9899,7624,9996,5009,6069,4585,3397,5662,4420,3411,2437,1000,890,1239,969],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34048671131794717,\"counts\":[174,1537,6925,18531,32141,55316,71317,97413,113504,130013,145478,155213,154870,154846,146138,141845,132412,128262,117840,106008,92873,86618,76074,67553,57869,51142,42738,40515,37897,30684,27620,22855,21447,18053,12844,12956,12097,12242,8973,6664,3001,8604,4912,5611,3005,3284,2775,2934,1338,1605],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3394456753874437,\"counts\":[32,835,6150,18195,34254,52832,80611,95272,117580,135612,132916,151573,156449,155095,142155,142997,135070,127110,116765,106525,94158,89983,76228,60342,63127,49707,51586,41435,33487,26752,28272,20656,22401,15041,15803,12197,9519,11727,13018,5407,5892,5860,5076,4392,7938,5953,1377,3257,2732,1693],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3314602644233059,\"counts\":[68,1614,6951,15543,36373,58855,77269,101313,120905,142222,152576,159639,156990,150424,157003,137252,136488,123065,110048,106572,93155,88235,75956,59841,56466,49626,43185,40864,34165,33432,23092,20712,22104,11006,14267,10194,11888,9026,6805,8745,5262,3708,2315,2751,2283,2062,2284,2251,2851,1165],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33027441284882153,\"counts\":[44,1171,6352,19474,37932,54113,79991,96718,118926,135280,145676,161120,158992,158519,159341,147997,132874,127787,119051,102514,94570,86865,79388,69082,56738,50261,43228,36966,28627,26117,27085,18735,17574,17396,10078,8690,9477,8036,4110,5859,3391,5086,3207,3366,2542,1041,1113,1672,1370,1698],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.329320027826532,\"counts\":[234,1384,6198,16945,31800,55380,81137,104678,124931,140639,149446,159798,157262,162742,157185,140772,136157,128442,113284,102544,95213,81615,75077,69272,59182,42439,39462,35091,35611,23870,27599,17771,18622,20759,13119,9627,10541,5555,5316,5533,4944,2990,4789,1803,3219,1880,3679,368,706,1408],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33558434091426936,\"counts\":[80,1025,6429,17087,34124,52121,77754,97508,121837,133475,146804,153947,148107,146178,155503,147916,133201,135275,109500,107383,94323,84481,77355,66922,62121,53904,48358,39305,39770,26117,30384,18914,19350,16178,15061,13224,8075,9474,6040,5943,4076,6242,3193,2198,3097,1877,2481,2017,1067,1733],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3283871781591596,\"counts\":[58,1467,6544,18674,35841,52991,75656,98144,124051,138858,162471,160598,151608,156913,155614,144676,139115,118835,118108,111779,101595,81359,74515,65331,58297,50956,44373,38802,32346,24502,23024,18000,12883,13794,12180,12795,9746,4837,7451,5993,5738,4339,2705,2159,1338,3770,1889,1151,1832,128],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3311667290118798,\"counts\":[130,1077,6005,18558,34153,53180,74476,98667,121149,144001,145323,153144,156571,162720,153092,134300,137306,127641,115313,106709,95565,82587,77987,66153,58101,62612,43273,42438,30408,28462,23968,27449,20820,16530,15914,7445,8816,9711,6102,6836,2665,2519,1735,2799,3371,1784,886,1917,539,2034],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3306181457370404,\"counts\":[16,936,7071,16995,32626,57624,78106,102441,118887,136940,154069,155039,153098,166070,146519,146731,139343,132807,119102,111522,94481,84952,72329,63235,48313,48294,44149,34527,32649,26993,23645,18356,19561,12393,10265,14033,9664,12105,6287,4141,7944,3625,3807,4219,5260,4297,1104,1202,1280,3254],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33195043075891595,\"counts\":[77,1462,7003,16040,35377,58541,80353,101615,121482,135225,149460,156193,164352,154188,153813,139215,138338,128593,116935,106037,90537,82531,77391,63281,56374,46659,41426,37033,32246,27673,18949,20698,22618,14481,13327,10548,12626,9170,6769,6477,6532,3057,3284,4584,3970,3912,2743,1908,2226,2024],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33004292808577695,\"counts\":[65,1201,6920,19595,32837,55025,81158,100440,115721,137982,154534,156057,160781,163847,146343,142342,137488,124604,120050,99823,95828,83616,74804,70807,60768,48789,43544,38894,33997,28505,22339,16918,17674,15453,15385,8286,7390,7393,10266,8491,5690,3457,4094,922,3115,1906,2235,4127,615,703],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33076964803275555,\"counts\":[55,1277,5988,17579,35594,48926,81403,99929,123010,138558,147778,159102,157272,153540,155977,146578,133840,130771,111458,113210,99084,82969,74224,61996,60106,45085,44249,40070,36809,27921,22905,17448,18564,14896,7032,10900,12464,8649,6746,5771,7692,5763,2988,3372,2414,1815,1256,3835,521,3121],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32815511793548363,\"counts\":[20,1157,7196,16190,31903,54926,86448,100025,120870,144939,147050,153711,163494,150250,152677,142978,146687,133421,115572,99513,105014,83281,74360,62326,56875,52768,40993,35437,31258,28572,24099,19132,15567,16388,12832,11123,8870,7745,6338,7813,6676,4776,3042,1821,1281,1289,1346,578,363,1643],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.335351002615607,\"counts\":[182,1596,6567,15595,36242,52109,79425,99231,121892,131041,141013,149227,153869,161209,148767,143465,134280,125014,118692,109196,99363,90300,71828,66564,57603,47851,49333,40877,33870,30233,25372,24259,19385,13777,14767,12716,10903,9902,9020,4977,5027,4651,4923,1671,1152,3899,752,3026,2268,597],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3378078481585908,\"counts\":[73,1055,6720,18715,32479,52730,75741,100611,118978,141303,146630,155821,153445,157564,141993,148561,132954,124385,115833,104645,97432,81216,78216,64854,58548,50485,48180,38942,33467,25167,23274,21593,19690,15011,16650,13907,10613,8001,9081,4442,3487,4571,1950,2809,1471,3914,4761,2003,788,927],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3287040220459026,\"counts\":[4,1172,7378,18508,35859,54201,77013,101561,123607,131810,148910,158077,151872,152503,149432,146171,150312,136328,113399,111179,99440,80927,77244,67485,60395,49352,46559,35034,31816,28029,24469,19728,15864,11918,11411,9182,10228,7561,7100,3571,4555,5268,4307,2345,2937,1357,2912,1830,1155,372],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.348816768726693,\"counts\":[114,1239,6285,16266,34690,57476,75032,102215,120268,129730,142585,147256,147667,158609,148693,136149,131238,125417,112945,93691,95178,77468,76934,66705,61995,46092,51620,43411,35291,26193,25657,21346,21497,18989,13336,11316,9628,13103,13797,10320,5175,5782,6385,6091,3528,2977,4442,1849,5237,1800],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33418783123599416,\"counts\":[286,1436,5553,16393,37482,52767,79361,100176,116653,141444,148724,158180,153717,152442,152258,151544,139904,132965,113451,103418,89224,84506,75374,66621,59336,48142,40947,36828,30817,26893,25158,20179,17454,15215,12881,10116,10808,11570,5845,7142,4398,4336,3059,2179,2336,2676,1168,3234,1985,4130],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33079392478890307,\"counts\":[50,1413,6651,16582,34860,53477,76920,99331,119069,135027,149528,167560,162107,158871,152298,145493,129726,122269,123208,111830,94829,84589,72450,65123,59407,47774,45814,35207,33165,25384,23446,19818,18382,13903,14726,14282,6407,9142,7995,5813,3313,5172,3272,2890,1024,2152,2653,1889,1759,1364],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3285925285967871,\"counts\":[0,1329,8282,19428,34260,55297,78118,98958,112378,146662,154566,150724,157298,154242,153776,148416,132372,132352,116786,104908,97385,82435,78757,70897,61033,52078,43934,38475,32563,24450,24359,19107,15334,14382,13947,10212,10910,8541,5977,3735,4561,4810,3195,5773,4058,1967,1442,629,884,863],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34268065568972245,\"counts\":[100,957,5773,16405,33966,53588,74554,95431,113017,136121,153609,147707,152821,155043,145735,141890,140210,121710,116021,108388,97111,85564,69427,61290,55167,47497,45391,39008,36066,31895,25544,25542,18391,15467,22703,16327,12023,9672,6920,7263,4679,4632,5346,4444,2055,4124,1549,4113,1054,4396],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33091243879630605,\"counts\":[45,1407,7315,17181,37351,56308,81415,101161,126364,138440,146716,151473,158779,151354,156379,142897,135382,128483,115450,99466,106108,83090,65811,66626,59342,53147,44571,36147,33381,27731,20277,20429,17545,14101,11717,11388,9699,8300,4965,6084,5751,4988,6822,3447,3539,6927,3526,2674,1135,396],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.329111007346405,\"counts\":[36,1000,7332,19278,33511,53895,74873,100760,123338,136787,152481,160637,157068,158592,160915,143385,140352,123680,115226,108215,92933,86724,71268,64520,57569,49758,48265,35819,27870,31928,20764,22609,17081,16364,11859,8793,8392,7679,7867,6473,4310,4878,3568,2354,3177,2231,1739,3301,955,958],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33286435736289666,\"counts\":[16,1169,6849,16678,32398,57135,77861,94570,121397,132428,150508,157013,152223,165546,146489,143448,134020,129034,120321,108895,94394,88686,73409,64379,59714,51557,47417,38415,33972,28047,26725,20321,18931,15685,16423,8488,6473,6620,6816,5366,4683,5729,2038,4837,2290,1561,1364,480,2427,3265],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32747579232077184,\"counts\":[32,1588,6220,16154,36726,56681,84170,106648,119739,134457,145922,152825,153277,162964,156723,141896,132562,134128,113059,103014,102462,85900,77638,68152,64884,51370,53497,36399,29897,26054,21532,20556,15314,10412,12354,9481,9012,7071,5206,4768,4006,2713,2513,3283,2308,3013,3042,391,232,961],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-simple.toml", 
                "options" : [
                    {
                        "contents" : "3000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align lda-res.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align lda-res.mc", 
            "results" : [
                {
                    "command" : "./out 3000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1620.03222656, 
                    "ms_run" : [
                        67511.68994140001,
                        67730.5458984,
                        68200.5771484,
                        67359.38330079999,
                        67728.30322269999,
                        67032.51611329999,
                        67706.6711426,
                        67126.3908691,
                        67094.3649902,
                        66469.4099121,
                        67572.473877,
                        67371.2722168,
                        67216.68115230001,
                        66784.5290527,
                        66963.89892579999,
                        67252.89306640001,
                        67073.2021484,
                        67085.564209,
                        66387.1601562,
                        66530.27197269999,
                        66393.19970700001,
                        67004.0400391,
                        67087.73681640001,
                        66242.56787109999,
                        67385.8251953,
                        66976.7971191,
                        68667.6320801,
                        66135.5090332,
                        66530.4980469,
                        66644.93603519999,
                        67189.947998,
                        66979.31591799999,
                        66795.0710449,
                        66537.4609375,
                        67974.74365230001,
                        66838.9621582,
                        66934.9638672,
                        67808.032959,
                        66689.4807129,
                        66957.5900879,
                        67559.01513670001,
                        66654.630127,
                        66905.5759277,
                        66940.3918457,
                        67214.171875,
                        67271.1269531,
                        67138.4169922,
                        71292.7751465,
                        67099.8320312,
                        66675.4377441
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-simple.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"counts1\":[227927,195629,157901,136206,107755,89604,73610,63254,41956,37878,32329,23802,19880,16726,12741,10211,9177,6892,4777,4392,3514,3104,2929,2171,1984,2082,2346,2420,2617,2894,3655,6007,6807,9563,11709,13555,17701,22942,27049,33875,42148,53192,63412,82840,102439,129879,143615,172836,213125,244943],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[242416,204161,170132,142422,124300,102213,87778,66936,54102,44231,37218,29479,24984,16529,13605,11127,8254,7772,5511,4922,3743,2953,2889,2544,2438,1889,2742,2476,3258,3588,3872,5141,6483,8694,10996,12124,17593,21614,24394,29206,40428,47296,58816,74115,89192,110163,136679,166334,191976,218272],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7035,7041,10735,10281,11519,15666,18177,22053,26262,28939,36230,39952,50225,56348,61462,66894,74350,79167,84451,95367,102035,100071,108574,110002,112604,112904,107760,106566,102808,99790,96215,89410,84342,80751,72350,62691,55619,49291,43942,38688,30545,26903,22791,21115,15328,12202,8550,9871,7719,6409],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[243684,203805,171364,134553,111772,90090,74479,60495,51627,42150,32052,27684,21000,16864,14264,12328,8999,7119,4996,4433,3708,3254,1774,2379,2044,1868,2088,2330,2692,3698,3772,5268,6866,8856,12006,14298,17341,21470,28002,32049,42440,52354,64528,76480,92280,114800,137448,166337,207079,236733],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[241590,201144,169075,139370,114054,95655,76963,60910,54213,41550,33167,26611,21183,16329,13314,10554,7864,6724,5784,4271,3733,2925,2890,1942,2123,1712,1920,2586,2665,3269,4543,5668,8198,9920,12154,14158,17921,22976,27005,33538,44569,51295,60066,75266,96139,116002,133075,163674,205159,232584],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6845,9855,9556,10921,12688,15731,18331,22837,27127,29573,37637,43232,51253,54795,62497,66619,76892,85997,88988,94792,98700,105393,107691,109628,106828,111473,107587,106328,104391,100201,93238,91818,79106,75735,68187,63604,55916,48760,43360,37635,31480,27683,22483,18498,14375,12302,9481,8554,7415,5984],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[249348,194100,163557,137238,119279,96206,76680,61303,53723,41873,33865,24684,21621,15762,13737,11327,9697,7510,5676,4236,4004,3444,2657,2705,2232,1999,2488,2200,3203,4477,4259,6574,7689,7353,11072,14081,18009,22463,27664,35273,41855,52803,62073,77439,96235,111733,140542,161682,199326,231044],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[236374,200785,168422,134202,113851,91991,77212,61571,52714,42373,33637,25116,21622,19452,13865,12016,7983,6731,5253,4183,3740,3052,2335,1594,2303,2136,2032,2639,2861,3427,4706,6330,6571,9253,12141,13830,18395,21908,26056,32473,40665,49329,58650,75629,92545,112287,138379,167039,206935,251407],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5109,6042,9092,10274,11422,15301,17419,22844,26380,29949,35017,43358,46319,54740,62895,72180,75351,84867,90394,98517,101988,101823,106956,108994,107420,106361,111014,107508,109387,101410,92534,89433,82097,73861,70223,59110,53997,48467,42151,35108,31796,26029,24569,23221,16209,13791,11166,9986,8055,7866],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[264298,214680,176869,151946,117624,105376,84826,73577,61758,44359,40394,28794,23717,18416,14054,12936,9175,8813,5870,5792,3978,3017,2641,2580,2250,2279,2151,2429,2817,3140,3303,5070,7252,7612,11223,13444,15865,20394,24926,29852,37409,48771,55874,71139,79272,97941,126683,150269,179035,224110],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[222816,182203,146851,128023,98307,82780,68282,55315,49460,37347,30485,25125,19997,15526,13481,10638,7560,5358,5194,4307,3828,2830,2359,1907,2924,1848,2862,2890,3348,3910,5760,6124,7090,8689,12359,15572,18171,22020,30714,36438,47017,57735,70818,84995,98277,126243,149343,177691,222221,264962],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5669,6462,8450,10923,11236,14071,17738,23370,27435,29864,34239,42147,50491,54968,60336,67148,75856,82627,84754,96333,99009,102580,106839,108607,106211,111665,114089,107781,104917,101304,94675,88301,84264,80315,69976,61495,54160,51083,43134,36683,33876,26856,20610,21138,14752,14568,11411,8625,9513,7446],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[258033,211406,173016,143215,113010,97634,78358,71324,53455,44292,33858,26368,22408,18921,14624,12864,10502,7337,6415,4532,4582,3129,3207,2610,2181,1923,3081,2229,3207,3620,4390,5884,7016,9905,11319,14940,18275,19692,25152,35755,40370,50419,60792,71959,87849,104741,130424,155866,190782,223129],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[227804,194131,153447,122783,112107,88883,75935,59183,48316,40907,32653,27547,22703,15661,13343,10423,7762,6625,4732,4590,4209,2819,2149,2450,2174,2567,3087,2426,2863,3538,5300,6380,7167,10153,11369,14311,16688,24797,29482,36395,42204,56359,71565,81897,94245,120485,149810,173155,203233,247188],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7131,6406,7201,10933,13980,14693,17991,21411,25684,31609,34639,44168,47884,56721,62284,69530,77277,82901,87788,99767,95598,105255,108272,108254,110854,108174,109638,110011,104365,100834,96131,89954,83327,74939,67124,64743,55429,49161,44453,35405,30739,25117,21601,18299,15292,13104,10925,10122,7011,5871],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[270461,242013,203729,161662,134618,112925,89565,70816,57848,47992,34378,29146,23980,19351,16215,12217,9293,7799,6235,5403,4338,3074,2523,2559,2230,1737,2751,2376,3073,3782,3731,4738,5605,7858,8172,12206,16055,18052,23821,28517,34186,43271,52906,64224,72215,93842,116750,138741,165668,205353],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[187729,169362,136822,116039,91185,81523,64268,56420,45376,35656,26777,23501,19179,15167,12698,10354,8342,6738,4958,4391,3601,2968,2537,2156,1692,2244,2817,2916,3498,4788,5931,6154,8346,10785,11960,15396,20197,26106,33959,38571,43197,58332,73298,88896,113272,131847,158203,195771,237165,276912],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5560,6235,7786,10440,11124,15164,18445,20094,26209,29890,35954,39773,49959,57266,60721,68638,74305,83426,89331,91971,97267,105787,110236,113128,113185,110954,107339,105622,103382,104421,96974,88854,83630,73946,73725,61573,55773,48118,43642,39128,30704,26674,22488,18857,16091,12260,8835,9461,8172,7483],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[271897,229945,191865,165401,130035,106098,81991,75386,57403,44055,35308,30830,23963,20750,15027,14248,9875,9310,5516,5117,3654,3444,3254,2615,1913,2247,2248,2732,2773,2787,3293,4794,7103,7338,9897,12811,15337,19197,23297,28011,33463,43084,51840,64754,80374,100979,118265,141191,171120,212165],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[220776,163560,141705,118731,92489,81460,68083,53248,44091,36431,28360,23763,18031,14410,11205,9032,7750,5895,5726,4236,2980,2559,2588,2067,2371,1840,2581,2835,3361,4992,4554,6391,8689,9426,12994,16475,18879,26677,31570,37146,44197,60717,70964,90542,102598,120485,159852,188905,233220,278563],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6100,8990,9841,10555,12449,14490,20129,22612,24654,31478,39174,44970,49584,54104,64752,67428,74674,84667,87092,95936,98641,107518,113521,109328,107213,112618,111658,106730,107021,99036,95632,90392,81404,77751,65418,61870,54055,48501,39279,35352,30462,24558,19523,16695,14958,12460,10666,9984,7917,6160],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[233075,176921,155373,135982,105551,82751,70909,59608,48220,37993,31028,24787,21199,19526,14843,11521,8261,6273,4703,4038,2679,3333,2587,1853,2042,2364,2266,3297,3534,4446,5019,5959,7667,9428,12063,15521,16742,21933,31901,36056,44847,54497,69653,79811,98243,122996,144258,180581,210746,251116],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[246962,210761,177445,151214,120042,100856,82975,64897,57346,44140,34633,28562,25223,18027,15459,13717,8823,7874,6004,5393,3988,3951,2700,1754,2144,1977,2508,2378,2466,3259,4015,5840,6764,8394,11389,14835,15848,22154,26233,30874,41617,51684,60244,70760,84636,100980,125470,156029,184947,229809],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4325,8654,7913,10608,12696,15068,17853,23109,26099,28775,35534,43590,49310,54655,63135,70396,78269,81810,92446,96569,104400,104367,109358,103059,108239,111965,111897,107467,105402,104366,96891,92523,80663,75376,71267,61832,54409,47984,43245,38042,29590,25719,20784,17724,14181,12103,10303,6573,5188,4269],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[243312,209658,174964,133565,112794,101861,78841,63651,50339,42772,34720,26612,24086,16656,14429,10060,8000,9293,4715,4432,4260,3132,2881,2512,1625,2386,1902,3388,2746,3275,4987,5005,7347,8157,10756,13426,17426,20544,26402,32151,40698,52330,61518,77122,87696,111853,132192,166601,192516,238406],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[231153,198101,170745,135304,113016,95386,74772,56385,48551,40069,31178,25954,19453,16600,14190,9938,8566,7308,5584,4006,3037,3167,2291,2387,2071,2269,2464,2404,3458,3231,3825,6622,6453,7987,10579,14017,17394,21062,26354,33398,39536,52177,66669,76942,94560,114226,145939,165589,205267,258366],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5635,7708,7696,8515,13249,15491,18248,20354,25942,30869,36176,41858,47404,57069,61981,68580,73702,81936,89902,96306,100755,105042,106855,111672,111473,111538,107345,106456,105806,102350,93733,91598,83678,77678,69825,62595,53713,49190,42114,37084,30556,25019,21760,18072,15736,12736,10603,9628,8914,7855],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[246348,204329,165379,143950,119115,96254,79529,67066,50381,43884,34518,29092,23488,19153,15241,14137,11127,7527,6783,5448,3147,2547,2392,3024,2615,1718,2581,2688,3281,3549,3845,5552,7504,8635,10905,13540,16198,23034,27056,34847,42341,50690,59431,72795,85724,104746,125928,157760,195431,243747],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[230204,201557,156336,136381,111458,93381,72748,59235,46510,38757,30433,27447,21278,15307,14616,9946,7639,6589,5664,4451,4388,2882,2830,2194,2379,2400,2468,2532,3597,3748,4698,5835,7798,9225,11893,16308,17976,21088,28138,38621,44133,52885,66503,81166,96436,118762,143295,167473,203030,245382],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7782,8510,10654,11805,14109,15970,19721,20766,26446,33311,35968,44271,46228,54093,62102,66309,76079,81419,89346,94210,98601,101701,105601,112192,104953,108922,108557,106307,105186,100581,94908,87211,83728,75656,68117,60477,56438,49954,43790,37516,33081,28248,22675,19596,14842,12528,12661,10105,8873,7896],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[254506,208119,181554,149837,110794,101923,79865,64438,50922,44305,34463,28361,22723,17442,15273,11434,8324,7337,5587,4364,3680,3392,2974,2219,1481,1968,2916,2808,3057,3412,4789,5655,7168,8291,10889,13100,16437,22423,25964,31204,40654,49424,63869,73615,85404,112015,124849,169746,180123,224903],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[213669,186819,154538,129885,112792,92910,77781,58521,50346,41267,34036,28439,21324,16987,15671,10517,8498,6650,6353,4154,3340,3177,2202,2751,1855,2424,2132,2464,2366,3696,5402,5215,7230,9373,11651,14416,18385,23195,27594,35747,45129,53233,70233,82415,96200,117894,143632,178724,213118,243650],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4725,7262,8180,9785,11608,15910,18040,21687,26313,31943,37222,43467,48321,59781,61242,69546,77951,85970,86252,92868,102289,106553,110302,110448,109401,107704,113188,110699,102950,99087,95681,86653,85016,77700,69964,58614,52203,50117,40550,37016,29079,25483,21569,18693,15161,13295,10564,7943,7153,6852],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[210634,179690,159198,127077,108082,82427,73388,53745,47195,39942,32404,24518,21917,17323,13144,10667,8343,6877,5183,5667,3116,2589,2124,1976,2379,1803,2265,3118,3620,3417,5169,6417,8018,9257,11366,15277,18592,25231,29848,32794,43866,56164,69243,85938,102758,123654,148543,189493,211673,252871],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[259110,207466,178497,147991,128962,101867,83303,68844,53055,44260,40491,29757,24450,19863,15585,12229,10662,6986,6285,5672,4345,3542,3045,2571,2018,2800,1997,1833,3053,3540,4862,5415,7119,8867,12367,12724,17075,19664,28473,32707,37773,49298,57746,74113,86092,110599,123772,152807,182102,202346],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6754,8049,9862,10762,15354,15261,19972,21884,25944,30866,37805,41548,48728,56339,60741,70126,77970,82701,89757,96416,100051,100568,105836,110613,109387,117179,108718,111178,98356,96558,98273,89489,83395,74635,67633,64931,53005,46810,42635,36845,29742,27195,21148,17563,16170,11028,9943,9696,8089,6492],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[238251,186844,155900,127531,113319,90609,75612,58057,51766,40014,31401,25704,21132,18244,13059,10993,8551,6784,6600,3697,3729,2435,2305,2212,2276,2109,2171,2636,3007,2831,5457,6114,6893,8103,11693,14641,18543,20966,29189,36412,42966,54743,66117,81678,99052,113334,144589,174515,207041,248175],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[252972,205857,173067,146971,114259,94506,74840,67290,54453,45613,35339,28174,22842,19199,14734,11836,8121,7314,5386,5463,3698,3934,2910,2042,1922,2075,2605,3143,2333,3130,4781,5796,6999,8470,11298,13390,16509,21671,26056,36740,41747,51370,62385,72671,86445,108893,133784,161781,192940,220246],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7180,7669,10277,12540,12858,16254,17766,24346,26895,32782,37755,41634,53532,56879,63706,72811,76942,83826,89428,97361,100809,104374,106770,107742,108028,110945,107649,105322,100237,104622,91387,92427,84397,74958,68349,63232,51395,46868,42337,34674,29880,23910,22527,17740,14407,13374,9306,8044,6711,5138],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[283591,231040,198236,166047,136980,106438,91566,73286,60915,49736,39464,30270,27215,20266,16169,12908,9221,7719,6140,4984,4182,3504,3001,2791,2028,1560,2258,2621,2717,2876,3676,4796,6601,8275,9804,12132,13622,18202,20965,27942,34593,42753,53547,61683,77275,95712,108966,135434,158799,205494],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[190637,156004,143745,115556,93185,76341,66417,50930,46733,34172,29231,22041,17518,13515,10635,8926,7745,6246,5183,4854,2999,2842,2631,2100,1968,2065,2363,2910,2668,5004,5226,6659,7385,10597,13817,16641,20150,28070,33581,39473,47839,60774,71837,86917,118294,140863,157191,194474,237730,275318],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7637,5661,8841,9323,11226,14379,16889,23079,25913,29874,34245,40594,49353,55797,64438,68795,76293,84216,90817,95034,100476,105386,111902,108297,114544,112121,115082,108659,106033,101184,98337,85348,81884,74941,70961,62449,53051,51116,43226,34475,28194,24537,21188,16472,15360,11356,10355,9285,6418,4959],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[242908,194614,172649,134534,118942,95511,79525,60464,45378,40646,31887,26516,21379,18427,14649,11924,7981,6729,5061,4909,3497,2506,2520,2569,1980,1983,1867,2098,2873,3890,4152,4885,7730,8193,10281,14698,15751,21060,26117,34877,39578,53230,61212,78461,94840,109948,139226,170044,200469,244832],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[238940,202456,167966,129430,115254,92035,77818,67457,55707,39232,34126,25986,22575,18107,13708,12183,8887,7940,5533,4057,3584,2702,2559,2463,2320,2303,2339,3070,2461,3298,4563,5863,7795,8773,10936,12155,17064,19677,26104,32992,43914,51424,65889,76049,93804,117408,139628,170863,190603,238000],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6141,6889,8198,10604,11244,16179,18986,20691,26025,31834,35125,41673,48460,56890,60922,70573,77666,82483,92590,91872,97403,102965,109647,111450,115113,115429,109544,110851,102933,101993,94047,90151,82039,76162,65627,65012,55171,48368,43316,33777,29350,27552,22740,18076,15129,12946,9613,7727,5847,4977],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[242822,211038,163875,149374,121242,92492,77941,60640,49584,42846,35054,29138,26133,20495,14364,10920,8387,7543,5371,5091,4067,3057,2872,2261,2568,2065,2212,2920,3195,3948,4115,5058,6608,8215,9648,13933,15081,19553,25451,31872,41260,50735,62703,78084,90734,110453,136589,166214,194494,225685],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[234786,193185,163158,133729,110172,87778,73822,61832,50998,38749,31008,26334,21122,18811,14549,10359,8823,7032,5461,4110,3421,2968,2443,2133,1780,2104,2179,2268,3358,4100,4450,5679,8075,8578,12016,15135,16978,22751,27427,36368,43761,52532,65430,78230,95287,115678,143779,168911,206140,250223],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6267,7272,8461,11928,12108,16341,20219,23386,27883,33038,35680,42223,49922,55687,64330,69984,75788,84015,88348,95267,99559,107525,107888,111922,112347,110613,111066,108007,102342,99082,91947,85667,79771,76044,71940,61715,53672,48210,42730,35906,31401,26644,20681,19631,15098,12035,8513,8022,6450,5425],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[253522,210332,171460,154163,122074,100003,83321,68855,55388,44602,35644,27629,24092,19325,16262,12259,10438,7545,5906,4346,4017,2938,3053,2123,2428,2131,2787,1623,3386,3089,4388,5880,6779,8650,10276,11715,15389,19112,24169,29339,38273,48009,58994,69307,86795,102943,126272,150354,197612,231003],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[228167,183116,145153,126760,105337,89309,76929,60715,47992,41040,29392,23366,20302,17364,12602,11050,7645,5944,5140,4447,3669,2840,2671,2753,2412,3050,1759,2932,3171,4118,5680,6765,7454,9620,13581,12982,17876,21707,29493,36191,44313,53518,70113,83640,96725,124070,150639,171595,208962,263931],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7810,6347,7839,9110,13121,15709,18902,22945,28351,34318,34507,40325,48115,57157,63722,68920,75002,85097,89331,97698,99305,104724,109366,116120,111479,110790,106370,106544,103939,101818,96895,86746,81989,73383,66937,61505,52970,49048,43299,34465,29763,26953,22691,18169,16217,12930,10053,8533,6767,5906],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[237047,199331,172149,140831,116009,96171,78860,66399,55094,40144,36618,26305,21893,19140,14392,12848,8746,8211,5999,4707,3665,2996,2701,2117,2398,2428,2514,2775,3552,3941,5068,5978,6633,9102,9866,13946,16731,23243,27853,33644,40641,48303,61522,72360,90124,110727,134039,167245,187352,245642],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[221814,208004,163569,138099,104243,93590,74749,64457,49043,40961,30832,26069,22009,19899,13634,11315,8390,7106,5634,4240,4279,3073,2793,2793,1945,2335,2642,3438,2909,4202,5233,6565,8300,8895,12297,15364,17660,23997,28649,35598,41818,52093,61214,78175,92548,114267,137776,167036,216314,238135],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6263,7739,7691,10695,11493,13110,18456,22821,25757,31196,35119,41381,48887,54184,60192,66146,76426,83184,87089,94966,101936,104431,109648,110364,116615,111794,107860,111316,103237,103442,94608,91191,85515,74806,71451,60805,55624,49322,41422,36382,31801,24443,23163,18853,15081,12985,9137,7918,7167,4888],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[255271,198428,170649,142906,126086,98163,78463,66229,56691,44268,36771,27401,23354,19609,15484,11705,9347,7165,6280,4789,4114,2740,2543,1899,2149,2078,2297,2298,3300,3402,3767,4230,6550,7885,11938,14203,16943,21919,25872,32438,39421,48576,55941,70204,83993,103725,141205,154156,195709,235446],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[230546,184531,158986,133918,116590,91686,74476,58955,46482,38728,33899,24242,18786,16633,13370,9896,8012,6565,5478,4474,3052,2626,2961,2137,2136,1745,2677,2095,3331,3721,5098,5725,7991,9545,11397,15195,16147,21948,28196,35969,45540,54904,64381,81620,98924,119475,147599,170088,202976,254548],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7464,6710,9070,9598,11781,14793,18724,22202,23959,29949,33553,41305,46063,53275,62685,70254,76668,84996,89111,93400,101675,106784,109033,107970,110908,112710,109510,107534,102754,101630,90102,90543,82017,80845,71308,64027,56671,50329,41331,37189,33027,25446,19772,20325,13643,12269,10260,9675,8480,6673],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[225965,198500,159625,132397,110568,87127,74521,61265,49707,40604,29810,26715,20269,16350,13344,10463,9341,6412,5045,4141,4075,3088,2005,2597,2215,2147,2909,3020,3422,3883,4184,6147,6794,9238,11555,14478,17801,23327,28124,33735,41527,49445,64547,79358,94959,125214,141664,163135,212760,260478],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[249889,207785,169790,142124,120227,93712,81154,65757,53482,40613,37925,27651,24347,20160,14052,11917,9717,7949,6694,4244,3633,3215,2514,2293,2375,2077,2773,2328,3060,3975,4768,6103,6640,7249,10783,14004,17276,20389,23127,31052,39625,48594,59850,76006,91130,110663,133011,164142,192126,226030],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5494,7227,7241,11183,11934,13422,18984,20009,24084,32043,38542,41114,46321,53939,60651,65923,77733,79194,90696,89893,103184,104847,108024,113779,110071,113169,107100,108113,107590,100600,96094,89481,88587,76795,71031,64638,55140,50317,43585,35958,29722,24869,19825,19686,14769,12959,10149,9846,7062,7383],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[262774,228797,186621,154811,125080,106700,85449,71015,57997,46077,40813,29959,22722,18800,16313,11669,8625,7794,6339,4636,4140,3040,2907,2632,1927,2658,1516,2827,2494,3263,4238,4976,5647,8112,10170,12311,16187,19900,22904,30255,38761,44063,58671,64604,82311,97122,118641,150908,176133,213691],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[204309,173524,152053,122478,103379,87503,63748,58635,44157,38256,31536,23224,19135,14984,12032,9117,7476,6449,4850,4301,3532,2522,2298,2030,2161,2599,2422,2683,4018,3911,5478,6482,7725,9854,12245,16142,20004,24835,31090,39640,46203,61307,69430,86221,100173,121845,156026,191263,222546,262169],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6616,6226,7186,11381,14737,14065,20250,22173,26574,31969,36916,42134,50411,54185,63068,69251,77365,87372,83118,93926,101052,107160,108197,107199,110104,108785,109018,109636,104493,100060,93422,87816,82038,75213,70172,61915,54218,46227,41473,40550,30168,27249,23107,19148,16904,12600,9256,9980,8122,5795],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[278944,227900,179008,152733,122111,106067,83495,66715,56195,43791,37510,28475,26201,19451,16218,12014,9961,6899,6127,4465,4173,3155,2970,1714,1939,1953,2288,2102,3059,3200,4797,4701,6499,8063,10719,12593,13632,18961,23264,30821,39018,45235,54931,71712,87064,101856,118776,155218,175961,205346],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[225516,179397,145059,120160,97243,80445,63252,55055,48055,39478,28997,23942,21210,15385,12031,9514,8744,6308,4339,3842,3525,2675,2494,2296,1938,2133,2938,2917,3823,4548,4674,5639,7506,10657,12274,15403,18674,24043,30086,38244,47102,60553,69347,83078,105866,124855,144873,179432,219851,280584],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5072,7146,8845,9615,11329,13573,18722,21340,25377,32228,34949,40431,46519,57048,61045,67560,74657,83355,85199,96355,100975,104650,108505,108990,112299,111109,113157,109999,109410,97878,95926,89794,80865,75496,68737,64839,58098,50349,43327,36300,30970,25814,21002,20385,15512,12606,10539,7462,6993,7649],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[236614,201247,158209,121811,107955,92925,74193,60711,48040,39091,33560,27122,21860,18634,12837,11386,8619,7918,5470,4841,4096,3039,2632,2623,1837,2078,1592,2377,3179,3733,5840,5955,7356,8588,11439,13967,18569,20943,28261,34503,43428,57054,63733,79996,92236,122265,141274,164036,213310,247018],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[249976,199342,164818,146276,124224,96237,79489,64234,52288,46704,34469,27070,22675,19086,12811,12790,10103,7024,6118,4158,3802,2321,2677,2113,1958,1929,2285,3012,2667,3731,4812,6600,5864,8981,10521,11921,15757,20125,28181,31768,39952,48134,59185,76771,91819,113244,139372,158952,181373,240281],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7052,8118,7883,10932,12097,14044,18437,21402,25920,29778,36739,42820,49039,53899,62300,68269,73435,80706,91291,91792,101626,104152,106789,108136,112551,111436,110064,106597,104463,99708,98997,90373,84049,77337,67031,61841,54392,50421,41410,36793,33709,27651,24032,17031,16045,12153,11341,9641,8466,5812],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[204450,177527,142021,124345,94986,80246,66560,57499,47700,39916,28440,24139,21409,13973,10825,8237,7507,5440,4619,3455,2795,3012,2301,1801,1887,1905,1826,2418,2733,4142,4938,4905,6703,11039,10788,15479,18368,24392,31938,36654,47090,60723,73405,89341,105315,129277,159552,181267,226845,273867],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[259331,237368,197681,159783,128126,101377,81608,68712,60138,46018,39819,29522,23986,18714,15746,12571,10311,8415,5862,5419,3408,3012,2943,1900,2501,1708,1815,2159,2420,3709,3373,4751,6837,7821,9957,12622,14968,19241,25090,26261,36734,48902,52913,65394,82817,100060,112787,139680,174099,219611],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4514,5760,8063,11058,13048,14260,17586,22411,25745,32380,34076,42192,47925,56255,63496,64525,73429,84125,85579,95300,95783,104706,108807,107419,108958,110603,110768,108564,103894,100342,96555,92434,84620,77905,72456,64333,58404,51711,45099,36165,32789,26568,19974,16523,15543,12614,11585,9588,6822,6741],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[219415,185459,162936,134215,105775,86302,74061,60746,46063,36884,32491,24975,20363,14780,12719,10621,8517,5945,5372,4259,3935,2442,2830,2120,1759,1871,2623,2731,3073,3609,5047,6141,6876,9755,12144,14433,19677,22158,26279,36189,44784,52701,64825,83407,102847,122171,145240,178579,210422,257434],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[251115,216319,178393,150113,116774,101644,85420,65353,57010,42664,32510,30043,21722,17605,15988,11928,8737,7979,5638,4262,4063,3238,3366,2950,2062,1724,2731,2681,3049,3642,3911,5706,6884,8765,11160,13195,16803,23306,26415,33432,38229,46981,59350,72677,90665,101173,132340,157672,179832,220781],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7681,6782,6540,10491,11291,16290,19736,22311,27337,33036,35254,41576,47466,55173,62475,67937,75563,83989,90413,93681,93328,104237,112521,110572,110069,115302,110505,106524,106868,102061,93994,86957,83413,77958,68784,62631,53808,48405,41631,36068,29552,27659,22808,18790,15719,13102,10846,7945,7479,5442],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[245691,202629,171566,153924,119935,102611,82782,64756,53103,39182,35188,31916,24154,18407,14842,11863,9198,6720,6023,3998,4515,3263,2290,2196,2085,1577,2000,2698,3060,2772,4102,5155,7050,8286,10457,14465,16953,20552,25437,30284,38277,49198,59933,75244,90888,105084,136916,163382,191747,221646],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[220750,191188,163795,132360,108418,90754,70888,60187,48453,40172,31921,27201,22704,16955,14060,10739,8137,5733,4851,4486,3700,2725,2469,1917,2028,2355,2687,2129,2448,4173,5355,5918,6631,10623,12024,14249,18091,23099,29017,32258,42414,51704,65552,81137,99287,121678,142251,171484,215560,251285],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6545,7687,7809,10828,10953,15952,16373,21557,24941,29355,35355,40667,47570,54394,62432,70234,75689,84141,86403,91576,98750,104091,111832,111330,112283,114061,106961,109145,105123,102579,94344,89304,87552,76665,70248,63063,53399,49107,42792,35716,29627,25161,24409,18628,14967,13148,11542,8564,7869,7279],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[243672,210629,173083,141129,118154,100506,82870,62171,52152,42859,33962,28394,22825,18326,15617,11549,9455,7804,6194,4639,3235,3215,2911,2364,2162,2135,2377,2269,3165,4124,3663,4942,6911,9431,11642,12634,16867,20011,27295,31148,39836,48606,62575,72248,86811,112117,132642,162502,191619,232553],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[232295,192731,159838,131198,115448,95114,74159,57558,49024,37078,32922,27514,20631,15386,13846,10860,8362,6710,4954,4166,3563,2626,2544,2107,2026,2265,1896,2617,2917,4298,4849,5920,7274,10005,11020,13284,19371,21019,25778,34911,45514,51748,65793,80922,96746,118343,144051,171084,208321,247394],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6122,6205,10135,9916,11210,14399,18580,23614,24511,30710,35746,42237,48348,55188,57980,70402,74603,81824,89229,98842,99658,103517,108673,110625,110805,112709,111402,105759,102662,101932,95000,87214,81234,77232,68675,60631,58794,49928,42313,37333,30832,26808,21226,18748,16253,13969,11016,9596,9722,5933],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[221434,187140,157057,129485,108182,85903,75168,57913,45277,39743,32777,24230,20830,16611,13502,10712,8322,5624,4950,4216,3574,3010,1820,1956,2465,2379,2136,2873,3619,4168,5215,6252,8243,9670,11801,14930,17521,25610,30990,35955,42840,53704,65486,80196,101669,120516,146015,177117,220494,248700],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[255360,220841,170402,150034,123474,99372,84231,63870,52861,41838,37228,28447,23764,18395,15605,10998,9842,7361,5019,5400,3687,2616,2260,3309,2531,2134,2727,2396,3054,3147,5314,5866,6368,8059,11051,13123,17576,21722,26085,34356,37573,48417,61286,70577,88670,103952,121304,152460,185033,229005],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6302,7719,7584,9705,13674,15812,17300,21919,25537,31739,36499,43878,46576,52464,60782,70065,73866,81749,90440,99229,108255,105457,111820,108862,112058,111618,111386,107149,106662,100073,94791,87640,85061,77567,68814,59406,52525,49447,43971,36632,28822,27113,19742,15952,14174,11272,11327,6135,6898,6532],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[241716,189861,157684,129462,108798,86656,70139,55093,46291,37926,29497,24525,20210,16058,14020,11104,7328,5915,6342,4147,3248,2690,2473,2594,2311,1702,2105,2698,2492,2980,4780,5612,8137,9754,11076,16129,17368,22194,28048,32720,43357,56157,70720,83076,101954,115722,148440,178187,211730,246774],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[258691,211929,180912,144732,121946,96009,78473,66814,52802,39949,37096,27225,21139,18487,15361,11863,8390,7843,5015,4416,3855,3449,3082,2212,2175,2281,2496,3017,2971,3798,3817,5366,6574,8252,10494,14043,17268,20622,26935,30635,37509,48438,58834,70942,93592,103233,132412,160072,196070,216464],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6712,8412,8460,10440,12297,12683,18674,20672,25520,30304,36349,41207,46996,54493,59812,68709,77234,81802,89056,96353,100123,104990,106492,110319,109025,117930,110957,105178,105790,100089,95611,93037,82871,75533,70924,65961,56130,50225,39928,38459,32432,26391,21078,18377,14777,11600,10447,7505,6361,5275],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[285919,233652,192832,155575,131791,107247,88080,66033,57138,44950,39423,28291,26807,20272,16807,11732,9258,9311,6580,4728,4357,3579,3218,2095,2480,2005,2256,2867,2500,2799,3300,4513,5967,8986,9234,12247,15749,18015,23047,25919,38082,43043,55134,67733,81849,97997,120821,144818,164402,194562],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[201028,177164,138100,111510,96427,85451,64693,52449,47811,33905,27313,22628,18848,14922,11651,9627,7724,6198,4830,3794,3269,2949,2177,1903,2325,1972,2310,2276,2700,4129,5492,5762,7000,10886,11403,15307,19493,26673,28126,38113,48419,58157,75317,89605,104223,136134,156380,188522,239637,273268],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5050,5666,8127,10410,11434,15456,18088,20611,27505,32123,37160,43026,49215,54881,65045,70637,74482,83948,91746,94990,101134,102502,107992,109703,108037,110433,113717,109837,104750,98285,92490,88766,83453,72045,68999,65920,52257,47405,43147,37719,29077,26313,23405,18351,16304,13194,11073,9717,8346,6029],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[255498,199941,164312,134865,111735,90375,78041,63856,49927,36994,32596,26255,21218,17101,14995,9140,9544,7470,6136,4641,4111,3069,2671,2717,2485,2015,2437,1880,2672,3288,5303,6077,6534,9396,11808,14859,19179,22005,27318,32251,42033,52856,62666,79010,96505,114855,145389,160012,192408,237551],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[233611,202349,169884,138854,116795,89982,73134,64105,51025,44660,33735,27061,21055,17406,14855,10730,9355,7475,5878,4592,3828,3428,3181,2467,2187,2296,2689,2200,2975,4511,4630,5501,7506,9850,11953,14121,17782,24110,29445,34479,40222,49477,60683,73385,92008,112062,146258,166226,197699,236300],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5724,8265,8009,10900,14044,16760,19006,23163,26786,31598,37659,43007,48860,56666,59771,69018,75549,84120,92035,95264,98284,102395,105588,110543,113218,109814,110895,108583,105864,103133,93398,89669,78721,75072,66755,61663,54969,50116,44923,36742,29967,24459,22854,18357,15532,11730,9032,8626,6070,6824],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[244936,212645,177592,145644,122216,101757,81591,68138,54454,42017,35627,30170,22635,17865,13286,11198,9861,7621,6446,4625,4687,3224,2128,2586,2236,2136,2569,2479,2899,3257,5069,5101,6837,9870,10849,15118,16333,19696,28217,34890,39850,50002,61340,71802,93302,106717,124743,159469,180595,221675],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[221843,188396,153170,137089,101691,86995,74244,59673,49334,40771,33079,26489,19763,15297,13385,11584,9707,6031,6070,3991,4087,2867,2881,2172,2289,2214,2362,2607,3233,4739,5062,5958,7269,9979,12070,14289,17129,22551,28836,34150,41920,52205,68544,83655,96895,119401,148899,178937,210969,253229],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7571,11056,9921,12873,14413,16386,18513,22092,26171,31704,39901,43267,50281,53741,61140,69276,76085,80898,87187,96807,98068,103559,109126,112441,110696,110709,106964,110049,106440,99237,94645,90749,78878,74345,68801,63585,53311,49860,43222,35097,30133,25132,20560,18484,14646,11568,9898,8451,6949,5114],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[228181,200903,161618,140665,114912,87675,81776,60508,51463,42395,31396,27369,23158,17946,14885,10122,8812,7150,4956,5036,3318,3060,2776,2662,2023,2131,2576,2783,3478,3797,4643,5942,7575,9818,11355,15015,17821,21219,26499,32856,42419,52214,64591,81979,93492,117508,134718,167403,192606,250797],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[241001,194607,159585,143298,118071,98531,80298,70074,49163,42529,33613,28224,22596,17247,15378,11990,9028,7122,6406,4874,3515,3591,2539,2246,2241,2152,2460,1905,2803,3623,4449,5471,7274,8212,11106,14161,18854,20275,26636,35461,41630,51370,62607,74571,94633,114763,133843,160797,198813,234364],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[8232,8600,8715,11531,13201,14285,18932,22802,26678,30362,34816,40639,50630,56946,61892,71507,78924,79334,90637,93475,104085,102105,105395,109575,111048,110150,109331,107804,103106,97912,92688,92742,83121,75401,69833,63550,56945,49821,41389,35402,30878,26425,21222,18308,14321,13130,11781,9146,6451,4797],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[211334,177273,138924,118822,91578,77421,68710,54405,42210,34733,29666,22959,18856,13395,11347,9242,7347,6294,3903,4161,2869,2634,2386,2235,1807,2524,1722,2853,3533,3840,5267,5608,8043,10041,11214,15328,20450,21900,30634,35736,48226,59799,71507,90268,107641,132625,152735,197738,230886,275371],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[282890,230071,187788,163899,130754,103177,85653,75720,56663,49128,40579,28541,23133,17574,14594,12977,9371,6944,5719,5327,3238,3045,3348,2117,2381,2113,1610,2091,2335,2437,3600,4266,6224,8076,9446,12876,17432,18225,23255,30020,32801,41151,53327,64327,80993,97707,111848,140782,170391,218036],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5405,7883,9972,9860,10919,15802,17415,21498,26126,32023,36756,42813,47124,53701,62389,68693,77583,82284,89788,94182,100731,104490,102649,110631,111743,113504,112139,108674,108155,98427,97955,88638,83641,73717,67808,62495,56988,49793,41908,39269,31632,23036,23102,18510,13724,12154,10863,7762,7384,6262],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[244902,194851,154211,133391,115918,95076,76104,63075,51147,39679,34521,28827,21876,16931,14149,11777,8868,7344,5656,4072,3093,2626,2252,2603,2354,2134,2253,2470,2968,3075,4300,4691,6830,7915,11681,12486,17772,21548,26562,36164,43144,50294,63415,74324,103287,112969,133884,165366,206667,248498],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[243982,209953,173664,139910,116114,93026,78467,59601,48802,41386,31708,28016,18875,17572,14643,10554,8557,7442,5021,4698,3654,3180,2312,2001,2076,3000,2232,2213,2879,3203,3708,6560,6790,8165,9696,13477,16434,22319,23845,30920,40738,48343,59536,80816,95070,113219,135487,169397,193037,243702],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6015,8558,9722,12972,12882,16600,19089,22864,26513,31360,37363,43627,47748,55402,60993,66906,74907,82956,91628,94044,100156,101706,106174,111559,107763,107741,105100,105877,104723,102114,96619,89617,86291,79023,67763,60473,53766,49472,42929,38374,31435,25977,22676,18906,14191,13032,11681,8737,7231,6745],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[284995,234082,197969,163391,132788,108221,85837,71465,57986,47219,38496,32348,27235,20581,16108,11811,10678,7757,6284,5214,3809,3729,2961,2116,2068,2105,2197,2507,2780,2591,4083,5097,5413,8055,10784,12665,14837,19113,22607,29720,36245,43910,52817,66112,77948,90905,110400,135709,173762,192490],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[204873,163847,142301,112003,93702,72825,60554,53362,43173,35627,26199,24342,17226,16171,11800,9816,8473,5793,4694,3942,3575,3222,2561,2062,2232,2473,2490,2742,3419,4081,5462,6568,8101,10068,12204,16984,21299,25395,31988,43174,46840,60044,76192,90146,110285,133495,158332,190421,233916,279506],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4615,6679,8089,9638,11929,16564,18068,20606,25759,33434,37462,42900,46765,53105,60131,68057,76021,83229,89022,93429,99724,98400,102994,111368,112836,110998,111145,104710,107832,104024,94492,90466,84671,77621,67624,62378,54660,50502,44757,39087,29579,29200,23519,18944,16571,13184,11201,10371,6941,4699],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[220000,183375,151058,127147,102096,86136,70506,59959,47390,38997,33109,25717,20784,16991,11862,12597,10065,5970,6601,4219,3202,3095,2330,2327,2300,2192,2356,2649,3025,4091,3706,5351,6536,9417,13422,16107,18249,23084,28843,35236,42042,51524,68216,81442,100494,124211,149596,184486,215918,259974],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[276245,231938,174926,147151,114236,102128,80146,66109,49327,41258,34751,28820,22202,17801,13691,10095,9283,7553,6784,4370,3666,4386,2253,2113,2218,2045,2263,2693,2760,2643,3789,5781,6226,7838,9515,12184,15909,19688,25806,31448,39060,44735,57196,70906,86365,104044,127883,158660,189137,217976],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5563,7386,7570,8700,11991,15056,18639,20719,27849,29182,40467,41913,50441,58471,59754,70339,76412,81720,89014,95864,102582,103850,109785,111049,110788,111567,108625,106973,104897,99099,95074,90911,80819,75441,67434,61954,55331,50355,43407,35083,29743,25770,20498,18770,16760,11998,10085,9450,8593,6259],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[257896,201329,170262,136951,110127,96499,78124,65253,49759,42578,33343,26678,22005,17000,15072,11163,8492,6828,4746,4747,3111,3285,2448,2041,1767,2116,1879,3084,2736,3517,4925,5266,6635,9286,11577,13568,16987,20117,26336,32962,41599,53482,59194,75657,92279,105276,138502,160910,200099,240507],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[232998,193005,164814,132906,116596,92982,71055,62874,55497,40035,31966,28119,22088,15684,16195,11445,8166,6970,5938,4957,4034,3015,3019,1920,2349,1742,2522,2578,3417,4001,4968,6374,6378,8374,11014,14551,16332,21395,28239,34497,41784,53119,63471,78689,94403,116704,141367,158073,194945,262436],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7188,6168,8532,10343,12550,14573,18299,21705,27776,31235,35231,41449,51669,54783,63507,69037,76727,84625,90873,95549,100154,104593,109081,110029,112174,112411,105669,109652,98179,101651,97645,87399,83416,75984,67801,61832,52646,49204,42853,37003,31282,27234,23685,18799,15952,12640,10649,7743,6455,4366],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[229748,197846,155097,128686,109583,90536,69686,61245,48834,39217,31132,23697,20019,16051,13443,10254,7761,6282,5894,3914,4040,2640,2958,2310,3048,2336,2591,2229,2782,3428,4256,5748,7653,10529,11368,15018,17768,25927,29166,36938,42822,51476,66133,81713,100012,116880,144182,175050,210560,249514],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[266518,206242,171183,143581,118589,95079,78000,66212,50220,44790,35491,29114,22746,20723,15382,11733,9737,7510,5719,4755,3808,2615,2632,2749,2289,2155,2560,2774,2927,3287,4036,4971,6610,8459,11673,13741,16741,21417,28328,34037,37739,47806,57662,71752,87508,105274,131031,159619,191379,229097],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5125,6496,6554,9036,11781,16313,19910,20904,24404,30313,36913,41595,46209,54254,64754,69323,74251,78829,91316,96749,101688,110071,105730,114201,110333,118353,115250,108545,110064,100257,94102,88271,83545,77843,66253,61698,54912,44405,40257,36420,28909,25877,20982,17445,14194,12620,9717,8649,6203,8177],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[276178,229915,193433,168350,140530,113200,88688,74203,61963,52280,39817,30533,25129,21664,15393,13151,12083,8163,6518,5485,4047,3381,2841,3013,1927,2533,2415,2853,2239,4106,3246,4578,4934,6621,8556,12083,16408,20958,21714,27679,35191,42587,53167,60211,75946,90732,111236,134206,167878,196038],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[189810,163545,132964,114064,97950,79045,63511,52148,41579,34533,29004,23362,16936,15360,11845,9499,7254,6357,4829,3610,2721,2333,1695,1873,2130,2768,2450,2769,3297,3554,5152,6932,8644,10804,13252,16011,21071,27716,33021,39691,50703,64867,73806,96394,105705,137058,158370,197982,235183,274843],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7567,6970,7905,12025,12335,15704,18873,22122,26840,30659,35551,42186,47652,55711,63605,72782,77889,80186,87888,97985,99913,106345,108215,103550,112240,108225,107802,107141,100109,99422,95582,88830,80469,77237,75004,62714,55227,49957,42446,36886,33123,27026,20913,18408,13861,12529,11180,8253,6978,7980],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[242468,198128,174637,136942,110383,93813,79061,65715,48576,41425,34949,27810,21720,16531,14133,10743,7981,6997,5829,4692,3474,2542,1924,2121,1814,1838,2012,2307,3369,3401,4391,5448,7982,9409,10032,15268,18024,21843,28396,35689,43091,54005,59744,78632,93305,119141,138995,160175,190342,238753],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[235304,197803,162569,141858,108820,95686,77553,62891,51147,42586,33866,26674,21621,18425,13552,10194,9332,8725,5932,4672,4098,3100,3040,1741,2340,3123,2604,2730,3264,3894,5978,5667,7761,8310,11623,14603,17432,23545,25307,32702,41649,47370,65286,78236,97400,114463,136934,164262,200234,242094],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5613,9565,9532,10176,13216,15881,18553,23405,27179,32492,35647,42584,47766,55928,64730,67210,75002,82972,84811,92452,102402,106002,106313,109803,112659,114720,112913,106763,105453,99363,95084,89142,77592,74669,68061,64026,55714,45138,43315,36853,31511,26567,21285,18474,15404,11645,10999,8255,7768,7393],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[203149,169019,135891,114062,97029,78723,63819,51151,41670,34684,31927,23167,18702,14952,12243,10249,6903,5613,4928,3859,3513,2538,2190,1987,2210,2638,2627,2610,3323,4306,5156,6444,8592,10828,13145,17208,20176,26542,31925,38860,48681,58666,70718,87853,102773,134535,160876,195321,224215,287804],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[268934,235076,197317,168662,130714,104872,90163,71367,57088,50694,37661,30433,25823,20641,16148,13506,10490,9378,7368,5630,4324,3205,2910,1949,2100,2107,2273,1957,2415,3168,3943,5038,5973,6188,10664,10812,13202,16900,22704,26180,34326,41006,49602,61420,82928,94142,119021,138371,176057,203150],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6444,7600,8730,10552,12242,16805,18249,21001,28125,30758,36634,42709,51077,58271,62767,68048,75433,85181,89980,94454,98939,109278,104358,109796,114714,111018,108888,108536,103271,104094,93784,89146,80014,74319,69565,61783,56649,49710,42265,35167,31437,25013,21052,18914,13978,11213,9978,7322,6068,4671],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[238356,183012,158418,131049,110290,87744,73120,58543,47794,37932,33566,26474,20896,15964,13703,11243,9371,5592,5747,4940,3946,2540,2678,2360,2156,2404,2171,2457,2546,4151,5127,6270,7008,9865,12269,12775,19115,24450,28319,32618,43859,51465,65320,81627,97117,117997,139803,171203,214013,258617],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[257275,218552,170845,148557,113264,99314,79991,64800,50179,42855,32209,26911,24515,17946,13321,12296,9754,7312,5083,3486,3403,2767,2563,2355,2208,1903,1887,2549,2839,2852,4578,5830,6782,7155,10722,12343,16169,21692,27051,30502,41377,52047,60135,72700,90536,105805,132415,160703,198439,219228],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6770,8318,10775,9881,11365,15194,19116,21834,26793,31134,34578,38651,47073,51558,62850,73009,75092,84199,86034,92890,101062,102370,106353,108114,111027,111942,108593,106014,107185,98964,93474,90106,81237,78462,71394,63410,56024,50012,44902,36295,34018,27694,23898,18652,14805,12784,11251,7806,7481,7557],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[250722,214122,173984,147329,120427,99986,77957,63120,51762,43807,35408,29559,22997,18835,14563,13435,10279,8145,6054,4977,3956,2715,2629,2282,2033,1736,1649,2496,2663,3274,4523,5231,6555,7970,10983,13140,17378,19526,24765,32137,40472,46881,59138,74142,86951,108302,134876,162360,192943,218826],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[236151,188099,156497,123368,108640,89503,71601,59759,46792,40662,32609,26340,21542,16577,14066,9876,8764,6208,5368,4549,3571,3330,2188,2376,1743,1468,1975,2103,3166,3449,3919,5641,7895,7831,10761,14140,18641,21476,27750,34646,42064,54787,65478,82059,99086,119828,147534,175078,208163,260883],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6108,8319,8808,9297,11232,12822,17704,21462,26528,31106,36480,39172,47739,56719,63827,68544,74568,83517,89536,94308,99854,104820,108412,107052,112677,115173,110049,106348,103286,102394,95920,93725,83964,75659,68683,60681,55744,47347,43305,37071,31493,26914,21794,17891,15799,14072,9775,8596,7331,6375],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[254521,219434,171481,153657,124098,96729,80949,66226,50788,42012,33643,27529,22948,17347,14849,11848,10135,6904,5094,5128,3546,2942,2746,2349,2206,2012,2581,2954,3399,3930,4272,4866,6139,8615,11483,13073,17881,19255,27334,32234,40299,51546,61894,73732,86099,102345,128946,156388,179473,230141],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[234106,187216,160380,131323,103697,86460,71399,58970,50243,37808,31666,23448,20659,18750,12303,10356,7385,5458,4267,3765,2729,2650,2104,2078,2142,2117,2244,3041,3438,4057,5164,6189,7455,10141,12047,15647,19893,22590,29216,35190,41625,53851,69447,80765,103160,127055,140479,172835,216346,244646],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5688,8395,11056,12359,13614,18155,19023,22842,26631,32924,39192,44431,48953,58103,64561,68658,76996,81262,89633,96997,100801,103070,108459,108769,112532,109837,111726,105989,103331,100005,91785,88351,78725,73811,67775,63095,54819,46648,42387,35502,29397,23014,20375,18034,15055,12602,9795,10365,7114,7359],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[239723,212783,162495,147296,112552,98219,77325,63107,51659,42890,36252,30099,21063,18035,13025,11243,9187,7207,5951,4412,4206,2979,2638,2748,2052,2010,2241,2646,2403,3595,4328,6328,7276,8515,10656,13022,18293,20903,25642,33085,42191,50103,63184,75043,89306,115841,130481,162583,195930,235249],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[234463,196664,163662,136862,108952,98634,77051,60571,47504,38742,33340,26643,21620,16162,12991,9810,8946,7162,5877,3805,3353,2834,2508,2530,1858,1807,2671,2504,3406,3550,3876,5706,7714,8905,12943,15156,20051,21959,26450,34326,42153,52432,67901,78454,91407,118275,141733,164768,200062,249247],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5803,7037,10271,12996,13506,15534,18477,22795,25291,32640,37948,44145,50089,56053,64265,71341,75212,85384,87325,97243,100524,105508,108550,114824,110403,108856,110169,107569,102140,101425,90920,87968,78650,75344,66162,60322,54861,50155,40463,36586,29300,25278,20836,18341,16069,12035,9796,9455,7600,6536],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[269746,229197,190825,159553,132966,108449,89007,72398,58740,47513,39911,32738,24156,19657,15477,12545,9154,9460,6072,4606,4295,3346,3141,2542,2588,2560,2078,2138,2592,3222,3586,4821,6630,7589,10297,10931,15518,18877,23455,28363,34700,44669,53200,68018,84076,94031,112723,140285,173751,203808],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[196047,170764,144357,113719,98044,83353,64197,52915,44088,37064,27904,24885,18418,15318,11923,10887,8528,5546,6015,4306,3305,3191,2575,2441,2099,2567,2089,2687,2781,4151,5641,6358,8744,9038,12983,15698,22370,26417,30312,37294,46687,56549,69008,88107,111187,125652,161850,188052,233735,278154],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6226,6189,8097,9413,12894,16047,18735,23334,25811,30768,35949,40978,47433,53494,61832,69025,78288,83083,91225,96870,99352,106406,108334,104861,115025,111875,109949,107689,101497,103187,96576,90189,83846,74114,68585,64590,56043,48097,40402,36256,31420,25046,21786,19617,15869,11345,9450,7745,6897,8261],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[251640,204802,167307,148166,118373,94867,80415,65252,57719,48528,35893,24950,20611,17587,16727,11159,9392,7464,6809,5240,3852,3375,2563,2234,2513,2290,2059,2455,2877,3078,3811,4695,7795,8181,9010,14806,16572,21852,24002,32557,38782,48125,62782,70140,95344,101731,127008,160609,192643,239358],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[229263,191390,150175,130525,112596,89946,72754,64464,49039,43725,32654,26910,20429,16390,13758,10869,8924,5563,5406,4310,3643,2426,3151,1845,2129,2277,1841,2774,4134,3847,4266,5681,6774,10474,12652,13998,18379,22278,28370,34683,43413,57839,64128,78563,98563,119739,142314,173622,207081,250026],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6199,6380,8679,10097,13996,15889,19709,22521,24868,32727,38697,42948,48081,56101,61589,68405,77450,85866,87011,92147,98863,101809,106699,110820,110374,108633,110806,106769,104315,98292,92969,88838,81061,75647,69309,63974,54237,50204,43262,38051,33192,26001,23189,19008,16232,13380,11711,9592,7115,6288],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[244695,194974,159570,133085,104061,87206,72838,55325,48214,38542,28676,25424,20084,15883,12857,9944,7932,7223,5314,4006,3444,2628,2877,1932,2011,2064,3000,2854,3503,3616,5480,6371,7749,8897,12296,15368,17888,23985,29972,33647,42581,56646,65735,80150,97251,123251,138049,174492,214438,241972],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[243639,218386,174140,149137,119606,93597,82617,64567,52245,47840,31593,27257,25483,17594,13666,12749,7883,6979,5399,3775,4206,2921,2290,1927,1736,1975,2072,2431,2596,4311,4766,4876,6373,7225,9646,14084,16838,19757,23704,29439,43458,46238,58575,74443,88879,108851,126343,158716,193537,239635],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5179,5075,8405,9976,13254,14186,18369,21153,24061,29199,35021,42586,45753,50467,63585,72009,77243,85013,91459,97805,98550,103980,102267,107357,114742,114715,109246,111482,106288,102756,95603,89651,80819,79069,70649,62961,53817,49551,43132,35869,32159,25675,22402,18319,13968,13730,10075,8960,8207,4203],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[233125,190087,153888,135980,108915,88763,74356,56383,47677,39102,33022,28492,22397,17056,13176,10601,8413,6191,6055,4428,2731,2854,2145,1700,2179,2002,2554,2260,3293,4257,4464,6795,7309,9710,12163,16973,17229,23114,29140,33825,43750,51560,62712,81431,99274,114624,143190,178704,207498,252453],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[261630,196849,168657,152277,122046,97979,78479,64318,50760,40826,34106,30664,22743,19198,15733,12299,9797,8141,6039,3741,3861,2957,2518,2585,2374,1498,2180,2596,3088,3505,4369,5266,7331,8591,9987,13773,14979,20508,26377,34475,35118,48811,60542,77173,84863,112015,127882,161096,193072,230328],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7063,8703,8863,10591,14008,14023,17887,21750,25980,31768,36323,43628,50875,56886,63953,71196,83213,84202,88757,97606,96320,102381,106466,106126,109809,114859,106120,103257,102745,102617,95203,88301,84787,75454,71425,62882,54349,47225,41977,36359,30714,25720,20618,15986,13264,12015,10796,9788,7118,8044],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-simple.toml", 
                "options" : [
                    {
                        "contents" : "3000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight lda-res.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight lda-res.mc", 
            "results" : [
                {
                    "command" : "./out 3000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1660.78808594, 
                    "ms_run" : [
                        93904.5480957,
                        93762.3210449,
                        93706.5222168,
                        96666.4677734,
                        94343.1848145,
                        95070.0930176,
                        94268.0498047,
                        94598.0500488,
                        93847.0439453,
                        94774.4880371,
                        94882.4851074,
                        94340.3430176,
                        94434.2561035,
                        94496.18212890001,
                        94486.01318359999,
                        95295.6140137,
                        94289.15673829999,
                        94924.302002,
                        93901.0949707,
                        94290.6210938,
                        94374.88818359999,
                        94910.9958496,
                        95592.4619141,
                        95776.098877,
                        94328.770752,
                        94537.2919922,
                        94963.795166,
                        94931.35107420001,
                        95821.0349121,
                        94710.473877,
                        94505.4460449,
                        93615.0080566,
                        93434.8586426,
                        94527.7897949,
                        94637.93994140001,
                        93584.282959,
                        93338.52392579999,
                        94022.3369141,
                        94146.2351074,
                        94292.39794920001,
                        94286.19970700001,
                        97489.1032715,
                        94141.5031738,
                        94415.77783200001,
                        94502.5661621,
                        94439.3547363,
                        93765.0908203,
                        93730.39697269999,
                        94566.2751465,
                        94483.5371094
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-simple.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"counts1\":[283199,232575,194769,166983,138933,121273,88093,75554,60518,49236,43699,31160,25854,19218,16299,13506,10642,8977,7308,5713,4543,3843,2388,2477,1950,2024,1750,2332,2834,2728,3029,5321,5046,7365,9095,12203,15261,13782,21384,27890,35426,40147,48881,58295,76154,92535,109668,143449,164455,190236],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[195624,159960,131220,106480,87449,73382,65352,51516,41744,33666,32690,21993,19242,13978,13119,9790,6952,5913,4429,3576,3359,2563,1887,2077,1817,2311,2533,3113,3253,4029,5007,6955,7801,8813,13681,16121,19968,25624,32608,39909,47092,61916,78252,90206,117197,140732,164219,202330,241248,275304],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4533,7639,8074,11114,12265,14929,17672,20935,23305,30595,34530,42236,53053,57017,62257,69978,76094,85205,89751,95513,98967,109199,110552,108518,107456,113631,110474,106491,105458,101320,95176,92011,82233,74270,66123,63981,56224,45860,42642,35332,31953,26916,22648,18490,15339,13431,9674,7834,6111,4991],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[196606,164809,132459,119884,95298,73671,61955,51826,43049,35817,28269,22882,19652,14415,11929,9274,7423,6383,5269,3821,3914,3260,2072,2047,1711,2221,2369,3205,3429,5427,4691,5879,9235,10977,13104,15689,20642,25060,29132,40779,50884,56482,75663,89355,109083,133032,160026,199381,234503,282057],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[286039,232466,189241,164153,135226,112075,92236,73867,59333,49070,38179,30986,23589,20235,15641,13361,9873,8670,6620,5795,4709,3437,2381,2540,2292,2174,1816,2496,2350,3549,3645,4822,6526,7103,9634,12381,15986,16816,21955,28432,35311,43929,57343,65599,79160,94736,114980,134474,164171,188598],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5171,10190,10861,12163,14023,15793,18578,22832,27645,28676,38548,43620,48957,54976,61865,69540,76492,83593,90495,92982,98376,106834,109080,107972,113606,113255,109500,102198,106376,101175,96918,86560,81902,73058,72039,62127,53977,48375,41443,36118,29790,25638,21727,18339,14487,12297,9347,8208,6198,6080],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[265809,226725,179964,155926,122432,105835,87666,69399,55455,45065,36555,29995,22906,18567,14153,10964,9441,7407,4465,4816,3695,3000,2589,1888,1710,1537,2016,2354,2587,3294,4214,4700,6809,8545,8956,11920,15179,20591,23724,31540,36998,48231,53778,68426,89422,97979,118085,159485,175097,218106],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[220059,181589,153921,120296,101671,81358,66252,53285,48083,38543,29080,23284,21782,15131,12808,10078,7894,5300,5851,3206,3179,2747,2361,2644,2355,1760,2903,2682,3754,4166,5330,5441,7856,10251,11587,15453,18177,22379,27997,36868,48834,57509,72213,79968,101312,118936,162430,185997,212108,271332],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5811,7737,8558,8791,13925,15076,19027,21126,23936,29963,34303,42457,47683,57012,59335,69104,77730,85174,89113,96859,99749,105232,106239,109188,110451,111817,112179,109658,105311,96889,97960,91251,82231,74584,69400,63071,55087,50284,42508,37489,29918,24089,22663,17751,15223,13451,11259,8672,7280,6396],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[252251,230409,171064,150599,119460,97731,88097,67534,53105,46779,38114,32095,25907,21180,15769,13018,9672,8209,6987,5658,3721,3667,2353,2528,2266,2698,1921,2482,2517,3674,5436,5733,5702,8478,10555,13405,15061,19228,24426,32039,39829,45759,56622,71323,81433,103083,120439,156964,185341,217679],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[221009,193154,151746,124911,104685,80388,64849,52253,46577,39110,32211,26257,18428,15405,13544,9541,7526,7055,6070,3993,2612,3475,2303,2433,2194,2110,2783,2602,3161,3652,4654,5259,7895,9805,11894,14392,20513,24239,31434,37008,47327,54228,71029,86450,96120,127903,148708,181286,218923,254896],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5717,6695,8538,9643,11901,12810,17623,21171,23907,28753,32348,39006,48079,53230,59565,68397,73575,79540,90500,95007,99921,106569,107558,107153,113195,111724,111174,108704,108998,104647,95650,91723,82880,78188,69645,63214,58254,49832,42938,36810,32112,27230,22719,18580,16441,14063,11184,8599,8660,5630],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[256111,219678,179103,149562,122340,96257,78766,70785,58330,45680,35172,29679,24915,17810,15293,11631,10333,7683,5866,4781,3861,3180,2289,2625,2163,2354,2101,2664,2493,2932,4670,5903,6724,9026,10201,12908,15634,18416,22965,29787,36298,47268,58940,72664,89875,106359,128244,154334,187765,215582],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[220080,177849,150643,124342,107797,90836,72009,57578,47248,41740,31949,25373,22025,14517,13434,11631,7501,6393,5281,3890,3903,3359,2464,2597,2275,2202,2645,2526,3670,4771,5804,6246,8008,8592,12292,13907,19753,22938,29666,35414,44934,55304,69944,84243,99003,121823,142481,182117,208726,266277],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7452,6159,9004,9836,11948,13554,17287,22302,27696,29434,37155,42752,47977,53832,60228,69030,75674,86022,90140,94048,97226,105181,107811,109732,110221,112969,112179,102961,104201,100295,94993,86913,79476,76593,71128,62604,54508,50890,44384,38170,32734,27208,21438,20027,17599,13793,10290,9505,7356,6085],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[231247,184250,147274,122531,96176,83768,68610,55391,47763,35198,30019,24386,19957,16046,11387,10669,8176,5432,4793,4749,3455,3659,2549,2388,2124,2524,2782,2961,3703,4588,5374,6847,7756,11383,13218,15585,18867,25240,30118,36937,46260,52841,72283,88521,100794,124722,158085,180648,212183,253783],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[272233,204703,185336,150571,122788,105591,85387,68259,53711,46037,37178,29071,23348,19061,16413,12572,9645,7975,6379,5021,3772,3481,3083,2719,1926,2165,2116,2623,2570,3274,4878,4163,5851,7960,10852,12584,16264,21780,24864,30753,38475,46998,53589,68246,79982,105114,126138,155831,183181,213489],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6124,7222,8947,11466,13220,16670,18955,21574,28573,30747,37846,41915,47766,57115,65253,74195,79318,81776,85523,98147,104221,105443,106101,109010,112012,105342,110684,105339,102126,98571,91637,89808,83069,73792,67061,63183,55384,48128,41094,35722,30625,25422,21499,18205,15878,12454,11377,10305,8284,5872],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[277121,222206,169986,158412,127700,106616,78137,69203,55669,45856,36169,29448,24185,18891,15033,12224,9357,6938,5018,5832,3804,2852,3100,1812,1853,1295,1964,1818,2281,3545,3819,5206,6614,7739,10608,13654,15561,20806,22676,31021,36086,46855,57632,72521,81108,101648,122493,149466,176758,219404],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[223920,183268,149913,127094,103226,81361,61988,54287,45477,36206,28390,25169,20069,15554,11119,9586,7503,5860,4606,4779,3443,2885,2103,2994,2137,2638,2246,2689,2998,4356,4808,6298,7977,9892,12079,15579,19566,25235,29436,33398,45474,57504,68262,80328,104292,128245,152913,183718,222861,264271],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4118,8417,9470,10222,12619,15884,19268,24146,25545,31503,36772,41837,50097,56108,61770,72324,73111,85128,88431,99071,100378,106004,110788,110133,109726,108727,113060,106788,102429,104399,93487,92125,84830,76153,68427,61799,54401,45315,40352,37668,31116,23431,21432,17059,14121,11345,9017,7292,6323,6034],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[226885,185793,155820,127745,109416,90531,72376,55244,45454,39053,33648,24756,19506,15408,12961,10211,7575,6518,5334,4452,3027,2693,2836,2237,2011,1744,2549,2962,3343,4065,3965,5660,6852,10406,11163,17032,17169,22828,29212,36495,43740,55594,65037,82683,102291,120591,138377,177522,222306,254924],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[261413,216099,165732,142840,123909,101392,82157,67598,56109,44716,35889,27618,22805,18203,16757,12865,9954,7474,5995,4248,3811,3627,3005,2767,2509,1864,2313,2763,2656,4005,4878,5865,7281,9444,10496,12180,17407,21472,25592,33074,38356,47005,58391,69157,89972,101832,128364,153377,190586,222178],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6619,7150,9009,10086,11138,15617,19708,22549,26365,31184,35446,41696,46882,54851,60680,66808,75969,84004,89383,95685,100074,108857,112614,112972,110915,108438,107059,108231,102971,100817,97571,88337,80529,76656,70706,63331,55147,49495,41261,36270,29166,25821,22264,18758,16085,12776,9787,9553,7603,5107],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[248690,208409,169042,136932,122165,86576,79979,58825,53040,39977,33400,28941,23188,18204,14507,10101,8943,6346,6195,4850,3718,3154,2401,2311,2838,2202,2460,2840,3356,4241,4902,5916,6359,8533,10445,14784,15856,21774,25256,34358,41956,50904,60020,80550,98808,109617,130351,166649,189699,235432],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[228884,200737,162459,139442,110883,92304,74473,62751,51682,39607,30537,26048,22941,16281,13983,10945,9184,8217,6676,4720,3733,2838,3408,2240,1758,1973,2455,2401,2934,4072,4966,6012,7741,8798,10788,14451,17037,22638,26834,33581,43956,50654,60825,78013,100335,118991,136880,167773,203589,245572],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[8528,7241,10432,11805,12195,14755,18737,22870,27174,32411,36409,43252,49253,57889,63199,68114,78880,81015,87995,97600,96680,106195,107638,111524,108846,109041,107886,111240,102695,102505,93714,84040,81862,73303,69818,60053,55586,49847,42924,36520,28680,25676,20949,18443,15303,14708,10496,9340,7182,7552],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[207476,187136,149818,120954,97927,78341,67577,50914,45339,38439,30243,25675,18006,15316,13283,9982,8142,6560,5332,4020,3110,2735,2177,2020,2857,2432,2130,2365,3078,4511,5226,6038,8063,8917,11782,15916,18909,23944,29987,38248,45340,57138,70509,84383,106025,126029,154892,179008,229531,272220],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[263664,232930,181208,156748,128112,104571,86314,70839,54574,46039,37173,27772,25041,18151,15679,13307,10814,7904,6029,5256,4246,3390,2807,2183,2174,2275,1905,2237,2401,2711,3706,4477,5981,6712,11152,11384,15527,19324,24335,26737,38600,46562,53345,66725,78680,103905,124948,146048,180918,212480],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5515,9491,8563,10075,13093,15391,18665,22743,24177,32049,34396,40832,46376,55284,61859,67786,76170,80860,85750,99236,97964,108568,109953,107997,107568,109713,108898,104489,107618,98707,96707,91252,83293,74519,69798,65860,54898,48298,43665,37604,31505,28040,22166,17905,17554,14149,11753,9260,6792,5196],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[222821,183043,146074,124742,102726,86502,65849,55234,45556,39338,31377,23245,21332,17189,12300,10062,8347,6589,5196,4126,4475,2762,3219,2612,2329,2065,2018,3060,3186,3241,5875,5874,8198,10290,11642,14496,19277,28656,28533,36942,42577,56445,69049,83296,106268,122317,146073,176485,216533,270559],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[267656,218376,187228,146027,125515,104137,86829,65125,54288,46071,32462,30887,23309,17758,14603,10681,8825,7994,6388,4511,3805,3145,2120,2455,2301,2446,2733,2255,2232,3219,4615,5845,6725,7926,9163,12241,15518,17955,23954,29624,39100,45856,57846,65714,86565,105408,125286,155483,177270,222525],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6132,6058,8172,8393,12104,15261,18052,19553,25299,30307,36748,43801,47977,56732,61018,68713,74867,81418,90639,93198,102326,101503,111181,109487,109516,112893,105561,108543,106246,99561,96675,91979,82582,74883,72203,67851,57287,49397,43949,34403,33263,26502,21428,18047,13381,11956,10509,8228,7127,7091],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[250844,205370,165321,135503,111825,96696,73153,63123,52930,42192,34121,28774,22348,18125,15494,11475,8528,7071,6151,4424,4006,2631,2810,2812,1948,2037,2338,2228,2967,3316,4640,5635,7889,7929,10441,13980,15259,22313,24503,31699,42070,51488,56608,72059,97895,115467,128570,161094,204687,245213],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[234830,198220,166716,138305,103098,94119,78840,61374,48569,39682,33946,26224,22417,18955,15628,10289,9972,6768,6007,3798,3517,3280,3029,1836,2082,2307,2143,2930,3182,2986,5453,6505,6804,9199,10081,15079,17019,23335,26849,34749,42881,49534,64888,76490,98863,114627,137370,162787,203946,248492],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5582,8539,9766,9903,11250,15911,18438,20059,28017,31616,36709,42982,46919,54708,61399,67593,74137,83025,86812,94608,100103,104155,107062,110848,109555,110689,107979,108158,101830,99414,96054,84727,84174,79444,67880,62072,53995,49343,46858,37969,32834,26730,22470,20173,17200,14618,11152,9056,8468,7017],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[238342,193588,164496,138452,104755,92802,77965,63868,51143,43855,36243,25499,22548,17890,14429,11083,9508,7314,4956,4390,3668,2997,2783,2342,1835,2271,2037,2571,3296,3520,5163,5379,7574,8542,11906,14152,17495,21365,26624,38142,39845,51451,63884,75147,92616,121356,138635,160846,209605,239827],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[242390,196718,173245,136073,115502,92678,80791,61919,55022,42914,34446,26243,22471,16736,15781,10793,8752,7265,5033,4444,3516,3065,2449,2091,2384,2284,2245,2699,3535,3784,5361,6495,6399,8830,10745,13460,18278,21790,26076,33473,42103,55765,63531,73314,90817,111698,131382,160677,192574,249964],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4866,9598,9121,10001,12970,15174,17522,21064,27282,31597,39059,42122,50552,56354,65401,70228,78521,85267,89336,95103,104426,97774,108535,111341,110100,112140,109317,106803,102983,97033,96135,89108,79526,75467,67714,59539,55324,47184,41768,35757,32612,25400,21136,18713,16105,13061,11647,8542,6826,6846],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[266285,208756,170966,145991,119396,101392,82528,63936,57540,45078,38302,27957,22827,16871,15244,9690,10220,7958,5624,4282,4282,3052,3396,2408,1853,2043,2061,3432,2572,3015,4279,5034,7531,8574,8970,13487,15233,18676,23758,31695,38081,47262,59131,75636,87666,105855,135063,155839,186732,222541],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[226514,181069,156191,124982,110282,86224,71658,60094,50379,38388,31440,25164,21643,17342,13889,11371,8839,7077,4706,4429,4434,3112,2180,2270,1791,1662,2271,2263,2767,3872,4390,5739,8070,9450,10769,15453,16857,22606,29185,37376,43840,53358,67040,80090,100918,118826,148615,184930,207887,256298],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4804,6138,8294,10157,10777,15150,17136,21782,26687,31594,36030,43263,47655,56973,61402,66096,79387,85265,88820,98989,98129,106648,108020,113707,107215,111341,111092,104592,106994,101387,93212,87066,84877,77666,65385,63300,54638,49540,43257,37752,33190,24618,21045,18201,18429,11496,9642,8461,6875,5826],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[217096,181731,148810,121696,103449,89043,66207,56326,46550,35768,32503,26029,18741,16855,12850,10654,8640,7156,6083,3902,3041,2977,3079,2051,3192,2167,2059,2530,3165,4084,4597,7003,7706,9245,12210,14256,20361,24246,26306,36578,44913,51907,65356,82839,100838,127546,152086,184190,222678,266705],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[265213,224158,174327,149382,121441,103058,80845,74057,55415,48547,36503,29097,24248,18903,13916,12673,9660,8620,6410,5495,4297,3937,2618,2040,2319,2303,2291,1626,2755,3706,4265,5242,6667,8390,11086,11430,16535,19004,25116,33666,35805,44967,56677,66292,80630,108874,133699,148780,173707,219308],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7049,7775,9634,11549,12547,17094,18094,23105,29047,32417,36313,42840,50859,55662,66086,69522,77287,83871,90562,93216,102629,105058,104248,108016,105091,106501,107964,106470,99924,98818,93672,90297,79220,73566,67996,62945,55646,46872,42795,38007,31866,27649,24602,18811,17352,13961,11218,8858,8418,7001],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[215992,194026,150377,131697,105660,82892,72488,54918,44503,38535,32231,25110,19608,17846,11718,10756,7483,6105,4762,3578,2851,2834,2521,2495,2185,1721,3049,3111,2986,4292,4889,6954,8111,9675,13027,14112,17815,21363,30710,35279,46512,47656,67154,85018,101336,125759,154063,178485,207196,266556],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[278267,206065,175000,151395,121358,97960,86122,63323,53508,42644,39519,30291,24996,19203,14492,12300,9170,6242,5653,4827,3930,3200,2795,2710,2624,2380,2292,2552,3058,3589,3877,5109,6826,8279,11389,13455,17239,22269,23784,30852,41214,47369,56963,73173,89166,105999,129823,152832,178713,210204],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6007,7974,10783,11451,12614,14383,17101,23800,25272,30330,35252,42323,50724,55354,60964,70403,76858,84096,91212,97329,101954,101966,109753,105784,113544,108845,113847,108005,104097,98281,92645,86054,85101,76509,68267,63315,54491,47240,43646,36146,29538,27259,22633,18758,14494,11947,9690,7835,8220,5906],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[256678,209613,166036,149268,122092,95566,81226,62100,55614,46927,36316,27978,24942,18005,14805,11466,9923,6447,5961,4208,3850,2455,2437,2333,2143,2289,2051,3174,2870,3454,4041,5598,6365,8080,11116,14447,17368,20706,25316,31481,37017,48425,58013,74826,84478,108748,134706,150888,194429,231725],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[225992,188277,161641,141071,109108,87212,69519,59434,49957,39190,30009,22152,21536,16224,12670,9648,8636,7416,4573,3964,3962,2698,2350,2300,2085,2479,2390,2959,3601,4117,4322,6019,7352,9967,10621,14721,17816,23004,29926,37347,44304,54640,66916,84962,99440,123551,143282,172158,210343,242139],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6342,7266,10359,11527,13216,14340,17176,23051,23985,30848,35189,42171,46928,54526,61978,69008,76369,82954,85227,91375,97949,105113,105417,111546,108682,110804,106219,110870,103201,97662,97784,93988,85186,74077,70783,63992,55509,48137,42851,38443,34065,29226,24205,18871,15662,13071,10305,9728,7263,5556],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[264323,208701,175264,145106,118775,99415,76005,66122,51770,44530,37314,25679,24336,18188,13329,12454,8449,6818,6333,4860,3324,2784,2514,2625,2000,1913,1617,2335,2907,3917,4231,5254,6238,8689,10739,12489,16591,21243,23857,29611,36291,50124,56299,79131,94371,105294,135845,155269,183113,231614],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[219433,199987,156035,131634,106408,90238,76646,58460,46808,37083,30802,25819,21575,16658,14429,9554,7494,6266,5056,3970,3948,2969,2286,2186,1658,2346,1929,2312,2986,3115,4339,6952,6761,9792,12447,13292,18127,25602,25118,35886,43306,54366,68635,77214,101875,127118,143437,168721,210657,256265],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6787,7077,8657,11645,13460,14982,17957,22591,25074,31285,34622,42660,47193,55582,61224,65672,76097,81161,88902,95024,104311,101459,106755,110585,108841,105752,108676,110558,100566,102575,93442,88864,85508,76247,70855,65245,56658,48930,46163,39038,29500,26716,22850,18968,17237,13139,11381,9302,6255,5972],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[241649,197122,154418,134013,112482,91553,77977,62733,48614,40538,33644,28719,20540,19040,12681,11023,9206,6965,5098,4994,3747,2884,2558,2519,2373,2178,1932,2776,3137,4193,5093,5586,6908,8649,9911,14667,16450,23580,27499,35365,42776,52387,62246,81310,95494,112964,144130,167947,213398,232334],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[250246,205745,166754,136246,114662,90091,83116,61185,49809,43109,33041,29798,23692,16404,15466,13488,8869,6947,5301,5023,4431,3013,3177,2584,2373,2219,2566,2880,2746,3226,4104,5105,6795,9608,9657,13216,17298,22590,27697,35759,42203,52850,62565,78324,96767,103119,136639,166212,194648,226637],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7224,8539,10172,10769,14327,16886,18786,23508,26257,31554,37949,40361,47165,56121,60891,67226,76140,86022,87889,93197,97544,104169,109357,110288,111058,109804,109310,104815,105188,98930,96169,87356,81776,76716,69315,64677,56267,47465,42314,37175,30489,27836,21205,19044,15216,13362,10980,8866,6983,5343],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[271813,231617,184671,148485,128749,102667,89608,68409,55531,46868,36183,31665,23398,19893,16576,11853,9591,7502,5782,4928,3243,2947,2783,2304,2113,1730,2009,2351,3064,2941,4447,4874,5573,7548,9992,12262,14930,19831,25093,31425,37923,43554,54004,70365,81367,105874,114828,149782,176939,208115],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[215698,173839,148800,122522,99067,80888,64348,58333,43194,37133,28171,24035,18977,17547,12627,9988,6843,6493,4916,3696,3388,2737,2647,2042,2505,2098,2505,3381,3278,4284,4591,7008,6168,10382,10776,15600,18383,26006,31062,39773,46615,56480,68126,87337,104653,122009,154395,184643,225001,275012],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5831,6541,8453,9703,11188,13995,18111,20365,26678,30967,37182,42400,47813,54473,61483,68643,74830,83231,89508,91585,98412,107603,107886,112025,112158,110400,113333,106090,103699,102518,96459,88860,85345,79521,70105,61406,54718,48766,42353,36139,31923,24005,21829,18202,15539,13887,11362,9567,6565,6345],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[228968,197201,154420,138809,113014,96039,71969,59041,48777,40434,33234,27860,20586,17591,11805,10811,9037,6343,4864,4892,3860,3503,2776,2287,2441,2509,2350,2404,2558,3277,4986,5821,6945,10024,11586,14018,16414,23683,30587,35683,41779,56835,66103,80953,94729,116466,133770,168081,204282,253595],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[243265,209555,170212,135056,123528,95197,81310,66692,52332,43140,32707,27259,23610,16115,15279,11897,9072,7589,5711,4921,3928,2889,2702,2810,2340,2058,1976,2479,2930,3653,4702,5126,5746,9350,10650,13843,15463,18965,27643,34370,40131,44817,60132,71528,98280,116568,134205,163198,184831,238240],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7875,6361,8617,8450,10961,15328,18989,22085,26637,32619,36655,38705,46945,56268,62710,69759,80932,85435,90581,97158,97539,103442,109077,112119,112410,111406,109356,109059,106011,101421,94529,89296,79946,77311,69523,64348,54981,49507,40749,33549,29540,26389,21960,17422,14983,11128,9261,8200,7243,5225],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[260989,219013,173574,157730,121305,103570,82305,67531,55103,49026,38869,31059,21623,18304,15361,12854,10486,7646,5225,4238,3980,3392,3391,2858,1697,2479,2559,2666,2885,3363,4654,5027,7515,8313,11326,14617,16060,20394,24272,27082,36578,42960,60609,73494,85520,98974,127603,151548,176346,222027],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[216797,185164,147095,124931,103528,81566,71310,57916,44478,38489,29627,25235,21683,17612,13176,11967,7777,6527,5669,4932,3345,2800,2813,2436,2422,2212,2189,2569,3288,4317,5154,5862,7687,9721,11566,15537,19969,23100,30343,38797,44770,59598,68422,84648,97942,124838,156838,182751,209534,259053],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5070,7875,7856,11624,13231,15159,17256,22369,26279,31476,35929,40528,47720,53237,61281,68508,73896,85632,89284,94954,99662,106843,103425,110731,111958,112437,109897,108505,104622,100050,96988,90714,85311,75568,70764,60935,55766,48263,41996,38128,30317,24811,23963,18987,15776,12121,9154,9140,7603,6401],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[198078,172596,143260,121107,93788,85215,69967,54251,45583,39102,33348,22774,19692,15615,13170,10475,8536,6859,5107,4710,4144,3142,2554,2467,2282,2526,2756,2667,3818,3473,4946,6657,7981,10684,14063,15140,20106,24269,30342,39949,50991,57890,73969,83971,102788,124769,154297,186241,225688,272197],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[268417,221164,191518,153746,129744,110858,92599,71507,56796,45662,35816,32764,22926,20108,16299,12004,9999,7300,6668,4343,3622,3107,2989,2503,2602,2472,2685,2123,2671,4114,3983,5400,6633,7145,10219,13159,15466,19048,23139,29806,34739,43687,52740,66140,84269,93108,115396,149600,173363,213834],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[3908,7549,8286,10164,12477,14407,18586,21659,25757,30529,36830,40474,44365,54069,62118,69868,76560,82721,91134,94080,102431,101060,109927,110116,113801,112660,113986,107258,108204,103023,99090,88844,83981,78492,70795,61904,52406,51179,39817,36905,30829,24217,21863,17427,13995,11443,9679,7820,6434,4873],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[258338,210787,175805,147688,121169,95142,80765,68323,53044,44225,35643,28872,23792,17420,14634,12635,8784,6685,6569,4627,3688,3057,2721,2126,2583,2323,2295,2271,3007,3546,4101,5817,7525,9124,9699,12976,17380,20091,28360,30551,39492,48731,64690,67248,83759,101154,126121,154427,196672,229518],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[230182,189705,165376,126494,103008,92618,67664,58187,49380,38505,32260,25296,18913,16126,12580,10190,8881,5531,5059,4421,3618,2417,2341,2258,2811,2338,2464,3079,2930,4085,4120,6023,7127,10052,11995,17562,20085,22509,30070,37901,45024,52318,71436,81467,95617,119865,138407,180356,208200,251149],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7176,8206,8888,10965,12057,14003,18922,22639,27180,30052,35739,44033,49528,55230,62769,72521,76301,84278,92603,98146,104578,100268,108170,109720,111351,110139,112327,110055,101603,97905,95324,87845,82895,72179,68668,59735,56278,48701,43648,33821,26205,25044,23224,18989,15181,12925,10525,8889,6376,6196],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[241240,196990,166954,145020,112120,94956,77035,62383,49879,40468,32615,29900,21954,17915,14326,13843,9961,8043,6548,5049,3619,2589,2604,2136,2853,2337,2267,2603,3287,3287,4543,5379,8201,8528,10523,14024,18542,20650,27268,34137,40991,46432,64240,77459,87478,112800,132683,167657,192055,251629],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[234297,202184,171146,136414,107487,92461,73504,64348,52543,42516,32854,27442,21841,17573,13606,10678,8585,6756,5136,4142,3305,3608,2165,2150,2047,2212,2000,2790,3157,3510,3634,6062,7407,8551,11437,13989,18674,23673,30022,34536,40072,52754,64984,82834,94776,113334,132459,156702,199616,252027],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6988,6857,8051,9287,12779,14043,17217,21246,26052,29678,36595,44320,50581,55474,64727,71525,74537,80376,85542,98772,101054,101590,105511,107925,109150,111320,110648,108729,106740,100188,94895,88550,81673,76066,70717,62688,52873,49044,45537,36496,30267,28083,21010,19274,16934,13592,9077,8653,8777,8292],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[313168,254517,209165,169533,145766,120843,105743,80929,66292,57484,41286,34235,29253,22878,19289,13894,12541,8903,7171,5523,4093,3888,3031,3018,2319,1831,2105,2400,2910,2889,4139,4663,6423,6963,9515,10871,12541,16306,20441,24126,30020,35826,43069,53711,68734,83153,91570,123876,144669,162487],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[169344,146897,114377,100220,78136,68183,57551,45719,37414,28508,23207,19093,15364,12685,11369,7490,5609,4980,4492,3305,2489,2102,1989,2083,2327,2389,2750,3144,3488,4922,5332,7474,8703,10591,13165,17710,23104,27747,35547,42325,50275,66353,80480,100655,120100,147834,177690,209955,250443,322891],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[8026,7975,10730,11809,14252,15905,17943,23488,27332,30179,34913,42706,50582,55623,63218,68369,76036,84672,90345,98338,96213,104956,107628,110111,112075,107742,109267,108666,106635,100087,91751,87079,83153,69315,67924,64065,56505,49388,44470,35032,29846,24572,21567,17702,14662,12230,11408,8010,7996,7504],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[223451,182171,165546,127164,108475,95000,73127,59615,47816,39516,32107,26940,21376,15813,14406,11649,7993,7581,4918,4345,4158,2633,2733,2448,1985,3159,2906,2876,3748,4047,4650,5857,8219,8185,12002,13126,19476,24519,29433,36174,47077,51396,68044,76956,91024,123038,140960,168606,219761,251795],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[262363,223503,179981,139085,123238,96278,79350,57261,49816,42390,32431,26977,21142,17430,14484,10309,8439,6359,5754,5219,3642,3337,2694,2499,2031,2375,2149,2661,3639,3500,4613,5720,7282,7881,9990,12238,15263,20857,24729,31623,41116,47879,58876,75150,85510,108092,136031,159735,180724,236355],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6818,7650,8933,10035,13136,15348,19032,19311,27008,32888,36832,43840,48663,55852,62583,68837,75518,84306,87995,95142,102159,106472,106397,104582,112788,110271,109272,104501,104621,101283,93057,93036,82128,75590,69233,63465,54291,49000,43989,37362,32263,27304,23054,15717,14171,12777,9281,8196,6135,7878],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[212283,180950,150250,119528,106756,77217,67619,57626,50584,38873,28513,25628,20304,16191,13505,9396,7216,5585,4680,4197,2966,2571,2799,1892,2015,2183,1839,3248,3047,4132,5334,6402,7897,10235,13031,16612,18790,25793,32022,37905,49014,55479,74798,84466,95258,128339,155266,184620,215966,259180],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[266668,221838,186346,156709,125884,104107,86091,71653,55688,42068,37562,27260,22350,18564,14465,11849,8717,8479,6437,5238,3880,3187,2856,2381,2445,2261,2075,2467,2770,3338,3507,4157,6050,8612,9198,13031,13832,18069,24348,30706,35756,42249,54887,68992,84790,98162,125267,152194,181506,219054],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5345,5930,7531,10029,13178,14907,17496,19919,26536,29441,36571,39844,48746,55015,64115,70287,77766,84183,90460,96865,102816,103707,107358,110858,112990,110539,111196,105732,100119,104109,92964,91322,80836,78228,69427,63812,56147,49028,42024,35394,31002,24517,22791,18862,13766,12537,11069,8299,8242,6145],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[223631,192417,154634,130568,105115,84507,72627,61044,45672,39963,29329,26361,20590,16091,12724,10482,8673,6179,5066,4331,3623,3338,2501,1956,2945,2428,2658,2287,2589,4330,4957,6461,6691,9170,12065,14627,19642,22631,29103,36804,40744,56466,64040,82206,100372,115303,145358,172705,217637,264359],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[250157,209114,177916,154280,122811,96148,82368,69171,55048,44736,34329,30072,21964,18127,14988,11498,9661,7142,5674,5701,3957,2998,2484,2717,2248,2289,2161,2768,2422,3005,4125,5491,7644,8288,11280,12962,17491,20681,24858,34033,40090,50947,58490,75750,91551,105236,130153,156065,185945,210966],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7069,6784,8890,10445,13231,15722,19200,21616,24222,28233,36004,43702,51218,53438,61168,68301,75196,82830,90739,98821,101272,103127,105706,108339,115289,110809,108028,108288,106825,99493,95835,87340,80124,75768,68279,60819,54168,46462,41482,35360,31656,25308,22198,20996,16345,14285,11702,10562,8747,8559],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[241723,189816,171976,139813,109895,90312,75892,64918,57565,40354,34876,27846,23184,17204,14288,11964,9947,7610,5034,4952,3512,2436,2063,2602,2254,2197,2679,2586,2559,4318,4793,6216,7942,8646,10266,14144,16503,22490,29007,34876,44727,50348,63268,76146,88097,110542,139728,166698,205504,233684],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[235407,206801,160337,137014,113480,99287,77420,65072,50174,39597,31457,26653,21676,17882,14831,10229,8733,7276,5832,5032,4023,2583,3205,2292,2519,1985,2621,2119,3601,3794,4376,5834,6912,8884,10211,13702,18377,21788,29959,34144,41076,47694,60380,76037,93773,114974,135461,164943,205680,242863],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7688,6828,9619,9776,13548,15203,19413,21392,28702,31446,35433,42124,49369,56668,61675,71229,76008,82293,85840,93571,101287,108888,110788,109930,109429,111518,105812,105463,106188,97597,93970,89186,80669,75278,69129,58660,53536,50563,44344,36113,31331,25663,22923,18515,15083,13198,12751,9094,8201,7068],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[274248,220984,186424,154280,130504,104302,82363,70908,61121,46830,41327,30911,22753,16730,14788,12907,9352,7796,6650,4424,3865,3182,2657,2303,2464,1979,2119,2171,2095,2193,3874,4721,5567,7198,10646,13519,15743,19368,23632,29260,33431,43852,56509,69061,87234,93234,120618,150030,174816,213057],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[206440,172859,154115,121863,98676,81154,67729,53825,45190,35123,29365,25100,20715,16535,12113,9775,7119,6497,4998,3565,3418,3359,2536,2234,2177,1710,2647,3086,3462,3283,5377,6197,7166,9864,11507,14732,19298,25834,30492,37195,46091,56021,67794,84420,109214,128410,149292,192123,223934,274371],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5869,7003,8425,10665,11552,13803,17701,19777,26008,32261,34313,43028,46666,53891,63015,72274,74171,84030,91029,96389,102721,108241,107344,110739,119311,112753,106907,106736,105561,102106,93721,87602,84362,73096,67335,62896,53128,46357,40297,35907,30917,26461,22369,17052,16646,13742,11151,9034,6998,6640],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[206996,177977,143268,124936,101952,84246,65740,58410,45075,36580,33189,22100,19584,16508,12216,9757,7518,7880,5375,4636,3188,2611,2398,2113,2165,1928,1821,3055,3909,3263,4783,5825,7636,11358,13037,16106,19219,25030,29023,38413,46368,57890,68148,86232,104481,132213,153955,186981,225057,257851],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[266418,216318,184493,153437,132068,106147,87811,68045,56947,47410,37664,30487,24205,19816,15170,12493,9277,8631,6448,4655,4427,2758,3465,2833,2649,2223,2064,2778,3054,3646,4606,6046,6200,8492,10409,12975,17389,20056,26086,27434,35816,41906,54544,64014,87107,104279,121213,150706,173684,209201],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[8239,8191,10245,8880,12314,14246,19823,20872,28497,29907,36087,43424,52089,55554,62628,71973,76359,82655,89580,94649,98001,102053,103444,112273,107644,109311,105743,107716,100590,100443,91648,88904,83479,78354,68914,62421,55312,48061,41259,38731,31771,25097,21156,19613,17775,15269,13054,9450,9799,6503],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[207702,176284,144184,120247,104083,79982,68324,55518,46406,37129,30107,24411,19508,17776,12370,11336,7308,7301,4992,4448,3552,3091,2299,1995,2768,2208,2216,2619,3220,4508,4641,6748,7092,9444,12737,16050,19369,21064,30080,35986,50309,56447,66614,88305,98288,122685,154637,183615,239877,268120],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[265332,213483,190845,166288,125202,98762,84110,71142,59070,46934,37431,29745,24779,18530,16103,12893,10468,7676,7270,5761,4541,3222,2662,2297,2945,2132,2191,2469,2805,2902,4229,4590,7283,6469,9912,11693,16070,18464,22708,26904,36559,45467,58462,64286,88100,105516,122790,144064,176271,210173],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6537,8250,9608,12074,13194,15385,19766,24752,25517,33073,38085,41984,46782,54498,64448,67745,77488,79713,85331,90304,97894,102702,104432,110022,111393,113894,109228,105793,106475,99450,95666,88827,81545,76825,69432,59733,55840,46801,45143,38097,32235,28785,23033,19615,15695,14164,10287,8090,7541,6829],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[234464,195217,163892,132729,110293,92935,71764,59748,47286,43851,32901,25665,20076,17310,14068,11163,8274,7853,4977,4806,4205,3160,2622,2162,2732,2418,2777,3038,3380,3796,5423,6413,8136,9465,11707,13554,20492,22421,27233,34288,40217,54899,62737,77895,99434,108469,142656,170705,213059,241235],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[245505,209290,165521,141214,112500,96663,81479,63708,51705,42164,38292,28138,23053,17648,15788,12221,9464,6907,5527,4903,4383,3408,2622,2705,2302,2019,2720,2837,3267,3418,4250,5200,6007,8714,11672,14532,16543,19807,26955,30128,40423,50960,59419,73977,93860,103361,128011,166052,197152,241606],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6029,7463,6330,8884,12387,15412,17080,21771,26417,31057,33941,45165,46441,56441,65344,71615,73771,83070,88798,95983,105848,105552,106751,108827,111759,117034,111646,107856,103169,95966,97022,86752,80175,78579,69007,63879,54272,45535,42467,35068,31710,26768,22616,16749,12996,13980,11313,10652,6384,6269],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[227390,192313,152577,124714,100257,85745,74262,60133,48112,37818,30812,25281,21209,16173,13202,10898,8030,6901,5639,4383,3641,3119,2749,2363,1682,2075,2561,2651,2647,3473,5377,6443,7838,10815,12517,16662,18544,22863,28799,36333,46957,57386,71551,79323,90878,120114,148679,173461,214760,257890],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[245123,223924,177155,146100,118116,100466,86074,65722,52649,44873,38281,28655,24445,18897,14983,13490,9668,7249,5411,4908,4454,3018,2692,2150,2395,2243,2438,2527,2908,3176,4579,5185,7819,7994,10751,14413,17425,20371,30530,32009,38546,48740,58695,72572,87197,102984,129790,148419,192727,215064],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6473,7348,9436,10294,11605,13597,18125,20652,26471,31139,34844,42715,47878,55238,58823,68813,74948,78865,89051,95136,98971,101775,104641,109509,111454,111202,110209,109355,103934,101823,96575,93152,84146,77147,69005,61310,54461,48281,40876,39506,33488,28464,21950,18166,15889,14014,11831,9562,9146,8707],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[220911,174393,142719,121039,94464,85309,65922,53949,39383,35403,27403,25305,18276,15516,11369,10848,8208,6195,4291,3808,3074,2249,2628,2162,2004,2514,2552,2905,3898,3955,5201,6227,7632,10751,12888,14787,19481,23366,30182,37911,44115,58820,72317,86832,106229,130559,156756,191152,222346,269796],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[274405,224183,194024,156259,125944,100224,86902,72325,55099,44707,39680,31378,23810,19894,14989,12510,10551,7916,6457,5698,3971,3870,2799,2274,2354,1657,1899,2482,2504,3074,4143,4606,5590,7732,9891,13405,14893,18295,24867,30261,34971,43726,53150,67160,82970,100235,121396,142736,175189,210945],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7015,9577,8066,8595,11502,16803,19841,19233,23259,28062,36922,41851,46833,56119,60617,70765,77978,79634,88928,96320,104465,104957,112685,109528,114379,111422,111455,111802,105070,97258,94758,88281,83751,75587,70342,62613,55670,46897,40447,36213,31069,26997,20829,17471,14181,12700,9691,8907,7303,5352],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[221722,185290,159203,123817,100313,89838,68236,55417,44938,35022,30082,24203,18935,14493,12533,8681,7271,7406,4847,3382,3081,3170,2523,2307,2277,2305,2464,2418,3008,4121,4305,6097,7907,9148,13112,15041,21049,23540,29268,35431,44771,56723,67427,85131,105935,122245,147070,191587,218065,252845],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[263452,211633,186658,143651,125202,100939,83506,73980,55198,44431,35880,32150,25200,20157,15420,12606,9244,7862,6329,4959,3918,2923,3098,2114,2178,2078,2142,2293,3053,4158,4583,4191,6410,7754,10125,12261,15885,19371,25591,31782,37637,45400,55997,71147,84526,105020,125229,146751,185977,217951],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6019,9339,9830,10255,12578,17617,19777,23319,26580,30245,37489,42265,51267,55419,62159,69722,76611,84068,91837,93931,98635,101392,111117,109912,110029,112081,113999,105748,106087,98637,93959,86555,83621,78029,67441,61625,53413,47820,41816,36059,29673,25920,19552,18502,13289,13011,11157,8536,7035,5023],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[261932,200488,172466,149886,122252,101461,79759,64540,48383,42784,32469,30637,23117,18409,14760,11538,10656,7230,5598,4705,3268,3141,2845,1726,1869,1943,1993,1961,2369,4263,3601,5446,7660,9205,11076,12423,16432,20496,23659,30333,37957,48868,59402,74393,85035,112010,132397,162653,194324,224182],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[237857,190140,161231,131767,104611,84799,68699,60374,45356,39207,31976,27507,20862,15534,13105,10760,8483,7006,5398,4128,3392,2846,3325,2062,2343,2543,2294,3373,3448,3868,5299,6134,8569,10668,11706,14229,17978,24113,30297,33272,44361,51987,67646,79785,94276,114792,142113,172712,204354,267415],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6141,9391,10366,11245,13722,15561,17994,23725,27390,32163,36467,40325,48699,54742,59794,69946,78047,85548,90045,97364,100247,105365,106865,109706,115869,108721,111345,109464,105638,96142,93588,87576,82624,74634,67149,65382,52466,49310,42403,35581,30433,25750,21536,18438,15141,11116,9142,7352,6046,6296],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[247393,206815,175429,144734,120063,99576,77556,67480,55088,45918,33860,27354,24066,17514,14210,12816,9906,8913,5650,5254,3477,2811,2577,2403,2653,2192,2121,3052,3535,3804,4432,5131,7037,9277,11685,12975,17722,19703,26443,32236,37937,52194,58665,74149,93063,104003,131251,162391,189714,221772],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[219627,182803,166372,130964,113097,92205,70831,60724,48664,38496,32549,25269,21789,17758,14682,9854,8669,7624,5899,3574,3929,2850,2411,2573,2559,1579,2323,2875,3249,4355,5250,5838,7582,10111,11284,14294,19151,23126,29503,35646,44296,50930,63950,77654,94622,123700,150154,168578,206354,257824],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4179,7238,8788,9870,12459,14342,17139,23140,25215,29366,36152,43993,47822,55653,61432,67484,74015,82538,91272,96605,96409,100804,104813,111912,110809,114962,110530,107022,107974,100532,92608,90356,82642,76862,70774,60297,55263,51067,42098,37693,30095,27415,22533,19558,14676,13297,11528,9324,8091,9354],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[215150,191983,142242,129251,111469,85680,70907,52858,42631,37446,29417,23914,22389,15471,14004,10678,7221,6274,3860,4019,2929,3291,2141,2565,1990,2474,2328,2659,2368,4348,4415,6223,7535,8961,10712,16423,17718,23648,27412,35643,44047,56678,69116,80465,97759,126272,159032,178192,221243,264549],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[259133,223157,187322,154243,121293,98744,82978,67125,59025,41008,34922,28108,22961,20832,15239,11185,9204,8427,6035,4260,3726,2610,3436,2012,1689,1970,2661,2319,2282,2523,3822,5304,8109,9286,9842,12543,14665,17667,23390,30270,38744,48238,60015,69906,83623,103431,124709,152550,184342,219115],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4761,7494,10050,9846,11963,15643,15422,22410,24757,29515,35153,43261,49944,55879,61334,70995,78935,82120,88915,92995,99556,104207,105190,110014,109369,113401,114020,108454,102967,101087,92865,87502,84823,77185,67929,61557,55490,47550,44983,39426,32127,27331,22081,19151,15609,11284,11468,8173,7526,6283],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[248938,209380,177614,144351,119851,95689,75537,68964,53737,42143,34690,28167,22486,18967,14954,11454,9422,7220,6565,4015,3827,3270,2721,2467,2137,2568,2279,2722,2968,4598,4719,6398,8605,9354,12791,14914,15983,20294,24058,34125,40734,47375,63256,74495,87795,110511,127706,161063,182750,229373],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[232564,190251,157136,137084,106262,89360,73497,59428,46687,39145,32596,26973,20161,16783,12166,10882,8558,7526,5266,4353,4072,3842,2268,2047,1989,2756,2378,2806,3443,3368,4874,5912,7786,8601,11738,12888,18593,21929,29662,36503,46800,50677,66902,78107,94241,115671,147798,173990,213679,248002],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5429,7659,8954,9526,12822,15736,16986,22064,25340,33844,37196,40311,47744,53096,58681,67665,77824,81497,90255,95856,98942,101764,108806,105211,116317,110748,113394,107675,108068,101186,94746,85968,83947,77013,69663,63870,57541,46767,43958,36315,30413,25725,21928,18952,15531,13710,10574,8601,7248,6934],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[249054,209723,186400,143485,123267,98997,83075,68583,54231,43654,36793,32810,23237,18847,13336,13212,9847,7371,5609,4941,3773,3888,2395,2584,2241,1931,2118,2107,2647,3873,4406,4662,6970,6947,9493,12604,15583,18512,26931,27933,37658,53132,58246,71801,87194,106263,134573,156391,193135,213537],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[230234,183249,148059,123073,106208,90006,74420,57138,49511,38638,31937,24987,21805,15668,13741,10692,8310,6421,6177,4930,3505,3316,2735,2124,1990,1804,2331,2385,3094,4366,4675,5524,7075,8332,11746,15407,18701,24231,30227,37391,44807,53644,70056,81216,92503,123082,141027,181937,213820,261745],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5067,7420,8365,9370,12449,15376,17967,20538,29022,31114,34539,42758,45641,56375,60893,68854,80064,85750,91160,94071,101570,104848,106544,114411,109238,107820,111128,111009,102927,99827,96668,87282,81870,74406,68977,60701,56394,48771,43884,35878,29406,27496,22673,16230,16527,12607,11026,8954,8164,5971],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[251026,216854,171419,151304,129410,106515,85789,68485,55282,45757,37788,30292,21832,18489,14020,12760,9255,6875,5339,4914,3558,3206,1927,2848,2067,1788,2137,2368,2335,2907,3626,5713,6732,7197,9964,14230,14114,17880,26451,30056,38116,47202,59830,71683,87736,106040,122079,149983,188876,223946],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[226782,185285,148084,132513,109823,77822,67919,57533,45356,35824,32507,24768,21027,15687,14118,10515,8478,7168,5295,4514,3179,2660,2676,2151,2048,1782,2234,3008,3182,3748,4690,5599,7274,8288,13071,14026,19343,22992,27894,35345,44411,55940,68332,80185,100805,120534,148076,177444,224329,263736],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4878,4921,8787,8730,12960,14122,19531,21606,26406,30782,35077,41371,50830,57006,62501,64105,79049,84105,91284,95520,103193,105680,109662,111450,115278,111640,111044,109107,104107,105260,93052,91950,81514,76473,70181,62778,52515,46896,40801,35562,29566,26207,20189,16693,12631,11074,9937,9731,6709,5549],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[215694,174973,140840,120274,106147,79377,70473,61919,46278,34415,30217,21993,19918,15388,11147,8744,7525,5179,6057,4077,3688,2277,2632,2295,1955,2024,2036,3297,3001,3706,4938,5517,8416,9940,11078,17822,20032,24122,28613,36157,45347,55237,70732,86155,109586,126120,154592,189224,221519,267307],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[259105,220391,187012,154117,128923,105326,81268,72702,59883,46872,36781,32131,23594,20742,16227,13057,10810,8308,6048,5521,4304,3976,3219,2869,2074,2057,2318,1935,3605,3191,3741,5209,5372,8386,10206,12643,17487,18866,24489,32735,34694,49963,55316,70292,80950,103761,120431,136398,179038,211657],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6548,6207,8682,10299,11960,15019,18589,22763,23991,30021,34253,40376,48098,54288,60198,67191,74114,81625,84206,92989,100679,104057,111174,106054,106029,114719,111777,112193,106622,98456,94005,91794,84394,81528,71093,62214,57736,49680,42673,36244,32356,26392,23097,19068,15268,13780,12553,9085,6693,7170],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[262442,232409,183827,151553,124517,108088,81532,72254,55538,45897,36345,29627,22688,18903,17382,12256,10155,7977,5812,5407,4016,2564,2371,2584,2268,2676,2068,2444,3473,3771,4094,4694,7263,8195,9003,12163,14874,19033,28894,29664,36405,47437,54181,75464,77656,103418,118244,150472,172954,213048],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[197968,180005,152279,122262,102709,83738,72487,57290,44871,40035,31436,25501,18174,14626,12183,11265,7876,6385,4589,3345,3362,3100,2182,2625,2237,2184,2149,3183,4063,4027,4166,6353,8852,11419,11955,17353,20024,25411,31217,38953,46120,59027,64454,84345,109645,123628,144373,183383,226851,264335],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5474,7705,8211,10896,12544,15190,20676,23249,27980,33393,35550,44064,48245,54837,63918,70262,75040,82491,89399,95173,97091,105953,110747,109315,107053,110163,110867,106905,104216,97154,95482,88458,85331,78926,69373,62136,53925,46365,41342,34580,31055,28165,19752,19159,15699,12228,11949,7850,7806,6658],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[185959,166979,132526,119606,92418,76673,60224,52723,44193,36607,26820,22581,17674,13101,12761,8365,7957,6383,4936,4175,3076,2525,2511,2341,2035,2558,2165,3693,3944,3997,5515,6887,9150,10734,13980,15957,19426,25636,30132,40055,51403,58963,75014,84120,111776,134081,166937,199027,242217,277484],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[284625,243937,198127,159626,134776,110840,84625,76756,61725,49340,37941,33879,25735,19768,17375,12518,10014,8749,6287,4644,4460,2812,2705,2073,1909,2114,1953,2551,2241,2191,4013,4332,5202,7827,9886,11192,15241,20029,24079,28769,32254,45900,53256,61906,71227,91362,114270,131811,165385,195763],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5067,5576,7833,8153,12637,15269,18607,20757,26502,31468,35116,42105,47101,53699,60598,68218,74284,80369,84628,96846,99535,104573,103864,110214,115955,115634,105298,108411,102446,105801,98354,91352,83378,74412,69671,63115,56440,49430,44876,37707,32297,29339,23041,19724,14935,13692,10629,8243,6411,6390],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[259710,215864,183113,145893,126925,100050,82261,68599,54699,44862,35219,30895,24711,18699,15340,11434,9656,7636,5668,5581,4390,3423,2985,2601,2364,2129,2033,2916,3845,3311,4201,4800,6115,8351,10329,13427,16104,20923,20855,30408,36761,44555,54925,67505,82089,109508,132363,156255,185349,218365],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[217303,188276,151571,128708,99710,81732,73804,55687,49067,38135,32581,25451,19078,14668,11634,10348,8157,7396,5887,4011,3570,2668,2274,2060,1743,2400,2588,3482,3055,4191,4324,4740,8128,8892,10713,14647,18150,22959,30843,36754,45121,53137,65070,84201,107356,126394,140791,185809,221151,259585],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4161,6169,9449,10409,12532,15196,17148,21644,26600,30501,36179,42707,48270,57995,58262,67956,78597,85216,93219,97306,98667,110228,108784,115987,108658,110841,104122,106841,104476,100485,97436,85423,82099,73817,72511,61470,56606,48454,43192,35751,29820,25450,22768,18842,13696,12508,8716,8478,8267,6091],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[246602,200440,172937,146257,119582,90392,75310,61461,52175,43607,30913,27444,22364,15548,14763,11355,9283,8193,5625,4136,3864,2926,2918,2176,2373,2248,2922,3202,2636,4353,4906,7089,7137,9329,11773,14373,16954,22000,27633,34110,41634,53921,60044,74177,91069,111131,134364,153534,199711,237106],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[245478,195199,161806,126038,113967,95979,77837,59012,49243,41492,34051,28456,20395,17012,14796,10029,9461,6293,5785,4759,3703,2368,2314,2120,2048,1987,2499,2330,3369,3893,4530,5826,7710,8792,11623,14892,20162,22148,25738,31338,42251,52533,63643,78923,99000,104609,148189,173485,201267,239622],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7152,8146,10939,10576,13039,14377,19290,21046,27493,31395,38726,43790,47802,53539,63888,71758,77017,82874,92876,92631,102967,104872,104635,109748,108910,112611,108280,104617,109480,99864,92697,88766,80410,75471,71345,61126,57823,48342,41217,35276,31124,25230,21252,15542,15219,11694,9946,9388,7954,5840],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[218794,178401,139393,125469,98726,81177,64480,54690,42774,36778,30897,23274,19536,14703,14153,11127,8014,6497,5543,4060,2904,2676,2680,2991,2312,1957,1986,2933,3305,3870,5153,6502,6689,9627,11900,17620,19306,23986,31977,38399,48404,56450,73542,85847,107479,121346,150209,192054,223981,263429],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[268334,213128,182031,155105,135150,106462,87184,70480,60163,46079,37868,31156,23232,21022,15571,11852,11196,6903,6854,5057,3607,3330,2856,2735,2251,2011,2384,2669,3061,4020,3908,5056,6535,8061,10371,13278,15219,20853,24336,27932,37933,49380,56121,71193,79499,95185,117553,147321,174827,211688],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5797,6414,8552,9281,11336,14722,18482,22008,26808,29910,35759,43419,48496,59267,63252,68678,78195,82252,87582,99466,101370,105519,106414,106591,112033,107632,114084,106370,107927,100130,92532,89344,82798,74194,70524,62920,54751,47965,43802,35391,31169,25897,21327,17087,15794,11960,12082,9488,6190,7039],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[215518,177643,143417,120734,96766,85710,66792,55355,46692,35349,30783,24958,18978,16030,12337,10798,8917,6963,6028,4872,3186,2595,1919,2603,2677,2273,2408,2815,3357,4611,3977,5408,6732,10836,12143,15564,17760,25529,31757,37686,43978,54959,69100,85980,104752,128078,148992,184957,220602,278126],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[262361,223254,193325,151580,127471,102197,81686,70442,57470,48406,38895,31743,24898,19380,14933,11413,9869,7818,5507,5772,4404,3828,2230,2399,2146,2460,2177,2206,2561,3052,3552,6047,6366,7822,10435,13717,16986,19853,24324,29651,34749,45458,52300,69042,88019,103271,117889,145116,176648,212872],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6077,8179,10035,10037,11574,13683,17737,22161,25843,30188,35156,41577,50249,56740,62668,70559,73253,84375,92337,94434,101055,103789,105653,110266,108902,111173,106031,107418,102743,100520,92867,93416,82475,75993,68809,60762,55413,49059,44594,38601,32537,26702,22242,19986,16416,13027,10826,10157,7133,4573],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-c3.toml", 
                "options" : [
                    {
                        "contents" : "1000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out 1000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1920.47192383, 
                    "ms_run" : [
                        1177.27612305,
                        1184.1887207,
                        1186.08178711,
                        1170.14404297,
                        1171.97290039,
                        1171.05322266,
                        1183.4362793,
                        1180.20117188,
                        1179.10205078,
                        1177.2980957,
                        1175.74609375,
                        1191.32104492,
                        1163.04980469,
                        1168.67895508,
                        1166.4050293,
                        1163.77001953,
                        1184.21826172,
                        1178.40600586,
                        1183.12304688,
                        1182.43408203,
                        1158.52587891,
                        1172.52001953,
                        1193.10498047,
                        1167.51904297,
                        1184.31103516,
                        1175.32666016,
                        1161.04492188,
                        1174.96704102,
                        1189.08007812,
                        1163.08886719,
                        1179.49804688,
                        1182.43286133,
                        1170.90820312,
                        1166.36108398,
                        1156.48706055,
                        1160.50512695,
                        1170.45605469,
                        1163.56616211,
                        1178.21923828,
                        1166.92504883,
                        1181.82397461,
                        1176.51708984,
                        1173.09106445,
                        1163.77124023,
                        1179.69506836,
                        1175.91796875,
                        1163.82714844,
                        1171.82910156,
                        1158.86816406,
                        1177.0859375
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-c3.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-c3.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1925.56494141, 
                    "ms_run" : [
                        12000.2880859,
                        11984.4428711,
                        11960.454834,
                        11972.1643066,
                        11961.5917969,
                        11933.3999023,
                        11966.8608398,
                        11928.7961426,
                        11872.2290039,
                        12006.3869629,
                        12027.1928711,
                        11887.9130859,
                        11890.1801758,
                        11854.515625,
                        11991.704834,
                        12012.8200684,
                        11927.1049805,
                        11940.6203613,
                        11847.6018066,
                        11955.7131348,
                        11836.3239746,
                        11904.8850098,
                        12054.0900879,
                        11986.3620605,
                        11966.1259766,
                        11883.0690918,
                        11893.4348145,
                        11927.8208008,
                        11935.6149902,
                        11766.7329102,
                        11900.9338379,
                        11890.5341797,
                        11831.5070801,
                        11791.5146484,
                        11857.420166,
                        11836.4038086,
                        11821.6018066,
                        11856.8862305,
                        11781.0310059,
                        11888.7790527,
                        11784.4619141,
                        11873.987793,
                        11912.8081055,
                        11915.4038086,
                        11868.0180664,
                        11827.7678223,
                        11807.236084,
                        11811.6181641,
                        11877.6630859,
                        11876.0048828
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-c3.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-c3.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1930.43603516, 
                    "ms_run" : [
                        127106.046875,
                        126806.611816,
                        124694.355957,
                        126541.899902,
                        126398.133057,
                        126483.4021,
                        124838.22998,
                        126221.836182,
                        125593.045898,
                        124812.119873,
                        125071.904053,
                        127190.52417,
                        125769.189941,
                        125921.878662,
                        127859.330811,
                        125646.952148,
                        124874.010986,
                        125844.447266,
                        127928.486816,
                        124668.985352,
                        125631.500732,
                        125280.625,
                        125096.096924,
                        125543.57373,
                        125439.962158,
                        124740.936035,
                        124373.901123,
                        123819.424316,
                        124449.874756,
                        124092.075195,
                        125428.644287,
                        125713.769043,
                        125297.323975,
                        124551.426025,
                        124207.350098,
                        124885.461182,
                        125086.559082,
                        125578.925049,
                        124883.897217,
                        124814.573242,
                        126283.279785,
                        124468.281006,
                        125269.912109,
                        124024.102783,
                        125598.112793,
                        125276.675049,
                        124178.691895,
                        124086.214111,
                        124558.646729,
                        123959.348145
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-c3.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-c3.toml", 
                "options" : [
                    {
                        "contents" : "1000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out 1000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1971.28662109, 
                    "ms_run" : [
                        3288.27685547,
                        3291.30175781,
                        3303.88500977,
                        3271.11328125,
                        3274.27294922,
                        3273.3371582,
                        3295.69604492,
                        3258.26196289,
                        3272.00195312,
                        3264.86108398,
                        3257.83398438,
                        3273.15991211,
                        3271.98193359,
                        3272.71826172,
                        3286.47412109,
                        3273.49707031,
                        3261.99414062,
                        3249.55200195,
                        3226.98999023,
                        3238.53710938,
                        3245.79101562,
                        3253.89916992,
                        3245.48486328,
                        3224.61474609,
                        3263.10424805,
                        3249.18798828,
                        3249.98876953,
                        3252.88891602,
                        3255.57788086,
                        3224.90112305,
                        3255.79101562,
                        3281.19116211,
                        3236.21289062,
                        3266.42211914,
                        3269.56787109,
                        3269.10400391,
                        3230.39111328,
                        3250.38012695,
                        3226.63208008,
                        3242.9519043,
                        3236.74707031,
                        3224.90795898,
                        3227.61791992,
                        3249.39208984,
                        3231.37792969,
                        3251.44482422,
                        3251.75292969,
                        3250.12109375,
                        3277.17114258,
                        3274.95996094
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-c3.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-c3.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1947.2109375, 
                    "ms_run" : [
                        33171.1682129,
                        33246.3210449,
                        33243.449707,
                        33358.8430176,
                        33315.8928223,
                        33035.1848145,
                        33282.6259766,
                        33169.8310547,
                        33131.236084,
                        32942.5759277,
                        33117.9511719,
                        33066.9060059,
                        33026.013916,
                        33135.0742188,
                        33031.0039062,
                        32968.7958984,
                        32924.722168,
                        32844.4379883,
                        32950.027832,
                        32883.9257812,
                        33038.1721191,
                        32856.8969727,
                        32836.3669434,
                        32880.083252,
                        32892.947998,
                        32942.0270996,
                        32865.2641602,
                        32847.4020996,
                        32776.0209961,
                        33117.7421875,
                        32670.6987305,
                        32987.402832,
                        32655.5070801,
                        32663.2268066,
                        32644.425293,
                        32736.5168457,
                        33136.652832,
                        32861.2358398,
                        32567.3688965,
                        32771.1237793,
                        32863.8898926,
                        32921.8991699,
                        32490.1882324,
                        32810.7888184,
                        32788.0449219,
                        32857.2841797,
                        32646.9001465,
                        32507.5478516,
                        32972.0690918,
                        32834.0959473
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-c3.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-c3.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1953.53271484, 
                    "ms_run" : [
                        333432.581787,
                        329877.053955,
                        326936.718018,
                        328659.621826,
                        327347.826172,
                        327213.932129,
                        325966.468018,
                        325546.745117,
                        325098.119873,
                        325652.333984,
                        322728.61499,
                        322569.689209,
                        326522.304199,
                        325752.642822,
                        325401.314941,
                        324569.822754,
                        327086.938965,
                        323516.797852,
                        327670.761719,
                        324370.566895,
                        326034.14209,
                        323404.928955,
                        323638.656006,
                        322925.532715,
                        324723.614014,
                        327307.645996,
                        327557.114014,
                        325305.940186,
                        325749.698975,
                        325252.393066,
                        325252.045898,
                        325268.377197,
                        324355.717041,
                        322864.906982,
                        322187.298096,
                        325373.837891,
                        326278.496094,
                        326105.583252,
                        325615.435791,
                        325218.273926,
                        325505.297852,
                        326110.106934,
                        325843.354004,
                        321670.361816,
                        325510.197021,
                        326635.795898,
                        323399.957031,
                        326317.934082,
                        324993.922119,
                        324897.802734
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-c3.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        }
    ]
}



==> evaluation/mcmc/data-3.json <==
{
    "benchmark" : [
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                "fileName" : "experiment-mcmc.toml", 
                "options" : [
                    {
                        "contents" : "30000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align crbd-unaligned.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align crbd-unaligned.mc", 
            "results" : [
                {
                    "command" : "./out 30000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1652.27124023, 
                    "ms_run" : [
                        220.540039062,
                        217.273925781,
                        196.028076172,
                        218.950927734,
                        200.141845703,
                        248.215820312,
                        183.272216797,
                        230.854003906,
                        184.979980469,
                        174.757080078,
                        193.981689453,
                        196.403076172,
                        207.612060547,
                        190.210693359,
                        208.082275391,
                        204.579101562,
                        189.338134766,
                        205.288818359,
                        211.715820312,
                        198.341064453,
                        205.479980469,
                        202.102783203,
                        237.200195312,
                        219.015869141,
                        180.346923828,
                        194.535888672,
                        195.830810547,
                        197.105712891,
                        202.181152344,
                        178.725097656,
                        211.3359375,
                        209.118896484,
                        187.592773438,
                        211.8671875,
                        193.685058594,
                        180.380859375,
                        194.632080078,
                        197.643798828,
                        183.666992188,
                        203.361083984,
                        204.904052734,
                        233.528076172,
                        196.7890625,
                        203.8359375,
                        190.119873047,
                        272.524902344,
                        193.820800781,
                        192.488037109,
                        227.885986328,
                        201.094238281,
                        197.087158203,
                        197.160888672,
                        177.342041016,
                        195.985107422,
                        200.491943359,
                        204.159912109,
                        203.891113281,
                        217.426025391,
                        179.265136719,
                        200.836914062,
                        200.440917969,
                        208.989013672,
                        197.800292969,
                        197.004150391,
                        194.226806641,
                        197.487060547,
                        222.598144531,
                        197.337890625,
                        194.010009766,
                        199.418945312,
                        188.953369141,
                        186.254150391,
                        202.925048828,
                        212.357910156,
                        174.384033203,
                        199.477050781,
                        253.066650391,
                        203.490966797,
                        189.846923828,
                        222.279052734,
                        199.732910156,
                        193.70703125,
                        201.888916016,
                        223.026123047,
                        200.724121094,
                        188.751220703,
                        223.780029297,
                        209.159912109,
                        204.7578125,
                        209.428955078,
                        189.204833984,
                        190.093017578,
                        203.406005859,
                        209.828857422,
                        193.061035156,
                        204.548095703,
                        197.379882812,
                        215.0859375,
                        193.965820312,
                        184.730224609
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                                "fileName" : "experiment-mcmc.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"mean\":0.36355670555681435,\"counts\":[0,51,27,194,506,439,500,1423,1125,943,1212,1311,1879,947,1048,512,1387,1338,1737,537,1098,996,844,725,684,321,1234,372,340,215,297,374,128,250,155,323,312,197,49,286,233,113,0,15,0,106,0,0,51,97],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.37211905875510276,\"counts\":[0,0,129,139,196,676,435,1378,1290,972,1305,1470,1017,2194,1332,1150,1235,1280,1058,572,1155,930,673,833,604,452,628,368,424,181,26,114,81,291,259,151,10,91,10,73,162,143,0,0,5,19,63,290,64,74],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3257887264807262,\"counts\":[0,0,47,154,249,432,489,502,1356,1177,2812,1512,1526,1313,1622,1919,895,1850,1458,918,734,492,1218,460,811,118,397,241,411,821,54,259,225,136,151,53,9,0,0,0,0,0,118,0,0,23,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.35170420038655537,\"counts\":[0,0,124,140,492,407,519,624,888,815,1189,1723,2415,1728,1711,2792,1729,1216,1182,605,1086,109,963,689,94,402,307,92,155,157,293,149,130,40,104,131,15,17,92,87,75,0,282,275,133,0,18,13,137,52],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3159085533853404,\"counts\":[0,0,216,217,187,1042,1083,419,973,803,1458,1807,1989,1698,1471,1351,1315,1226,1324,1605,1196,986,925,414,986,624,531,274,76,16,263,41,93,86,15,109,76,40,0,0,0,0,0,0,0,0,0,43,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.4087948779165462,\"counts\":[0,0,36,231,258,445,452,712,1076,359,1189,1601,1271,1507,1083,1096,1229,992,636,998,1592,315,657,1239,1224,515,226,411,597,331,480,433,440,268,335,273,330,103,127,182,467,98,11,60,53,102,25,49,61,85],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3027426359164852,\"counts\":[0,0,0,47,223,670,1139,863,772,2034,2209,2436,2201,1448,1269,1740,1186,966,1551,762,1031,562,767,381,294,184,672,488,174,61,106,98,26,100,0,151,15,153,41,16,79,0,0,85,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3258294118468813,\"counts\":[0,0,61,256,303,443,487,824,1615,1357,2091,1223,1515,1569,1342,1503,1836,1185,1557,490,977,1129,926,569,346,482,593,165,432,184,209,564,64,99,179,48,36,34,38,0,16,24,0,109,73,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3005014354005869,\"counts\":[0,0,84,320,436,907,580,1367,1175,2379,2110,1941,1230,1653,1136,1313,1824,1335,571,1023,966,526,388,495,252,508,512,269,134,312,369,125,152,78,2,50,84,194,2,42,38,0,53,16,0,0,34,0,10,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.30053708547398444,\"counts\":[0,0,73,306,512,585,797,1069,1505,1442,1653,1433,2201,1507,1695,1452,1273,1673,1483,1122,900,469,510,981,79,170,415,232,525,229,326,141,90,44,0,27,52,29,0,0,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3111504163976345,\"counts\":[0,34,143,280,396,842,768,1320,928,1434,1531,1293,1255,1526,2080,1279,1871,1480,1064,1161,1361,682,467,687,459,463,434,323,343,206,155,30,117,6,74,315,60,43,0,29,0,0,13,7,0,41,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.314326227595267,\"counts\":[0,0,152,380,322,695,724,1108,890,1186,1338,1898,2202,1408,1809,1492,907,1270,814,1375,1519,973,874,843,370,369,216,227,261,233,469,96,168,57,20,22,177,17,0,0,0,0,19,5,61,0,12,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32761392462353306,\"counts\":[0,0,92,37,307,330,655,650,1323,1376,1288,1719,2192,1595,1198,1684,1526,1440,1060,1000,784,1404,661,681,971,609,506,211,242,455,220,153,147,83,90,150,14,37,0,58,0,0,14,0,36,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.30083923019552367,\"counts\":[0,18,45,188,145,389,1015,1225,1322,1190,2120,1237,2449,1624,2033,1368,1654,1321,917,1493,1046,508,686,665,578,308,203,282,129,193,444,107,0,11,11,0,27,0,5,0,0,30,0,0,2,3,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3404869913160754,\"counts\":[0,0,5,294,238,170,872,1095,955,1424,1854,1818,1531,1703,1979,824,2079,793,856,984,736,775,376,222,658,460,428,367,763,333,208,388,128,121,477,296,77,141,68,0,110,70,0,57,0,47,10,0,55,10],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3325598037096798,\"counts\":[0,0,0,128,94,577,542,577,1673,1168,2072,1184,1267,1435,2252,1168,945,1670,1533,754,1298,726,837,757,396,1045,364,919,350,168,382,86,55,112,268,44,75,0,28,19,0,0,0,0,0,0,17,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3001543310271986,\"counts\":[0,57,144,466,254,961,719,1118,1604,1685,1384,1806,1868,1815,2383,1411,1240,1439,710,719,701,386,616,391,451,200,149,313,310,208,231,42,210,3,264,251,59,115,75,159,51,0,0,14,18,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.38464216810382357,\"counts\":[0,79,16,461,314,278,563,1073,613,352,1456,1499,1023,1544,1324,1009,1600,1085,576,1260,770,909,683,1436,714,399,473,579,507,698,291,329,444,399,312,198,256,213,231,28,378,66,9,87,154,143,0,90,0,6],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3468283115480347,\"counts\":[0,0,19,176,241,556,573,1074,397,1364,1994,1624,1503,1652,902,1681,1249,1347,1222,731,671,1134,1123,799,622,573,658,323,285,334,781,154,84,180,56,32,37,36,135,104,57,45,54,41,0,0,43,334,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33776042486604857,\"counts\":[0,0,99,214,357,617,638,685,887,1323,2235,1276,1072,1525,1724,1015,1401,1213,1439,991,741,560,998,921,819,897,514,510,352,613,335,234,100,314,53,24,45,0,48,124,0,0,21,12,0,0,0,0,0,54],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32326467521474483,\"counts\":[0,0,67,523,307,938,482,689,1363,713,2046,1648,1664,2780,1188,1590,1069,793,1245,1101,1171,573,393,566,453,339,194,305,263,423,497,256,114,187,509,82,3,138,91,49,58,0,0,0,0,0,0,0,9,113],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33922328598465645,\"counts\":[0,0,13,78,507,191,905,710,1069,1661,2295,1572,1690,998,1098,1174,1652,1375,907,871,617,881,519,611,1334,733,293,350,359,646,423,260,315,2,44,6,154,148,221,152,0,0,71,0,75,0,0,0,8,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.38805344514743667,\"counts\":[0,0,28,295,57,314,757,582,844,929,1593,1479,1512,1746,1179,878,1181,1361,1281,1181,644,770,1260,669,232,210,348,424,745,248,183,439,395,409,135,183,562,223,138,101,0,42,25,92,300,707,94,28,0,51],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.37436730311629507,\"counts\":[0,0,72,309,212,282,614,783,1081,974,515,1175,1495,1392,1716,1551,1016,1242,1123,1251,1081,524,1060,517,939,548,1153,790,402,151,656,323,175,61,176,253,242,336,0,49,161,139,41,0,121,12,0,0,96,191],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.2845985063485496,\"counts\":[0,0,139,380,680,500,1054,1065,1740,1665,1776,1592,1494,1862,2190,1148,1505,1272,1387,1066,1253,609,539,213,439,431,77,320,59,77,164,105,6,22,26,17,30,0,0,26,22,0,0,0,0,0,0,0,0,44],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34925932423700407,\"counts\":[0,16,0,189,390,562,659,1040,1393,1046,1118,938,1188,2637,1283,1791,1276,1359,989,664,1089,870,420,430,214,748,277,588,245,503,819,176,479,256,281,242,128,240,38,102,51,5,61,23,16,0,0,0,45,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3265153412355619,\"counts\":[0,5,86,170,191,863,529,666,659,1986,1096,1947,1790,2220,1183,1015,1263,1540,1101,900,1373,826,741,860,1219,322,419,318,289,382,300,270,67,30,18,137,13,0,29,0,0,0,0,9,15,0,0,0,0,143],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.30510836823892235,\"counts\":[0,25,47,403,311,364,1138,1068,1395,1647,1799,1896,1294,1552,1463,2011,1793,1182,1019,748,1026,861,481,255,591,354,481,122,378,442,120,88,80,99,113,0,59,0,169,0,95,20,0,0,11,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3287034146992745,\"counts\":[0,23,49,248,302,975,655,635,1284,1831,1237,1509,930,1310,1480,1579,1989,1367,990,1596,538,818,532,1267,499,409,457,213,226,263,296,410,272,55,174,43,147,75,0,89,0,57,61,0,29,0,0,0,8,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3060143613967004,\"counts\":[0,20,179,426,215,481,972,990,1692,1701,1953,904,1687,1417,1895,1468,919,1183,1554,765,1080,766,1208,774,331,459,340,488,291,124,55,272,14,178,26,13,0,23,48,7,0,0,0,0,82,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34800879848191907,\"counts\":[0,11,66,132,369,599,569,411,1099,1584,1842,1312,1440,1824,1811,2088,1314,1161,767,847,893,651,629,239,515,349,561,496,220,255,361,131,577,685,18,0,143,193,8,2,256,0,174,15,8,0,0,0,9,310],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33887301924353014,\"counts\":[0,0,94,185,336,264,977,962,1614,1376,1362,1667,2310,1009,1283,1243,1085,1459,688,618,1283,1125,703,591,338,827,449,447,310,466,343,288,111,37,31,73,260,12,156,10,49,7,7,12,1,179,91,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.30373892080037235,\"counts\":[0,0,14,136,237,935,1106,880,1327,1781,1927,1685,1506,1411,1068,2548,1459,1068,640,1266,836,919,612,710,628,534,63,271,531,184,293,145,61,0,43,22,112,0,0,0,5,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34711369293705324,\"counts\":[0,0,52,209,183,916,576,1387,1138,1002,1142,1410,1692,1275,1388,824,973,1498,1045,1368,972,830,718,897,655,901,404,592,592,247,586,17,103,340,272,33,296,106,0,46,0,0,171,0,0,0,8,56,16,7],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3145256189670912,\"counts\":[0,0,75,356,270,1012,759,698,1172,1256,1025,1895,2114,2078,1563,1215,1550,1138,1028,1181,1008,345,697,629,1100,669,182,410,320,302,221,49,60,103,138,257,90,0,0,0,0,28,7,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3273827880078739,\"counts\":[0,0,7,365,323,378,648,759,1529,1379,1128,1426,1108,2266,963,1921,2136,1118,1679,1354,576,971,970,1020,51,434,305,292,232,195,146,273,104,251,113,54,40,55,0,80,37,4,64,32,0,101,93,0,14,6],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3201627043714368,\"counts\":[0,0,47,190,89,261,1026,1013,1651,1365,1352,2145,1207,1570,1524,1770,1720,774,1050,1140,991,693,929,652,793,297,193,828,369,408,258,262,31,177,113,3,54,0,0,44,11,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3203246924658751,\"counts\":[0,0,0,271,167,438,672,850,1408,1215,1227,1446,1633,1707,1614,2423,1461,1324,820,2042,1234,916,378,640,493,699,395,132,251,78,275,22,107,98,308,48,6,0,0,65,76,8,8,0,2,11,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.337984089736317,\"counts\":[0,0,122,81,213,230,806,705,1203,1223,1574,1197,1268,1938,1424,1916,1446,1270,1072,1404,1300,685,697,679,1200,672,320,442,239,254,65,347,212,80,116,171,65,66,33,79,7,82,0,0,0,0,28,1,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33646052439540625,\"counts\":[0,0,43,210,510,539,1104,847,1133,1768,1682,1597,1038,1531,876,1575,834,1217,1247,1294,748,544,629,833,904,467,634,233,342,345,494,126,242,178,391,314,76,83,96,40,5,10,60,0,57,0,20,0,84,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32355871216158355,\"counts\":[57,23,132,92,287,332,496,1564,1644,1327,1636,1073,1482,1178,1707,1703,1222,1778,903,1559,960,1205,672,510,445,158,256,587,398,257,60,217,163,9,301,99,63,19,92,44,69,120,7,40,52,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3011058841121477,\"counts\":[0,10,26,255,601,858,743,1241,998,1155,1602,2157,1606,2201,1679,1801,1356,1291,1364,1016,441,696,509,715,452,224,250,150,482,138,159,148,271,133,55,53,17,0,40,47,3,0,0,0,0,57,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3344535537135655,\"counts\":[0,25,17,113,481,313,1119,1489,956,924,1242,1503,1445,1610,1838,1608,726,955,1033,771,1646,1318,500,889,747,220,841,374,211,186,598,303,34,197,170,113,87,32,136,6,58,26,67,0,48,0,0,23,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.35963738919339794,\"counts\":[0,40,20,138,196,419,847,1051,654,1413,1007,1389,1204,1898,988,1226,1431,1280,957,1087,1506,550,1404,986,564,646,623,447,288,489,54,358,32,238,194,298,92,100,87,144,116,61,100,184,110,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.30787159640919654,\"counts\":[0,0,43,97,111,775,639,1167,1572,1582,2086,1849,1692,1176,1755,1291,1769,1085,1406,881,792,661,928,370,566,314,773,306,308,426,101,117,21,111,117,0,0,88,25,0,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3302506017897453,\"counts\":[0,0,25,188,277,381,825,551,1355,1424,1406,1323,2253,1636,1645,1085,1835,1597,1483,1264,699,662,513,373,307,566,631,585,329,71,389,283,11,129,73,180,0,195,126,180,64,23,0,0,5,0,0,0,13,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3267735205259516,\"counts\":[0,4,15,93,379,828,934,365,1293,1797,1274,1481,1293,1131,1742,1707,1234,1769,1138,1236,929,940,776,1206,525,433,293,41,725,473,103,126,64,105,53,91,72,2,0,0,0,136,22,0,63,70,15,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.321422734025337,\"counts\":[0,0,15,115,248,836,836,1520,789,1103,1765,1415,2347,1765,1034,1498,1251,951,871,976,1209,1006,986,916,720,410,298,439,285,353,118,27,81,37,88,4,204,186,0,265,0,0,0,0,0,2,0,12,19,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.35804349978625255,\"counts\":[0,0,0,219,303,492,625,1101,925,1320,1696,1395,1632,632,1589,1337,1255,1204,948,730,646,1495,625,646,392,716,544,669,480,270,1000,208,163,291,171,207,226,77,112,147,180,79,0,4,68,3,54,49,0,23],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3281294438260768,\"counts\":[0,0,65,163,175,814,549,870,1168,1299,1594,1318,2058,1795,1958,1375,1399,1011,1053,1562,1007,472,545,511,538,550,754,197,167,284,163,181,300,256,120,423,144,0,0,7,0,0,0,47,49,0,0,6,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3319109511098158,\"counts\":[0,23,54,213,364,548,339,1216,943,1584,1927,1321,1812,954,1217,1471,1417,1286,1557,750,1031,992,964,456,539,1080,481,393,169,519,76,482,175,183,37,44,4,0,112,58,20,73,0,24,0,0,73,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32333863940999097,\"counts\":[0,0,141,159,328,655,1328,806,1226,1324,1237,1657,1345,1952,1922,1271,1343,1120,1206,961,556,749,603,789,448,968,386,119,244,570,9,378,92,188,406,197,36,1,128,0,0,0,25,0,0,0,67,31,29,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32199376290429255,\"counts\":[0,0,74,12,322,395,743,1198,1068,1125,1837,2001,1298,1548,1830,2068,1003,987,1644,1357,733,1292,554,530,574,430,233,285,345,161,320,223,0,0,116,118,270,0,0,24,192,0,0,90,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3382011164552632,\"counts\":[0,9,142,337,137,387,595,946,709,1330,1338,1334,1127,1454,2364,764,1523,1550,1631,738,1002,841,782,1357,1147,954,394,656,248,266,199,161,200,61,14,22,79,1,151,0,7,0,0,38,0,2,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3286807375827663,\"counts\":[0,50,103,92,101,511,749,830,963,1885,935,2408,1254,1537,1464,1562,1288,1308,1356,916,1165,595,1195,884,569,398,627,207,311,313,313,60,117,262,260,167,151,2,18,0,0,0,0,51,18,0,5,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32986755024433984,\"counts\":[0,6,47,162,436,1174,596,559,1167,973,1648,1309,1518,1813,1625,1182,1367,2040,1232,666,836,937,944,627,546,305,865,339,236,151,545,111,218,138,15,29,107,106,66,74,30,0,68,0,49,0,74,52,12,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3361448753332499,\"counts\":[0,29,3,571,237,444,708,716,865,1489,1851,1075,1554,1600,2204,1038,1496,1182,983,1143,893,1111,656,218,682,797,544,360,434,427,251,238,209,18,162,11,191,65,107,0,210,38,1,27,0,0,145,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3531239763342098,\"counts\":[0,0,39,159,131,601,967,800,902,1558,1273,1491,643,1534,2177,1211,1822,768,1279,1010,793,866,811,871,889,329,596,305,478,290,146,343,205,268,102,68,181,199,30,152,159,81,51,115,0,1,78,60,39,8],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31738367993812466,\"counts\":[0,0,142,108,544,604,1035,560,1434,1467,1100,1630,2009,1127,2526,1646,810,936,1211,1427,840,703,950,630,533,804,763,354,98,131,16,22,43,54,121,0,103,179,0,82,94,0,147,13,0,3,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.344801392936596,\"counts\":[0,0,103,279,193,326,784,516,1395,1161,1299,1565,1724,1047,1226,2047,2204,627,1095,937,939,800,610,703,964,405,462,615,667,581,488,173,271,55,139,116,89,0,30,31,58,3,0,54,0,0,0,0,0,80],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3035098141451069,\"counts\":[0,0,53,171,569,770,474,818,1466,1839,2206,1310,1995,1667,835,1498,1548,1273,1544,1727,576,823,773,424,582,294,148,388,339,240,38,268,28,108,50,42,2,0,0,43,26,19,26,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34818981264181975,\"counts\":[0,0,33,162,293,264,860,679,883,1184,1969,1040,1621,1479,863,2075,1489,1836,1105,1057,1091,537,520,601,895,358,462,652,391,251,209,219,363,286,354,156,484,0,32,152,0,16,16,18,30,2,13,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33953840921560546,\"counts\":[0,0,208,267,465,1105,543,637,1657,782,1385,1058,1231,1174,1459,1602,921,1372,611,1631,1213,1162,1269,308,832,345,576,557,259,405,574,373,146,88,62,95,0,267,0,0,40,109,105,98,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3184794018907524,\"counts\":[0,0,91,185,352,374,686,1047,776,1456,2364,2053,1471,1370,1770,1023,2060,1155,1319,836,1042,929,571,725,290,376,729,97,176,269,230,164,36,313,100,136,163,173,0,5,49,1,0,0,4,34,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.30755409713600335,\"counts\":[0,0,95,185,260,1001,975,1569,1352,1711,1130,1834,1388,1272,1805,1577,1847,1158,1189,783,685,521,749,505,362,712,115,283,375,95,301,358,102,208,63,93,7,72,14,66,8,0,0,99,0,76,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3301097876007431,\"counts\":[0,0,15,42,262,363,1268,1018,1374,1170,1557,1238,1802,1409,1487,1539,1627,1609,734,1122,886,1058,704,665,390,427,662,236,190,337,233,409,132,44,362,160,0,14,215,127,12,2,0,12,0,0,0,0,87,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.37094428125479656,\"counts\":[0,0,5,77,269,473,446,665,1186,2203,1186,1588,1062,1851,1086,986,1586,1340,535,792,772,853,295,530,667,777,345,322,665,822,450,625,89,434,104,192,151,402,157,65,2,46,68,111,201,205,192,0,111,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3226333929674163,\"counts\":[0,0,113,171,251,195,1546,1360,1108,1320,1857,2324,1182,1692,1178,1062,855,1498,768,984,612,956,1113,913,532,631,217,684,213,134,231,69,15,240,184,137,88,0,42,219,26,69,27,36,0,24,0,0,5,119],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33286188913107156,\"counts\":[0,4,46,163,170,781,946,581,1183,970,1582,1517,1660,1445,825,1958,1785,879,1246,1548,1369,913,689,646,945,337,176,417,304,428,262,217,178,288,11,103,7,35,158,63,2,94,0,0,0,0,0,0,0,7],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3341900004651735,\"counts\":[0,21,75,89,302,388,714,689,1921,923,912,1701,1398,1779,1666,857,1421,1273,818,2064,1638,668,797,568,1334,487,405,278,331,296,77,247,137,208,44,81,78,55,105,14,105,31,5,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31248581154135896,\"counts\":[0,0,134,92,563,758,601,986,2145,1015,1534,980,2540,1709,1383,1038,1161,1846,776,1193,716,1389,336,471,356,424,689,418,397,441,126,141,163,132,62,46,21,11,70,0,44,21,0,0,0,0,72,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.283361967769452,\"counts\":[0,0,42,338,472,683,1339,1777,1455,2174,1584,1810,1707,1483,1470,800,1257,1537,826,898,1306,813,953,420,293,514,342,57,78,149,87,121,30,64,0,19,0,18,0,0,31,26,9,0,0,0,9,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3311711101951695,\"counts\":[0,0,162,151,394,289,1029,988,1013,1017,1680,1330,1696,1596,2200,2086,1280,640,766,1206,1153,829,672,805,450,607,420,297,80,293,116,374,241,137,137,78,29,317,10,6,56,64,0,0,189,0,0,32,0,5],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.36343013958109394,\"counts\":[0,77,386,156,609,153,1031,795,697,1236,1563,1198,1364,1026,1545,876,1256,1101,1303,1148,486,1330,963,484,773,634,459,150,270,314,583,389,275,426,234,85,64,313,88,100,336,42,114,242,186,0,0,72,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3087582516477321,\"counts\":[66,0,250,268,322,507,737,496,1018,1743,2155,1858,1919,2251,1313,1719,820,1263,500,884,1143,1209,993,365,625,630,69,282,271,465,266,219,76,104,25,8,60,38,0,52,0,0,0,0,0,11,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3209129640287406,\"counts\":[0,5,234,185,325,245,1233,1204,1064,1233,1748,1249,1080,2225,1582,1365,1258,1421,1399,1237,819,684,877,820,628,354,552,282,204,92,155,228,141,179,222,54,91,59,43,0,35,2,13,0,69,0,0,0,101,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3932218736271649,\"counts\":[0,0,29,99,371,566,743,1134,892,1298,1131,889,1679,988,1481,1253,999,950,1503,817,789,1014,1254,970,369,435,300,373,320,365,298,60,195,68,115,166,37,634,310,63,60,0,59,411,16,180,32,0,145,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3467589465479227,\"counts\":[0,0,1,120,241,482,1064,1321,568,1950,1662,1042,1029,1192,1503,1317,1226,1234,1488,665,748,844,950,751,728,928,272,239,369,779,360,309,181,249,554,108,10,150,13,52,160,19,0,72,0,30,0,11,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.35400322384786587,\"counts\":[0,0,302,36,289,338,746,912,1227,2309,1039,1140,1565,1083,677,849,781,946,1376,1641,1165,1001,1061,776,522,880,637,499,348,257,331,228,413,235,394,289,130,95,75,38,85,182,0,83,0,6,14,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3771123952301621,\"counts\":[0,28,44,53,209,794,889,1261,1143,1550,1385,890,1464,1299,999,1532,1242,671,1162,1018,932,526,683,336,834,259,408,471,177,138,766,108,201,198,337,254,184,130,187,92,449,281,400,191,257,56,88,121,8,153],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3469420753833129,\"counts\":[0,0,11,236,255,429,791,692,1160,881,1069,1542,1635,2054,1688,772,1589,1415,1312,970,525,980,610,741,497,873,557,447,714,344,933,236,66,271,295,108,14,17,24,69,37,0,77,16,48,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.30943150892771554,\"counts\":[0,0,9,17,438,419,469,1586,1468,1403,1847,2607,1889,1232,1201,1705,782,1438,647,768,1154,713,1058,646,910,390,565,361,825,112,7,86,13,5,60,21,80,10,1,0,0,58,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3447550013243418,\"counts\":[0,0,43,48,446,338,767,790,1015,817,1411,2074,1016,1707,1394,1294,1677,1099,920,774,998,1244,1144,1411,638,396,839,690,477,116,438,127,102,90,45,116,29,70,14,28,0,46,60,0,70,94,0,53,27,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.38663153993312477,\"counts\":[0,0,0,24,131,327,620,707,924,918,717,726,2069,730,1361,999,604,1629,1311,1853,799,665,1225,1414,1206,1326,656,373,441,373,267,536,253,152,370,64,261,220,234,248,0,66,0,0,0,0,45,126,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31470584256006634,\"counts\":[0,55,98,141,554,837,608,1139,1622,1377,1490,998,1643,1975,1569,1897,1162,968,1085,1105,513,914,726,746,513,778,674,160,237,286,160,242,189,120,170,26,18,0,12,9,0,6,0,82,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3154163787482225,\"counts\":[0,67,28,86,464,340,1403,1194,1688,1723,1300,1526,1622,872,1577,647,1102,1479,1293,1660,1245,710,1480,571,720,317,268,187,212,10,2,104,46,291,102,274,139,82,51,40,0,0,0,0,0,0,8,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33805337089602294,\"counts\":[0,0,0,218,427,374,1037,1276,1755,1256,1841,1288,2120,1579,1528,1416,913,1703,1059,856,566,498,554,155,307,283,326,626,382,71,159,138,9,44,118,286,72,121,43,134,46,265,163,139,32,175,196,0,17,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.37499890792148693,\"counts\":[0,47,72,71,288,450,991,744,553,676,1057,619,1922,925,1508,2709,1410,1682,1155,846,1214,551,487,697,674,435,504,271,557,487,235,300,213,316,229,378,341,97,189,172,389,5,259,19,62,0,41,0,54,6],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3464752281482271,\"counts\":[0,0,44,109,228,580,718,903,783,1098,1725,935,1703,2006,1122,1019,1421,918,1612,1244,774,1275,852,396,943,671,518,579,620,402,403,248,232,179,357,63,26,126,2,46,86,34,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.35011724036419833,\"counts\":[0,90,0,65,274,280,561,799,1130,929,941,2395,2167,1492,1432,1263,866,1098,1282,1192,879,1029,549,737,654,1024,1004,294,122,265,337,47,120,184,494,155,168,309,17,73,12,89,0,0,0,70,47,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.29906988173005705,\"counts\":[0,0,24,210,697,148,724,1293,1663,1283,2172,1310,2305,1882,1909,943,2368,849,722,1234,917,557,782,377,578,174,563,90,254,160,254,148,112,11,6,43,64,1,71,0,0,0,0,102,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3194366885519906,\"counts\":[0,0,55,336,607,575,994,885,1628,1476,1297,1373,1720,1540,1325,1254,1255,1418,874,1330,803,777,603,337,584,1002,621,119,389,535,304,110,180,79,21,190,262,6,3,0,28,73,0,18,0,0,0,14,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.35070910711473324,\"counts\":[0,0,0,112,261,658,574,808,1179,1074,1118,1184,2049,1283,1298,1527,963,1123,1925,1113,1334,644,449,1100,857,828,418,157,169,595,147,485,220,232,86,160,37,203,0,450,0,169,11,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.35805670572681425,\"counts\":[0,0,99,168,101,349,973,1035,711,1127,1034,1295,1202,1382,1816,1259,1534,1710,1269,2416,357,752,1238,626,624,438,262,368,492,265,126,39,302,199,60,67,10,0,217,0,249,145,127,0,0,21,0,0,0,28],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33643525233367705,\"counts\":[0,6,0,211,566,279,853,562,1283,1154,1375,810,1807,1558,2248,1469,1461,2022,845,932,730,692,716,958,549,647,419,674,312,494,75,125,227,224,18,133,0,83,150,48,9,3,127,29,9,0,24,41,0,40],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3277732293731192,\"counts\":[0,5,94,273,515,339,756,807,1375,1222,1940,2083,1909,1219,1949,1375,1249,1012,1069,648,696,702,505,929,177,1112,515,119,201,515,237,129,81,0,227,211,99,67,83,53,78,72,7,5,9,0,0,49,0,95],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31867133366484013,\"counts\":[0,0,48,327,87,636,821,813,962,1314,2003,1712,2794,1798,1373,1588,1629,609,827,499,634,1033,658,628,561,598,354,859,445,113,200,243,287,173,51,176,63,0,40,0,1,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.35712367604273176,\"counts\":[0,0,131,93,446,607,813,1090,1573,1211,1260,1337,1116,1171,878,1585,943,1365,1501,1207,737,664,602,630,874,370,619,212,407,351,171,482,337,560,46,207,164,157,67,25,112,35,105,213,72,183,0,6,263,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32738162658861086,\"counts\":[0,0,181,249,380,597,570,1671,853,1381,1222,1531,821,1473,2254,1543,1744,1366,1669,1003,530,521,1053,757,443,382,515,307,237,29,204,40,173,132,167,186,120,160,24,112,0,58,0,74,19,10,0,40,12,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.30698324951182043,\"counts\":[0,17,16,373,382,723,1046,576,1299,1664,1746,1184,2251,1444,2171,1092,1530,1373,1207,587,1665,602,459,346,441,557,439,323,346,48,413,274,64,84,12,66,11,29,52,88,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                "fileName" : "experiment-mcmc.toml", 
                "options" : [
                    {
                        "contents" : "300000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align crbd-unaligned.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align crbd-unaligned.mc", 
            "results" : [
                {
                    "command" : "./out 300000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1638.06787109, 
                    "ms_run" : [
                        1872.58691406,
                        1785.93115234,
                        1825.38598633,
                        1808.13110352,
                        1831.78125,
                        1812.79492188,
                        1818.07983398,
                        1805.72485352,
                        1819.95922852,
                        1845.64404297,
                        1793.94189453,
                        1821.77001953,
                        1849.51513672,
                        1787.65380859,
                        1825.63305664,
                        1796.07006836,
                        1810.34790039,
                        1914.59082031,
                        1773.46899414,
                        1852.93701172,
                        1769.50195312,
                        1830.51391602,
                        1886.66699219,
                        1887.40283203,
                        1762.35498047,
                        1838.96411133,
                        1902.07617188,
                        1790.12915039,
                        1802.65991211,
                        1757.14990234,
                        2025.59008789,
                        1800.43774414,
                        1803.80102539,
                        1728.04003906,
                        1797.25219727,
                        1857.97094727,
                        1994.85473633,
                        1790.28100586,
                        1824.3581543,
                        1946.546875,
                        1773.60302734,
                        1812.51879883,
                        1824.64697266,
                        1767.68994141,
                        1891.42407227,
                        1745.35424805,
                        1751.68896484,
                        1768.80102539,
                        1791.41088867,
                        1741.92724609,
                        1815.5480957,
                        1781.05810547,
                        1832.07006836,
                        1806.51000977,
                        1775.74804688,
                        1880.74804688,
                        2029.0480957,
                        1800.90283203,
                        1755.91699219,
                        1847.75097656,
                        1805.30395508,
                        1939.65771484,
                        1819.19018555,
                        1770.88598633,
                        1936.453125,
                        1842.78613281,
                        1750.89282227,
                        1803.20483398,
                        1834.44116211,
                        1819.27026367,
                        1756.2590332,
                        1863.92895508,
                        1851.39892578,
                        1813.01635742,
                        1809.55493164,
                        1801.16894531,
                        1763.7512207,
                        1819.3203125,
                        1802.33227539,
                        1819.5769043,
                        1782.06176758,
                        1838.90600586,
                        1808.39477539,
                        1819.0078125,
                        1827.08691406,
                        1769.76293945,
                        1802.73901367,
                        1837.37011719,
                        1776.84301758,
                        1804.64379883,
                        1734.48608398,
                        1811.36401367,
                        1837.73779297,
                        1868.23510742,
                        1754.01904297,
                        1808.31689453,
                        1834.66015625,
                        1788.77001953,
                        1786.54003906,
                        2095.6862793
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                                "fileName" : "experiment-mcmc.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"mean\":0.3390172358588207,\"counts\":[21,48,578,1719,2635,5397,6315,9187,11894,12487,13128,15013,17555,16625,14761,14619,15443,13960,10839,11283,10483,7895,6743,5611,5764,5410,4985,3993,4009,1949,3223,1802,2025,1409,1262,1348,1014,650,1103,853,837,566,774,206,279,253,244,619,279,100],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.324682554621517,\"counts\":[0,29,872,1869,4617,5645,9093,8881,12865,14187,14856,15561,16706,15790,13969,14289,14693,14454,10270,9081,9784,9287,7464,6577,5040,4108,4459,4252,2954,3298,2909,1823,1825,1124,1317,1049,806,484,405,293,263,295,200,333,420,136,255,190,161,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32566654204010126,\"counts\":[0,306,307,2291,3866,6591,6652,12243,10838,12498,13812,16698,16536,15286,16059,15084,14252,11446,11245,10792,11206,8448,7423,5222,7348,5560,4133,3274,3187,2919,2419,1835,1355,1682,1343,749,549,808,399,613,444,615,157,176,46,318,285,152,58,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32689712268474946,\"counts\":[0,93,847,1651,3317,5398,7109,11845,13169,14959,15228,15901,14398,13816,16319,15311,14039,12927,11159,11168,8647,8230,7084,6140,5388,4983,4510,4214,3169,2728,2380,1783,1631,1961,1534,830,922,570,977,997,544,306,192,235,72,295,26,135,93,392],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3342950435584532,\"counts\":[0,130,512,1296,3691,5537,6584,8845,11416,11006,14350,17167,15039,17426,16008,14948,13281,12498,12179,11640,10300,9552,7523,7112,5852,4651,5250,3043,3968,2523,2739,2323,1673,2161,2052,981,381,875,228,516,464,227,91,99,147,222,91,233,269,5],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3311154786026075,\"counts\":[0,63,602,2089,3076,5268,6278,10493,12300,15362,14799,14096,17243,13645,14718,13983,13407,13568,12788,10272,9221,9564,7193,7492,6180,5045,4614,3801,3564,2703,2636,1878,2222,2016,1658,1345,489,764,664,473,694,308,386,285,181,129,29,72,30,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32593357187307126,\"counts\":[0,163,735,1475,4955,4887,9025,8919,13434,13348,13531,16476,16064,15591,17123,14148,14102,13388,12520,11006,8385,7695,8184,7354,5155,3603,4307,3108,3038,1320,2737,2016,1345,1457,1362,1412,933,753,259,663,677,408,804,446,224,455,41,165,178,107],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32969266063422753,\"counts\":[0,153,745,1468,3036,6245,8780,10795,14016,13143,15790,14189,16961,14723,14688,15811,11958,13748,11666,9257,8803,7676,6565,6769,6362,4525,3590,4213,2809,3250,2461,2008,2210,2226,816,2234,1070,383,763,271,514,232,234,405,227,82,170,144,116,205],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3369195308741079,\"counts\":[0,390,318,1884,4420,6724,7296,8001,12173,12018,12843,14066,15219,15738,14526,13776,13730,13683,11710,11116,9870,8738,7366,7338,6131,7614,4337,3543,3982,3397,2874,2472,2531,2601,656,1057,1132,651,533,541,503,548,217,252,369,195,237,103,212,194],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3334253025597972,\"counts\":[0,69,951,1325,3733,5566,7922,9899,11136,11696,12618,15877,14605,18855,16546,14997,14307,14843,11336,9653,9934,7926,8366,5886,6798,3685,3505,5168,4189,3837,1523,2237,1456,1264,951,624,688,285,694,484,470,877,167,456,115,110,121,103,196,185],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3251916671823368,\"counts\":[2,196,577,1458,3173,5291,9013,10092,11626,16499,14929,18885,18387,13467,13961,14282,13716,11864,11657,10394,9654,7801,7110,6312,5695,3902,3841,3086,2159,3301,2619,2753,1772,1963,1504,921,654,1210,943,414,844,198,304,206,328,132,211,119,46,22],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3354545630643756,\"counts\":[1,86,595,1623,2822,6573,8022,9881,11508,13906,13688,15232,16041,13854,15839,13759,12899,12559,12063,8708,10175,8593,8546,6378,5557,4951,5414,4338,4261,3738,3231,2070,2568,2269,1313,1128,737,1082,527,199,1038,565,302,132,162,313,133,50,23,265],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3359376985657365,\"counts\":[0,119,379,1193,4212,5483,6805,8645,12326,10811,15683,15395,15105,15254,13925,14620,12447,14350,12468,11099,10139,8017,8156,7481,5962,6111,6981,4115,3707,2838,2724,2619,1371,1506,1266,1711,561,707,798,581,711,182,506,312,67,276,62,163,6,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32116632347476654,\"counts\":[0,52,835,1556,3875,4869,8843,11037,12406,13472,16130,16478,14727,15854,13353,15532,15804,13290,10436,10637,8872,10039,8225,5754,6142,5185,4730,3565,4065,2396,1482,1813,1074,925,1839,947,951,592,403,300,196,299,270,288,55,128,0,71,122,28],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3288231215492275,\"counts\":[0,62,921,2005,3481,4376,8452,10064,9816,13820,14680,15340,17736,14589,17475,13781,13613,13674,11521,9839,10025,8676,9218,7490,5588,4351,4224,4989,2455,2376,1763,2117,1645,1459,1590,816,1132,747,785,793,870,320,244,170,186,104,76,125,69,37],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3277437788778344,\"counts\":[0,79,465,2551,3403,7175,6598,10275,10765,13057,15566,14611,13379,15199,17087,15088,13704,13696,11349,11224,9744,9741,9776,6246,5582,5073,4447,3944,2986,2807,2265,2361,2078,1205,916,754,1198,273,379,66,264,591,624,227,313,18,13,270,102,49],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3264121076553441,\"counts\":[7,285,530,2249,3745,5586,7128,9116,13384,13964,14219,15125,18584,14410,14219,16754,12594,12257,11421,10136,10075,8151,9716,6321,5473,5671,4723,4232,3376,2166,2414,2293,1600,1719,627,438,1003,460,632,560,841,260,237,216,125,126,33,203,142,32],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.35809913559823003,\"counts\":[0,100,867,1170,2214,4724,6826,10052,11257,12532,12645,14619,14809,15091,15163,13582,12035,10767,11528,10890,8467,8007,9154,7948,6802,6101,4426,4007,3522,2947,3494,3175,2501,1697,2201,1335,1504,1819,673,1197,1013,496,686,532,1210,443,376,396,938,238],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32225954258719003,\"counts\":[68,87,319,1750,3840,5566,7189,8439,12097,14875,14291,18472,15402,17970,15929,16323,13426,11269,12406,11720,9962,7549,7456,6501,6148,3415,3920,3309,4059,2759,3139,1869,1266,1684,790,1140,615,669,324,315,352,120,173,233,83,102,182,81,13,3],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3350061830608024,\"counts\":[0,125,449,1843,3646,5784,7340,10043,10436,13428,13995,14516,16741,14334,16591,13850,14697,13870,10337,11525,9346,8959,7344,6461,6433,5729,3475,2755,4276,3179,2194,2201,3068,1372,1444,1179,1053,672,953,406,607,663,582,385,287,81,157,395,0,136],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32616290491040384,\"counts\":[0,66,750,1707,3598,5894,8540,9297,12656,12862,13503,13944,18129,17251,18487,14703,12740,12280,11560,9057,7662,8210,8646,7193,5430,5157,6190,3066,3718,2647,2938,2823,948,1550,1134,1024,432,1207,676,398,369,203,255,44,275,248,90,240,36,101],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33550429313260516,\"counts\":[0,179,551,1416,2381,5987,7058,9081,10060,12472,15865,16161,15956,16826,14465,15998,16302,11567,11931,8489,8975,9428,8593,7344,5359,4821,4451,4966,3395,2586,2670,1973,2034,913,1210,718,1163,678,1272,907,538,904,540,250,235,41,138,302,305,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34650942209670976,\"counts\":[26,80,599,1659,3830,5528,7169,10815,13216,10852,12305,13966,13073,14706,17671,13771,15027,11853,10645,11005,11184,8548,7363,7127,6652,5004,3462,3760,3313,2652,3681,2385,1759,1364,1466,1462,840,624,1018,635,1112,906,1033,327,680,791,356,408,120,108],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3442433021148364,\"counts\":[0,46,535,1943,4204,5839,7196,10413,11114,11832,13406,14971,15360,16401,12846,14582,12450,10531,11574,11190,10454,8883,7550,6710,5518,5649,5295,4787,3554,4052,2856,2578,2234,1655,726,2153,1556,610,960,282,386,504,486,132,381,411,505,560,467,296],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3203902444704146,\"counts\":[0,195,521,2187,3494,5571,8113,9075,12128,16510,16858,16782,15370,15302,16930,14797,13268,13836,13480,8157,9419,8720,5583,5278,5968,4225,4407,3373,4050,2759,1882,1885,2019,969,1152,618,1003,862,247,415,868,430,329,34,132,229,129,0,13,12],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3436495130041442,\"counts\":[14,101,727,1438,3002,5161,7895,8564,11037,12408,16745,16060,13987,17008,13350,11533,14461,10008,10196,11049,10195,8337,7239,8771,7911,5991,4210,4355,3178,3280,3150,1935,2392,2303,1700,804,1341,1558,1390,982,506,832,609,635,455,533,73,141,13,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3479567729498369,\"counts\":[10,34,534,1522,2441,4774,6180,9511,10649,11612,13374,15181,16535,13738,14661,16635,10821,11721,11303,13549,9474,9901,8048,7563,5643,7242,3812,4224,4559,2776,2757,2432,2764,2284,1864,1069,1270,1801,815,745,665,305,509,602,541,114,360,275,325,121],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32707264304211053,\"counts\":[0,46,658,1725,3700,4997,8174,9534,11751,14460,17317,14913,14457,15908,17839,11827,14830,14148,12956,8848,9291,7735,6841,6955,6275,4626,4588,2824,3340,3286,2554,2249,1801,1658,1269,1255,906,445,787,665,617,435,386,239,150,284,3,75,44,80],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3350136714503456,\"counts\":[0,119,622,1665,2821,5609,8968,9115,10842,10039,15611,15053,14015,15229,14143,16053,14673,11921,11590,12511,10360,8487,7418,7844,8035,5566,4202,5078,4282,2744,3698,1797,1985,1850,638,702,699,654,590,225,707,329,96,491,237,110,42,104,1,113],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3225059770309298,\"counts\":[3,179,738,1432,2579,6438,8961,11142,13083,13184,15227,14273,16473,16366,16590,13732,13100,13715,11653,11204,10054,7633,7943,6726,5680,4977,4000,2779,2505,2296,2537,2836,2260,763,898,1070,1093,999,775,308,214,248,209,233,345,32,20,100,261,48],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.36463218887760007,\"counts\":[0,97,552,1850,2649,4297,8233,9760,12238,12399,15642,13329,12854,14620,15557,14321,13650,10713,10835,10413,10083,8554,7258,5091,6824,5334,4146,4438,3875,2357,2135,1737,2123,1795,1723,1243,1020,1290,893,735,458,653,850,938,633,629,405,232,325,240],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33056054655191525,\"counts\":[7,102,422,1182,3013,5831,8272,8675,12721,11413,16342,15134,16234,15009,17048,14902,12607,12932,11477,9688,10376,9484,7502,7212,6077,5428,4801,3879,3990,3217,2790,1856,1901,1247,1087,787,1568,844,623,321,356,317,145,216,55,85,333,114,95,90],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33188519048286746,\"counts\":[0,34,566,1502,2432,6385,6741,8684,9597,14586,16059,16329,17202,14610,16337,14613,14803,12397,12156,9851,9976,9391,8357,5703,6128,4971,4501,3855,3971,2903,2586,2320,1901,1232,1118,483,960,890,303,583,218,296,475,0,335,293,171,205,66,93],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3134170722748549,\"counts\":[0,161,1001,1794,3862,6243,9077,10527,12245,14938,16762,17893,16948,15067,14915,16290,13640,13217,11471,10629,7578,8585,7727,6076,5092,5103,3099,2405,2654,2697,1890,1784,1630,1403,892,685,679,774,725,433,312,325,54,187,11,109,146,2,207,5],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3201264856006334,\"counts\":[0,7,893,1966,3933,5086,8084,7918,13462,15781,15380,17570,15725,17897,15054,14365,13752,14140,10874,10432,8390,8196,7958,4908,6334,4437,4537,3335,3472,3433,2606,1876,1065,1612,912,866,221,521,309,347,875,459,252,241,93,48,0,94,95,7],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32609065565220946,\"counts\":[0,98,833,1920,3674,4883,7367,10303,13398,14667,15634,15194,15570,18587,14393,14667,14195,13232,10642,10149,9133,7146,8371,6982,4861,4885,4409,4512,2812,2038,2451,1608,1649,1138,914,645,1045,623,475,330,770,451,776,294,257,237,308,121,186,90],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.35795322208024977,\"counts\":[0,20,516,1428,3118,6114,7103,9447,11441,14278,11652,13501,17742,15684,14607,11475,12520,11985,11299,10848,9187,9183,7868,6138,6286,5164,3883,4652,4333,3148,2632,2135,1359,1938,951,1062,1583,1188,765,850,839,592,761,730,921,713,242,150,308,714],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32842135056807503,\"counts\":[0,39,650,1894,2479,5529,7697,11302,10800,13265,15247,14533,16339,15977,17071,13687,13052,12364,11975,9048,12214,8589,8545,7328,5966,4517,4572,4914,3742,3490,2168,1634,1401,1425,1565,745,846,550,324,316,501,304,445,133,266,94,17,133,14,86],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33213106831826433,\"counts\":[0,30,819,1364,3600,6301,6740,10603,10995,12056,16178,16817,14745,15813,15776,13022,13450,12663,13240,8839,9978,9702,6433,6694,5640,5513,5740,4460,3212,2753,2890,2651,2148,1154,1282,704,1030,619,523,388,439,714,196,373,537,162,321,95,120,69],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34459606536429904,\"counts\":[0,59,871,1288,3469,4998,8200,9001,13004,13965,13880,15190,14540,14646,17809,17038,13659,12997,11134,10169,8674,8281,6623,5751,5607,5585,3546,3742,3469,1873,2655,2312,1346,1014,1373,1130,710,284,372,444,502,603,130,470,277,344,157,411,28,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3201038791192296,\"counts\":[0,186,670,1719,3991,5582,9086,10410,11323,14136,15313,15987,16471,16990,15435,16232,13894,14149,12365,10805,10576,7856,6776,6018,5348,4122,3165,3715,2433,2127,1522,1454,1700,1501,1062,690,476,437,672,773,324,41,212,141,235,138,205,313,41,286],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3307816150013488,\"counts\":[0,39,519,2617,3234,5882,7323,10363,13986,12848,13931,14252,14855,15546,13599,14907,15680,11620,13697,10046,10403,9061,8284,6046,5349,4875,3298,4110,3578,3558,1941,2406,1983,1437,1049,1613,752,911,1101,452,401,439,191,221,126,138,103,181,152,194],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33640026353412306,\"counts\":[37,35,378,1388,2669,5420,7567,8993,9104,15226,13721,15266,18315,16383,14157,15493,12127,14065,12439,9880,9732,9399,7764,6836,5754,4671,4946,3437,2590,3554,2504,2073,1691,2156,889,2273,1362,980,822,758,649,488,537,337,102,208,152,131,20,115],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32895634963560755,\"counts\":[0,112,834,1829,3416,5023,8463,8786,13241,14420,14169,16115,15450,17200,14152,14219,13972,12393,11284,9557,10130,9638,7462,5983,5697,6008,4788,3708,2898,1839,4052,1857,1613,1244,1236,1198,747,1046,658,342,406,692,656,290,174,304,69,0,77,25],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3438877668908999,\"counts\":[0,126,437,1827,3939,4392,7822,9137,11568,15095,15011,15408,16990,13681,13570,16348,12696,11758,10359,9616,9259,8860,7751,6590,4774,5737,3574,4388,3526,2058,2884,2750,2015,2194,1512,1013,1326,1051,730,871,393,610,851,217,598,483,409,790,495,527],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32116572573106844,\"counts\":[0,187,461,1329,3097,5782,8512,8540,12921,14008,16873,15983,15565,17704,13520,17012,13306,13552,12607,9607,10180,9184,8072,6667,4700,5032,3800,3405,3201,2732,2363,2376,1614,886,819,940,680,300,686,146,173,194,10,50,273,217,159,32,97,283],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32193844103143976,\"counts\":[0,79,792,2280,3721,6245,7657,10469,13397,13389,15390,16348,17606,14234,15944,14744,12562,11413,13038,11284,8456,7957,8471,7858,5030,4729,4102,3110,3034,1824,2316,2331,1738,1302,1260,701,874,615,683,511,541,343,284,170,192,99,15,173,52,136],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3204100494962519,\"counts\":[22,27,711,2179,2693,5934,8608,10951,12265,14745,14370,15707,14197,17628,15549,14459,15140,12851,13296,10728,9359,8715,6827,6245,5397,4286,5718,3953,2159,2043,1974,2531,1202,1659,1222,594,778,733,605,322,438,299,297,19,61,140,139,124,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3260400284072074,\"counts\":[53,158,292,1703,2780,6093,8445,9832,11248,13284,15070,17125,16398,16324,14286,16321,14488,11031,11556,10773,10506,8409,8420,5222,6478,5109,4000,3815,2310,3159,2213,2781,1999,1672,1154,634,949,279,926,476,249,599,332,230,39,40,193,106,151,103],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32129720011213886,\"counts\":[26,28,463,1889,3564,5655,8978,9418,13111,14448,15325,18157,17327,16993,17447,13900,12446,11400,11197,8275,8782,8233,6373,6718,6322,5581,3750,4259,2455,3020,1569,2049,1507,1840,1047,1219,1037,940,408,669,468,200,148,201,14,96,492,161,17,144],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3342055646120412,\"counts\":[0,107,682,1754,3462,5870,5974,9934,10146,12457,16350,14545,16201,14849,17029,15377,14287,11402,12276,10367,10313,8549,6761,7256,5562,6192,4392,4931,3707,2765,3147,2233,1232,1825,643,1107,1103,509,755,390,424,381,595,301,460,191,236,239,131,58],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32831987303798843,\"counts\":[21,78,310,1646,3343,5533,6976,10346,12632,15838,13755,16820,14407,15966,14372,13816,13703,12749,12578,11259,9942,8120,7424,7677,5468,4769,4602,4869,3725,2101,1683,2082,2419,1301,1165,1531,1161,846,575,438,324,163,362,81,334,52,0,33,85,68],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.334064534787187,\"counts\":[0,180,536,1024,3369,4714,8002,11918,11769,12977,14849,15248,13170,14119,16999,16036,14866,12342,12421,10095,9902,9175,5714,7052,5351,4728,4044,4097,3323,3376,3130,2660,2087,2115,1085,787,1010,895,525,465,520,478,408,251,389,237,584,229,125,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3314198407949578,\"counts\":[0,63,421,1556,3818,5743,8636,10537,11439,12048,13345,17470,14927,17724,15351,15355,14262,11205,11619,11061,8462,9030,6903,6815,6232,4938,4626,3699,3431,2537,1175,3096,1933,1098,1444,1056,1039,573,560,1005,450,343,177,211,220,119,136,187,54,701],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3253880447325886,\"counts\":[18,245,868,1248,4403,5261,7191,9183,12136,15578,15092,17959,13211,14286,15406,15538,14573,11663,11764,11324,10080,9732,8348,7142,5589,5086,5032,3111,2127,2249,2168,1935,1583,2030,1628,663,443,637,640,768,415,483,26,320,24,54,136,145,53,75],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.327620427060193,\"counts\":[30,205,386,2193,3192,5185,8103,10505,12464,12704,15298,17114,20115,16988,13363,12991,12487,12945,9874,10496,8744,8151,8981,6990,4825,5128,4223,3385,3892,2430,1790,1912,1957,1421,1372,1087,1223,1087,673,803,334,651,417,242,491,98,301,303,140,63],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.35262470009839586,\"counts\":[0,84,657,2420,3909,5006,9077,10002,11626,11092,14985,15116,13639,13445,14966,14802,11968,12085,11238,10189,10734,8013,7499,7194,4724,5035,5280,3698,3444,2511,2863,2182,2551,1228,1503,1063,1528,480,843,871,632,733,955,785,752,472,264,430,289,642],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32620068272943314,\"counts\":[0,320,777,1948,3044,6915,9107,10422,11265,13001,14310,14932,15915,15232,17027,13643,14634,13571,12251,10217,10593,7661,6279,6482,6341,4460,4507,4303,2393,2709,2091,2783,1160,1804,940,1012,1032,578,697,614,772,637,206,128,145,31,210,115,37,297],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.320417907186862,\"counts\":[0,235,423,1404,4280,6719,7721,10770,12613,15326,15281,16878,16801,13983,12522,14468,13017,15423,12417,10473,9217,9241,8313,7051,5805,4472,4046,4270,2373,2097,1938,1553,1167,763,874,665,994,695,985,607,78,211,121,271,117,466,92,3,151,91],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33935217805964984,\"counts\":[0,57,594,2018,2914,4346,6877,10847,13659,13566,11755,15734,15578,17288,14734,13552,14941,15275,10428,9731,8629,8148,7672,7082,5284,4950,4673,4572,3115,2068,2551,1456,1654,2058,1587,1346,718,1152,491,604,459,759,418,587,252,423,432,187,171,211],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3282235612336415,\"counts\":[0,183,726,2026,3217,5667,6703,9715,9852,15492,15013,14702,15913,16663,17058,14415,11859,13346,12303,11753,8885,9189,8055,7837,5808,5994,4549,3942,3393,2071,1920,1757,1632,1159,1340,515,765,483,275,893,535,214,468,620,89,97,242,3,56,1],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3538360620300402,\"counts\":[0,91,671,1298,2840,4082,7782,8200,10539,12644,15270,14858,17673,12564,17289,14314,16094,11573,11288,9648,9580,7799,6073,7354,4812,4622,4976,4300,4077,1940,3530,2423,1838,870,2665,1003,1174,1195,1107,505,964,122,473,126,365,1282,626,635,232,213],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32907191649468626,\"counts\":[0,11,485,2018,2863,5224,8518,10832,12071,12867,14260,15584,15355,18238,12371,16718,14144,11802,13263,9780,11628,9958,6969,5949,4451,4810,5358,2840,3064,2366,2343,2090,1649,1248,1653,914,947,806,901,511,188,196,163,496,240,276,355,169,117,5],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32606698548794394,\"counts\":[38,150,722,1600,3836,5486,7602,10567,12723,14068,13326,17056,15065,14267,16491,13949,14629,15680,11986,11020,8459,6514,7266,6451,5908,5625,4044,3838,3225,2939,2907,1845,2128,1177,1550,788,613,819,499,402,318,441,828,260,211,171,138,112,34,66],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3501592192237,\"counts\":[0,197,495,1545,3110,6377,8138,10005,10487,12051,13378,14119,15523,15180,16154,13429,12710,14214,10597,10560,10652,9687,6708,6728,4346,5335,4237,3894,3175,2466,2858,2463,2467,1943,1150,1465,1006,1318,1669,524,392,227,380,490,519,372,299,189,728,647],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3386922374611769,\"counts\":[0,7,907,1933,3583,4587,7724,10161,11134,13256,14405,15254,12834,13696,15722,14750,14185,13975,11969,10024,11423,7097,8074,5698,7387,5754,4680,3427,3788,2705,3703,2292,2015,2161,1218,1136,1311,732,758,821,530,426,306,372,104,153,268,427,27,285],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31216188128368083,\"counts\":[0,189,837,1970,3013,6513,8888,11321,13812,15337,15737,14730,19080,16263,15700,16165,12836,12799,10765,10986,9277,7055,7013,6486,5712,4041,3691,3209,2734,2094,2154,2133,1289,1380,986,434,643,570,125,210,406,119,93,417,22,296,123,11,98,12],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32943315386681643,\"counts\":[0,31,428,2341,3053,5389,7079,10082,12305,15198,16077,16921,14903,17214,16671,13474,13830,12377,9793,9222,8323,8103,6856,5203,6239,5353,4258,4615,3154,3554,3481,2042,2787,1365,1425,692,958,672,635,634,281,343,311,415,79,372,42,549,149,121],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3348282754350425,\"counts\":[0,24,764,1376,3353,5441,8891,10067,10193,15024,14156,14316,15605,13749,15926,14731,14705,12274,12660,10198,9008,9998,6511,6853,6450,5595,4510,4739,3061,2376,2088,2094,1672,2392,1401,1320,588,498,434,480,417,359,387,367,394,369,208,311,217,439],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.337907525233363,\"counts\":[2,104,329,2108,2845,4073,6480,8641,12369,12322,14322,16153,16375,15969,15628,13060,12188,11124,11564,10694,10141,10457,10316,7039,6702,5421,5618,4559,3933,3322,2405,2123,2618,1765,641,1467,775,989,850,370,283,377,540,105,206,85,167,9,76,1],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3247337585004366,\"counts\":[0,37,782,1515,4581,6607,8842,9903,12205,14023,15459,13727,17013,15195,15208,13690,13053,11332,11797,10524,12749,9716,7313,5748,4944,4673,5485,3306,3045,2437,2901,2059,2401,1157,1017,748,525,289,583,563,607,278,261,144,265,379,65,54,75,64],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33462026714191967,\"counts\":[55,153,418,2041,3919,5951,7418,12078,10811,13187,14725,16443,17582,14159,15676,13700,13203,11877,12095,9780,8192,6412,7070,5975,6263,4461,4673,4266,5177,3298,2641,1695,2195,1012,1280,1543,1311,822,701,881,343,302,338,580,638,222,293,299,262,252],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.336464556169528,\"counts\":[0,54,709,1422,3825,5180,6893,8767,11768,13293,14447,14218,16249,14912,15967,15780,11607,11434,11775,11501,10754,7444,7884,9650,6523,5495,5551,3781,3156,3304,2429,1845,1780,1823,1131,1228,746,788,833,700,781,147,580,394,279,350,293,110,47,59],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32988176275050995,\"counts\":[0,102,661,1759,3247,4615,7903,9655,12027,11741,15852,15126,16065,16813,16389,14695,14131,11842,11669,11019,11228,9607,6405,7104,4912,5144,4663,4703,2688,2374,2739,1732,1935,1401,1051,1378,868,340,741,1118,629,335,147,322,69,258,71,125,253,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3230039280510497,\"counts\":[59,53,809,1463,3670,5700,8459,10713,11217,12234,14756,17376,17943,16254,15456,15081,14167,12277,10322,9250,10541,9367,8159,6355,6807,4854,3998,3303,3441,2046,2626,1611,2252,1022,1167,1235,793,204,428,362,495,187,267,406,113,161,64,187,26,110],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3292667965531706,\"counts\":[0,133,949,1601,3996,5064,6601,9922,11959,12307,16279,14835,18282,15017,16500,12070,15101,13938,12238,10573,9063,8606,7459,7145,4952,4581,3674,2515,3794,4559,2778,2483,2252,1204,815,1386,740,669,949,541,401,227,109,315,257,526,72,0,136,77],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3185734051692856,\"counts\":[0,139,373,1832,3754,6467,9147,11765,11806,14168,14950,16651,17598,16561,14365,15593,12900,12433,11966,8666,8785,8194,9459,6761,5027,5042,4114,2862,2731,2447,1171,1976,1102,1242,1643,2102,921,966,142,265,321,146,267,287,412,248,34,9,0,55],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33663787530529177,\"counts\":[0,180,375,1706,3138,3915,7276,11037,12938,14412,15713,13945,15158,16976,15131,13576,11810,12067,12060,10263,10175,6586,8658,6517,6511,4505,5444,4801,2938,3006,2202,2044,2213,1604,2317,1199,1693,641,973,582,471,319,342,153,360,429,372,67,173,11],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.332603313207267,\"counts\":[0,133,885,2171,3463,4976,7438,10512,14509,15676,14972,14845,14370,14419,14577,13476,14307,12384,11064,10403,8535,7890,6493,7189,6473,4765,3948,3889,3302,2844,2363,2550,2189,1740,1895,1857,1137,925,1340,350,441,716,47,435,597,503,78,316,23,79],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3291987739426823,\"counts\":[0,120,1045,1967,3565,6017,8520,8730,9840,12034,16723,13264,16914,15776,13184,15454,15828,14525,13312,10226,9997,9122,5829,6517,6661,4986,4837,4432,3032,2870,1910,837,1957,1731,1403,869,1242,317,969,726,375,321,561,314,358,297,121,93,161,44],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3297797870107434,\"counts\":[8,108,348,1769,3600,5237,8594,9379,11901,12002,16817,13507,16603,13997,16523,16468,14483,10667,12545,11239,10922,7692,6681,7546,6814,4864,3588,4518,2915,2941,2143,2555,1336,1334,1135,1143,774,872,1371,701,300,255,264,212,470,229,102,78,57,156],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33589352522235894,\"counts\":[0,34,314,1591,3154,4699,9305,8896,14674,15341,15114,13747,15666,14437,16152,14164,13176,10905,11928,12050,6953,7154,7944,6197,6559,6299,4107,4124,3215,2501,2515,1879,1542,2090,987,1341,878,538,903,1111,849,760,646,609,85,123,385,216,287,266],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33539149348435204,\"counts\":[0,207,1244,2063,3003,5645,6905,8395,12405,13729,15929,15044,16172,15513,13575,15177,12524,12488,10895,11854,8497,8368,6856,7913,5966,5081,4197,4447,3157,3637,2452,2736,2111,2168,1324,1032,1266,902,744,270,459,923,107,523,767,76,94,288,189,68],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3361866357163954,\"counts\":[0,200,467,1585,3176,6002,6615,10760,11586,12088,14137,14158,15975,15542,16600,15826,12030,11944,12885,10346,8549,7983,9428,5645,6343,5751,4473,5296,4201,2848,2515,1494,2432,1983,1550,1382,551,885,586,602,555,668,517,262,336,119,245,208,210,7],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33153481400449025,\"counts\":[0,65,678,2431,3829,6319,7518,10495,11476,12578,14715,14013,13433,16284,14844,13904,13104,13892,12003,12352,9212,9128,7387,6757,5874,6143,5350,3674,4501,2779,2478,1289,1755,1182,1321,1140,697,860,473,609,564,742,687,460,311,29,78,131,67,225],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32399282273809676,\"counts\":[0,171,628,2318,3753,4248,7375,10802,12984,12354,14624,18581,17872,15751,14034,14773,14930,13790,12037,10616,8631,8069,6436,6285,4758,4088,5154,3926,2966,2940,2498,1988,2270,1249,1451,842,463,630,679,396,452,339,464,384,260,72,0,41,573,27],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33625561488654687,\"counts\":[3,216,360,1587,3379,4497,7333,11126,10667,13995,13706,14022,15284,15108,16818,13445,15467,12624,12601,10966,9998,7314,8931,6275,7885,5048,4620,3836,3666,1895,2908,2559,1172,1436,1454,820,681,749,578,777,408,513,131,908,173,261,252,217,233,176],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3395254629497703,\"counts\":[3,264,351,1558,3267,4749,9455,10945,11189,14240,12494,16466,15046,14997,12944,14945,14930,12534,10254,12143,10175,8452,7531,7226,4327,4830,5027,3847,3029,2208,3115,1588,1779,2049,1390,1708,534,574,742,766,580,435,370,357,827,158,236,447,344,210],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3218778127419695,\"counts\":[25,128,579,853,3933,5834,8049,9064,12478,13170,15508,18156,15420,16236,15417,13871,15648,10805,13331,10086,9930,8848,8644,7334,5545,6015,4050,4186,2382,2433,2790,2043,1212,987,869,888,804,388,349,303,132,209,286,143,198,76,18,25,3,113],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33402671137269113,\"counts\":[2,121,521,1582,3611,5026,7126,9241,12322,13004,14748,17871,14938,16474,16053,12531,13642,13302,11425,10260,9335,7201,6945,7361,6178,5455,5028,3704,3581,3352,2612,2662,2397,1460,1365,986,694,1190,838,469,434,478,495,450,277,148,148,81,219,148],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.321771887287498,\"counts\":[0,265,908,1413,3919,4484,6502,9926,13308,13665,17142,16171,14951,16744,15231,15927,15094,12037,12780,11337,9741,7074,8033,7193,5037,5622,4728,3772,2277,2437,1927,1711,1251,1204,1131,667,480,541,566,737,633,130,233,230,205,22,89,6,61,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3286497127668265,\"counts\":[0,140,920,1441,3135,5868,8120,9846,11751,14490,14556,16387,14017,16049,15384,14549,12027,12891,10971,11984,8652,9602,7527,6854,7107,6398,4007,4610,2655,2759,1695,2542,1977,1705,1743,1076,954,619,762,541,287,176,274,103,347,132,82,16,2,134],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3355689331985854,\"counts\":[0,37,444,1853,3811,4504,7377,10289,12555,13284,13900,15786,16224,16859,13612,12616,15416,13620,10898,8381,10318,8809,8434,7044,4908,4541,4818,3567,3433,2827,2894,3333,2209,2351,1484,1206,586,692,589,582,363,599,391,141,170,158,464,199,313,525],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34196715622882723,\"counts\":[0,39,257,1757,3221,4709,7286,8993,11043,13561,15903,14035,14890,16347,14210,15715,13385,12565,12926,11320,8661,11250,7813,5751,6399,5073,3742,3626,3959,2373,2512,1642,1747,858,974,1617,947,416,958,1115,580,258,235,940,997,386,235,352,218,121],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3209871977966057,\"counts\":[0,72,833,1941,3910,4636,7899,11676,10453,15948,14947,19450,14844,16123,14526,13678,15432,12406,12221,9961,8154,7949,7568,6352,6660,5007,4147,3195,3328,3002,2203,2186,1670,1311,1306,993,832,549,486,746,577,179,132,161,23,141,83,84,0,4],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32865652356967856,\"counts\":[0,133,470,1210,2950,5127,7851,10464,12018,12372,15230,16764,16878,18059,17481,13624,13298,13246,12426,10002,9592,7594,5690,5971,4924,6116,5206,3603,3184,2675,1732,1984,1350,840,1317,1591,1649,603,601,636,614,290,357,255,433,214,540,142,50,56],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3355248292717145,\"counts\":[0,93,687,2282,3218,5287,6902,9064,11214,13754,14901,15415,15401,16445,12982,16646,13283,14113,10625,10825,8236,8672,6962,7642,6468,5303,4871,4298,3568,3141,2292,1586,1832,1692,1242,1584,1695,784,755,415,359,975,107,381,600,194,242,194,285,99],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3186921808284182,\"counts\":[0,51,405,1839,3107,5686,9430,11514,11203,15934,16947,16992,14492,14998,15631,15057,13963,12812,11330,9574,9287,7984,8636,6165,5489,4775,3949,4435,2894,2367,2348,2078,1772,1366,1595,474,927,268,642,237,242,158,99,121,223,76,128,0,93,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.327158231768758,\"counts\":[0,82,704,1702,3951,6142,6971,8935,12271,15398,15782,13159,15889,16500,15227,13978,12864,13704,13069,10033,9664,6781,8420,6410,6074,6137,5004,4253,3703,3058,2169,2310,1007,1585,980,1311,904,788,800,557,576,155,229,264,119,119,35,51,59,20],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3280618597696784,\"counts\":[0,63,539,2051,3653,6428,8723,9992,11036,13399,15249,16524,14710,13939,15793,18102,13073,11784,11183,10508,9266,8897,7357,7807,6665,5096,4150,3174,2579,2919,1843,1065,1628,1390,1018,1327,886,965,641,535,342,591,268,318,437,338,6,217,380,376],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                "fileName" : "experiment-mcmc.toml", 
                "options" : [
                    {
                        "contents" : "3000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align crbd-unaligned.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align crbd-unaligned.mc", 
            "results" : [
                {
                    "command" : "./out 3000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1644.41992188, 
                    "ms_run" : [
                        18968.9418945,
                        18547.7971191,
                        18335.4938965,
                        18411.9592285,
                        18361.5441895,
                        18497.4919434,
                        18540.7539062,
                        18517.1201172,
                        18762.6237793,
                        18364.8549805,
                        18438.0441895,
                        18544.8120117,
                        18694.6401367,
                        18569.0859375,
                        18492.3908691,
                        18505.5371094,
                        18504.8049316,
                        18564.2189941,
                        18019.1337891,
                        18567.8183594,
                        18560.625,
                        18632.5751953,
                        18840.9748535,
                        18569.5439453,
                        18605.072998,
                        18519.6120605,
                        18286.5683594,
                        18329.4318848,
                        18360.6518555,
                        18923.5620117,
                        18546.4758301,
                        18584.8930664,
                        18968.3417969,
                        18828.7739258,
                        18641.0849609,
                        18657.0891113,
                        18181.0830078,
                        18833.270752,
                        18576.8249512,
                        18420.8359375,
                        18865.0080566,
                        18573.8720703,
                        18388.5478516,
                        18610.1779785,
                        18519.907959,
                        18669.0717773,
                        18415.4470215,
                        18723.8500977,
                        18641.4599609,
                        18549.3781738,
                        18611.1643066,
                        18533.3410645,
                        18649.15625,
                        18997.0192871,
                        18753.012207,
                        18759.0722656,
                        18424.2612305,
                        18463.6669922,
                        18141.0100098,
                        18710.0087891,
                        18510.5878906,
                        18345.1218262,
                        18568.9641113,
                        18734.2290039,
                        18265.0141602,
                        18786.4121094,
                        18514.3029785,
                        18653.8049316,
                        18544.7741699,
                        18550.276123,
                        18612.9851074,
                        18681.5568848,
                        18283.1730957,
                        18614.5419922,
                        18642.9741211,
                        18455.7399902,
                        18475.9421387,
                        18173.0378418,
                        18409.5170898,
                        18480.7050781,
                        18704.9819336,
                        18616.9709473,
                        19998.7429199,
                        18426.8669434,
                        18557.5270996,
                        18545.2319336,
                        18864.9858398,
                        18796.8811035,
                        18733.2839355,
                        18522.5288086,
                        18293.5839844,
                        18342.1586914,
                        18763.7011719,
                        18312.9699707,
                        18727.1340332,
                        18563.3078613,
                        18600.098877,
                        18762.3110352,
                        18343.6210938,
                        18862.6760254
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                                "fileName" : "experiment-mcmc.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"mean\":0.3354738582875482,\"counts\":[153,997,6923,16898,31824,56884,74484,99693,117715,134307,150027,151597,165481,149274,150734,140981,139989,131425,121546,97273,96470,80072,76524,66433,55780,53877,46303,37589,35363,28723,27856,21407,17520,15394,12858,10438,10867,8577,7619,5550,5561,6628,4217,4556,3246,2485,3042,1207,1386,1780],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3325708659363282,\"counts\":[34,1276,6606,15650,34146,55215,77826,95650,125030,131825,145029,158177,161431,153536,159925,148784,130954,131980,116421,99142,92379,82603,79764,68640,58116,52783,47423,36698,33995,26788,22933,21329,18124,15812,13917,9998,7929,8167,8180,6285,4204,4273,4292,3777,2781,1864,3070,2196,1299,803],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3329206492520408,\"counts\":[14,1338,5728,16703,34202,52402,75889,99119,116707,134255,137823,155785,158321,154745,163009,148011,137974,122122,115043,109846,103547,83531,80907,70622,57514,51812,47117,39158,32447,25261,23180,19444,19072,13586,14589,11310,10029,7996,7564,6126,5549,5943,3619,3573,2936,2392,1658,1537,1532,550],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33374382627153226,\"counts\":[101,1128,6873,17848,32517,51052,76080,95848,120950,139320,147630,148879,157942,161254,148920,149079,133190,125546,118756,109834,95765,82531,77026,68152,61508,48256,44507,39306,33998,29261,25613,21262,17647,15641,12698,13700,10458,7262,7315,5831,5455,5259,3599,3108,3127,1996,2005,2036,2561,2019],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33091375616888236,\"counts\":[30,1281,4921,18680,33572,55791,75024,97574,119907,132311,148138,158569,159263,155263,153885,147397,137152,130144,119030,108310,94669,87872,73836,68420,59171,49481,44972,36525,32857,28152,26634,22056,17105,16877,13337,11122,8813,7114,6303,6311,4781,4363,3066,2304,2649,1835,2619,1471,1921,1028],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3296885930378053,\"counts\":[28,1201,6367,17531,37896,57678,77246,99364,120504,136918,151095,153113,153390,157401,156667,148569,141823,126948,116807,104443,94488,86254,73957,66261,57305,47798,43107,36162,31120,29660,25564,17970,17781,17045,14516,11076,9895,7939,7371,5810,4880,5559,3975,1968,2416,2048,1702,2257,1405,1296],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33551190773485506,\"counts\":[183,1088,6522,16165,31182,54499,77899,99622,115510,133877,140756,155275,152200,155264,153186,147339,138837,126734,116528,102695,100346,87324,72460,76066,59064,53109,45764,37500,36197,27945,25110,21902,18709,15426,15085,11364,10121,7799,7163,6575,5765,3670,3345,2676,2394,3506,2104,1820,1790,1385],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32996221717753466,\"counts\":[25,1079,6747,19086,33469,57378,80787,98188,121067,140320,145480,159623,160741,145934,151955,147327,137070,127954,117958,103096,94296,91510,74485,64547,59163,50975,44560,38691,33229,29922,23780,20541,17089,15020,13454,11457,9526,7091,7152,5128,5313,3995,3773,3612,1697,1899,2037,1315,1338,831],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3339090772320086,\"counts\":[110,1482,7119,16110,29569,53934,75020,100980,116671,141803,145297,153198,162736,156488,150109,143371,136075,127540,116093,104909,95568,85308,72172,70120,63245,52516,45138,34528,34597,32260,23753,24544,18843,14128,12717,10803,9444,9818,6917,6732,5113,4009,4336,3555,2019,2817,2159,2011,2441,1874],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33214668777474177,\"counts\":[97,1338,6870,16432,32172,56219,75615,99202,119881,137770,143131,146242,155720,166028,149172,137899,139224,133653,112666,103320,99460,92294,77387,67561,58744,53053,45009,40832,34138,29159,28652,23239,17806,15273,14006,10479,9319,8592,6225,6254,4980,3809,3978,2508,3508,2431,1522,1229,822,1790],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.329003194356847,\"counts\":[54,1671,6393,17069,33784,55150,76067,97951,123665,138342,144282,154659,165178,151077,150241,148445,139027,130772,119808,108743,94035,87991,77075,71296,58919,49894,43582,36962,33628,26594,22887,21548,18397,14526,13364,10464,10014,8272,5620,4750,4487,3776,3743,3564,1433,1721,1275,1760,901,531],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3327253724783621,\"counts\":[36,1523,6819,18275,33951,55075,70842,98032,116696,123711,151404,146843,155759,161484,159760,151022,137300,131487,115125,107846,96341,86765,74705,67750,61002,52805,46877,43594,34629,27329,26391,19985,17516,14637,12374,10491,10968,7727,8204,5846,3848,4623,3487,2298,2434,2535,1915,1612,1274,1511],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33122464435415006,\"counts\":[56,1159,6757,17529,33917,55791,78092,97456,115988,129430,151626,158012,160253,163252,156163,142642,133731,126587,121496,103484,94767,86248,75080,63891,57290,50216,44101,40639,34868,29709,25013,21402,17346,15675,16507,11622,9384,8299,6590,6165,4748,3686,2230,2851,2751,3338,1572,2272,1443,1136],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3333712386247446,\"counts\":[53,1247,6323,16774,36123,54783,76128,95772,122313,137403,145191,149248,161254,163346,146951,142100,141090,122817,115360,96307,92788,88316,71828,69692,63997,53629,41867,38583,39455,30880,25843,22620,18147,18389,12688,12582,11638,8076,6955,7453,6189,4431,3602,3642,2281,2079,1347,1624,1029,1539],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33140512781032855,\"counts\":[127,1455,6216,16262,32130,54802,74487,101519,119664,135477,146537,147866,159807,155463,155539,151955,136924,127365,115795,110237,98104,86964,74817,63112,60320,52386,40337,41675,36203,27851,27407,23429,18050,15582,12728,13379,10320,8340,6048,5466,4044,4459,3216,2465,1633,1385,1499,1723,1439,1038],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3329853784911732,\"counts\":[0,1115,5948,16042,33488,51316,73313,108111,117788,133702,145963,162716,159467,153011,148299,146091,133510,127248,123367,101856,101368,79062,78851,66229,60195,50499,44636,39420,31071,28708,24522,22287,19599,15947,13817,12780,10925,8740,7467,5817,4474,5212,3734,3379,2581,2854,2243,1651,1367,1321],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.332421717519135,\"counts\":[207,1730,6469,17258,33947,56243,80676,101321,118159,132600,140439,152956,150385,156835,156461,144793,138577,125435,118237,103104,97121,87068,74992,65375,61700,54891,46494,41169,37146,28111,24458,20890,20514,15234,16589,11425,8525,7380,6585,6639,5827,4446,3955,2755,2566,1931,2208,1467,916,760],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33397057080784043,\"counts\":[50,1442,5698,17013,34862,53927,76740,98704,117780,140967,147024,150430,157434,159050,145796,152575,132131,128353,116715,109504,94147,81968,72797,67710,58730,49655,44513,41633,34477,27123,26198,21296,19895,17719,12773,13203,7171,8826,7689,5491,5558,4660,2938,3531,2965,2685,2518,1511,1655,1317],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32552210649689417,\"counts\":[1,894,5705,18720,36023,57359,79492,101453,117646,139557,146718,163296,160547,157373,152061,153975,140440,125899,114058,111665,97805,81631,81915,63814,61642,50344,42007,34811,32328,28015,22565,19371,14422,13401,10008,9443,7441,7369,6827,5686,4573,3432,2880,2508,2343,2036,1290,770,997,920],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33273294895644195,\"counts\":[2,1136,6331,17337,34975,57634,74970,100255,118455,140014,142573,159269,154362,159978,152509,141357,130672,129590,117693,113387,90578,83192,74704,63518,56857,54527,44005,39210,31919,31790,26801,21842,19237,14519,13139,10208,10793,9468,6782,6675,4738,3553,4541,3749,3549,2105,2024,1793,2023,1700],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33598815344208166,\"counts\":[16,1037,6019,15914,33498,50385,74121,99848,111661,129369,140960,153583,161992,156141,144326,144684,147338,122905,119816,106944,100751,84047,77631,70787,62569,52865,46907,40536,32675,30307,25953,21652,19661,17900,13833,12749,10884,8770,7945,5332,4733,5148,4903,4312,2902,2197,2190,967,1171,795],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33427294377873196,\"counts\":[13,1059,6802,18228,31356,52955,75888,103318,118791,129186,149387,149656,150698,151387,153657,146239,137739,134672,118719,101578,96468,92082,76590,69996,60064,51881,42794,38896,33444,30016,24588,23338,16879,15603,12834,12556,11348,8425,7246,6145,6033,4702,3699,2951,2437,2668,1926,1247,1370,1781],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3339071221743754,\"counts\":[66,1163,6536,16778,35187,56046,77247,99343,117533,138776,152286,155929,160313,154773,150906,142697,135406,129327,113617,104434,98261,85290,76902,64998,54771,45641,44379,40304,30768,27351,26555,20683,16358,13581,14570,11627,11488,7678,7304,6477,5027,5475,4406,3010,2461,2319,2289,2300,2102,644],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3290215653235481,\"counts\":[22,1787,6462,16729,32355,55598,77260,102165,121549,129713,149421,159414,160595,164052,152566,140738,144205,128779,115851,104918,93345,84416,78081,63579,58091,50341,46451,37237,36670,26758,25148,22605,17487,14723,12230,11304,8014,7321,7328,5779,4876,4823,3973,2100,2432,2104,1419,1486,1091,496],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3318246369933719,\"counts\":[55,783,7044,16664,34993,53674,80883,102160,115636,139393,144585,151567,161898,155003,155253,142705,137763,125265,118554,99919,96874,86252,80269,64504,59760,51883,42208,36637,35259,26478,24610,22386,18793,17174,13716,12339,10044,9513,7116,5957,5944,4585,3798,3577,2632,2866,1966,1454,659,1042],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33204595463027753,\"counts\":[12,929,6114,20987,32492,53436,76638,95475,118664,137982,154298,150955,151453,151969,159392,143545,138397,129091,117055,107728,97927,83373,76339,65672,61226,49696,48067,40675,34866,28622,24530,19403,19087,14678,13993,10514,8944,6863,7767,6301,4745,4057,3856,4562,2387,2562,2241,2058,973,858],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32676030430292896,\"counts\":[107,883,6673,18549,31454,52036,80127,103422,124390,136271,149481,156990,154192,158147,159339,147359,140549,130316,120973,108857,96134,88155,76007,65031,52620,52739,44693,35351,31445,27465,22879,21367,15104,16368,10546,9916,8897,8019,5367,4903,5145,3276,3595,2633,2194,1934,1822,1266,571,617],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32847598983657095,\"counts\":[54,1324,5966,16460,33094,55538,76524,102134,120345,133995,146398,159958,160733,158707,157280,148355,139746,128878,116684,109324,98961,86381,67289,62341,58653,51567,44005,36490,32913,33592,23511,21804,17900,15043,10301,9823,9438,7822,7598,6376,4882,3682,3046,2990,1903,1884,1356,1279,1065,738],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3348513605037336,\"counts\":[18,1010,5872,15853,33769,53894,75661,94081,114128,137761,142844,154798,160043,151919,147979,143977,135887,129889,114197,111407,97307,86871,80131,66372,57125,57091,45863,39964,35291,33669,26216,23709,20152,14307,12833,11958,10472,9438,6992,4895,5948,4319,3501,3238,2847,2795,2306,1504,1355,904],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33821743985513225,\"counts\":[84,1185,5857,17944,32518,52420,77353,104534,118659,127020,143422,151059,159658,156546,154598,145932,138714,121439,118511,105269,98647,82535,74192,64872,56144,48853,45751,38251,32882,30597,26840,21747,19786,16229,13266,12024,10273,7676,7597,5865,5933,5419,3930,3300,2211,2452,2889,2645,2174,2256],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3339850714730175,\"counts\":[60,1238,5570,18044,34392,53985,74031,98197,114109,134443,146743,155258,150454,153827,157104,148009,140079,122179,120054,113471,98578,86209,78411,68934,58389,50317,42575,38675,32527,28468,25415,20573,16315,15454,15017,11250,10132,8905,7301,6086,7369,4578,3300,3919,3064,2384,2590,1562,1988,1037],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33217756417801475,\"counts\":[0,1204,6060,16581,32358,52697,74175,96960,118020,133830,149723,162950,159398,157004,146563,143624,144488,127907,118889,111203,96244,82305,75898,67915,58347,51284,46847,38227,33485,28786,24347,21024,18929,13694,13372,11839,8239,8289,7834,6005,5714,3800,3356,2180,2670,3069,1655,1665,1264,1918],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3390222136103693,\"counts\":[136,1040,5564,16230,33637,55892,77826,99351,117555,130022,145093,151459,150867,153155,149211,147047,134644,127704,118594,104623,95124,88467,76900,63828,57787,51128,43371,38634,38353,29552,23370,23097,17534,16356,12794,13982,9268,7916,9621,7222,7364,5220,5445,4710,4311,3614,4224,2977,2089,2549],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3354753396318705,\"counts\":[80,1041,6796,17450,36505,56077,77557,95933,112697,129498,154179,146950,154970,155427,152705,138030,140387,124107,115998,105755,97577,86833,77860,70173,57941,49778,43369,42373,35838,31771,27587,21573,20490,17717,15790,11092,10370,8215,6515,6565,5715,4098,3822,4429,3397,2375,2519,1388,1538,1010],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3312016185276579,\"counts\":[61,1318,6249,18320,31587,53482,74656,104893,117852,146973,151368,159734,159867,154379,146881,146732,132970,126571,113216,105122,94665,87512,78176,64285,58682,50995,40210,39696,32268,28254,25868,20215,20009,15291,11899,9429,9577,7928,7016,6492,6446,4450,3413,3080,3764,2701,2692,1887,1894,1269],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3340414188651607,\"counts\":[5,1160,6371,17383,34012,54217,79172,94021,116618,129471,154847,152059,153404,150813,151926,147669,135603,133469,118951,112751,93186,86347,72316,63993,62869,52236,44916,37539,36837,29847,26125,21586,19454,14661,12565,12306,11697,8313,5880,5396,4462,5031,5204,4412,3141,2234,1099,1419,2032,857],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32694381922893834,\"counts\":[40,1439,7669,18098,36482,55088,81114,100335,122044,134521,144212,158442,159254,159525,159444,145975,139749,128459,118620,104626,97363,87021,77680,65797,55575,51381,42454,35889,30124,28753,21226,20237,17160,13328,14217,9869,8371,7605,6311,5457,4904,2951,3625,2798,2883,2553,1104,1106,1600,1092],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32997928573327634,\"counts\":[23,1137,5940,17539,34126,55134,78511,103264,122827,134951,153742,158097,151546,153411,155264,150109,134803,131246,119148,105761,96277,84283,75246,65055,59183,51485,39539,39350,32508,27292,23622,19525,15780,15637,14692,9778,10196,7355,5442,5370,4421,3347,3938,2297,2515,2805,1233,1775,1305,1800],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3326502158163322,\"counts\":[218,1325,7305,17414,34454,51959,75114,101423,118156,139612,146683,155605,152932,159796,151202,141783,140141,126192,118688,106614,93276,85511,76130,66382,55168,49764,48223,36965,33595,29884,26787,21263,18261,15307,15411,13706,9983,8678,5813,7380,6477,4833,3645,3833,2790,1820,2141,1635,1641,1442],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32963580397111675,\"counts\":[95,1709,6734,17516,33869,52335,78282,101107,120666,136540,146630,158448,159937,160434,151818,142245,137446,129045,120350,106264,94990,84516,80708,65583,56094,49485,46395,39633,30613,28297,24749,21048,17493,16778,12504,11209,9958,6645,7130,5442,4009,4051,2334,2954,2664,1740,1397,1208,1313,793],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3370288462723519,\"counts\":[0,1102,6039,15936,31912,51933,76681,95907,113206,134794,151308,156066,153694,151156,153477,143348,135145,124993,117633,106955,97883,82108,74662,73127,58258,53406,46372,39542,35274,29279,25764,22488,21457,16265,14266,11367,11179,9991,7597,6778,5784,4817,4634,4226,3079,2135,1860,1964,1152,1643],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33031159896597173,\"counts\":[46,1498,6859,20238,35680,57267,80191,100411,120365,134123,144197,150781,165957,159133,148512,141966,137454,122509,119539,108128,92764,85058,79623,64613,57414,49694,42197,40987,31937,29743,24524,23051,17964,15947,15906,10383,9435,7612,7466,6169,4309,5176,4093,3726,2691,3080,1775,828,1313,1062],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3287635076749276,\"counts\":[25,1403,7611,17177,34384,53798,77465,100453,117564,133948,154162,153449,159280,154739,151452,152338,141513,128588,115614,112029,98658,83758,76747,64739,60019,50820,43200,39306,31065,27375,20805,20075,18368,14700,15065,11564,10903,7834,5750,5763,4554,2827,2133,2796,2246,2507,1822,1278,899,1321],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3332007491251491,\"counts\":[58,769,6470,18387,37830,53987,78531,97485,121006,132121,147709,148523,157334,149034,151207,156662,129932,135139,114780,101752,98584,86038,76598,66987,56918,50810,48531,37949,34803,26147,25707,24079,17034,15048,13510,9977,10556,7922,6507,7484,6320,5016,3778,4307,2565,2875,3090,1005,2143,1516],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33222430570424744,\"counts\":[43,903,6239,18024,30183,56690,75856,96834,116601,131094,148776,149904,155938,168630,156557,148738,139445,128749,116465,101934,92228,87437,78815,71688,57077,51052,43240,38352,33055,28987,25835,22945,17346,14585,12488,12693,8985,9471,6673,6457,5944,4366,2773,3230,2170,1468,1949,1691,1363,815],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3319746146569146,\"counts\":[16,1640,6622,16936,31014,53207,78542,94511,117827,134260,144880,159418,160791,159442,158530,143932,141765,131798,123671,105299,93876,81119,74624,67220,55231,48176,43247,36267,34458,30918,25328,19405,18329,13509,13014,12640,9980,7484,7273,6893,5114,5101,4543,3191,3120,2384,1700,1661,1328,1031],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3310905333016371,\"counts\":[23,1288,6059,17307,31763,59311,80546,100921,121068,129491,145974,150265,160071,150828,152984,144794,138859,133389,120213,100481,98392,88984,78562,66742,60073,53014,41300,39346,34014,28246,24168,21185,18156,14632,14384,12550,9025,7988,6254,5039,5175,3950,3331,3392,2718,2158,1842,1855,1237,1274],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3335502025074869,\"counts\":[81,1447,5717,17325,34115,53046,81594,102714,122461,134666,144004,147170,161760,154964,156444,145150,135950,124973,114152,106453,97218,85893,76320,63384,57378,50667,45620,38015,35157,29702,23925,21755,16718,15554,13482,10655,9432,9751,7681,4699,5792,4694,3654,2917,2319,3084,2175,2147,1706,2596],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33494794411385875,\"counts\":[47,1222,7021,17404,35426,53976,76355,96626,121736,129111,142664,159538,157250,153045,150946,144120,135387,124519,117095,107682,93789,88623,78836,68639,57159,50452,43788,44715,31053,28394,26757,20880,19637,15889,13329,12074,9753,9697,5537,5914,6429,4243,5864,2918,4707,2319,2553,1416,2386,2351],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3309528526842162,\"counts\":[68,885,5939,18118,35839,54366,75176,100139,121464,135845,148763,152994,157032,153480,154528,146080,138229,127713,115573,106875,99301,84192,77007,69005,57737,51897,41811,39418,33592,33100,24268,20955,19278,14375,13319,10415,8641,7043,6590,6150,5516,3779,3664,4019,2239,2764,1694,2155,1289,1154],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3339034153304594,\"counts\":[79,1376,6406,15209,35895,55142,76461,96019,113022,135225,149501,161507,153245,154504,151970,153230,132521,130451,115757,108042,92720,83226,76216,65872,62658,50495,46035,40048,32105,30728,23933,22227,17552,14276,12979,10874,11228,8176,7685,6106,5322,3639,4949,2450,2167,3186,2574,1614,1623,1314],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3306681563130518,\"counts\":[14,1260,6552,18584,34517,55713,79415,101361,122285,133502,148232,161058,154028,151480,158233,137638,136525,122798,115122,101518,96503,88762,78629,68395,60813,51416,44253,38298,36182,29868,26777,19364,19401,14556,14143,11138,10529,6963,7428,6589,4353,4309,3532,3604,2388,2125,1994,1056,1356,610],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3332416278974109,\"counts\":[62,1155,7525,18284,34927,53263,75341,98512,127893,142668,151130,151062,157707,154653,149079,137941,134472,126703,115225,105464,98421,87400,75649,67755,60130,49449,44959,38641,32665,26555,24023,18941,20431,14482,12130,13321,9482,8498,7599,5202,5677,4523,3153,2021,2927,2044,2553,1307,1650,1654],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33660075792793936,\"counts\":[57,1218,5508,16856,33910,54843,71886,101695,123202,129463,147164,147582,160056,151257,152007,146687,136765,126615,120930,98632,96295,84455,77875,68863,57621,51399,46398,39540,35968,28940,24981,20471,19732,15552,14296,11049,9928,8338,6528,6473,6134,5039,4676,3670,4606,3742,2055,1806,2652,1570],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33665214314595915,\"counts\":[0,1327,6296,16391,32199,53287,73906,97091,118775,131080,137916,151864,155608,153641,150639,147326,142645,124350,117987,110736,95663,82430,77868,68836,60414,57791,45129,40262,34952,31763,26627,21936,18820,16057,15145,11720,10511,9721,6757,5993,4435,4733,4233,4412,3043,2294,2581,1376,1691,1440],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3348517740353134,\"counts\":[60,1433,5701,17594,33920,54755,73156,103141,117188,136629,146140,160573,151032,156941,149892,140994,135756,131038,118609,101387,97790,84447,73666,71411,57305,51309,46911,37386,34770,27206,25621,23082,17783,16116,13998,11338,10002,8683,6585,5175,5001,3363,4503,3952,3355,2911,2282,1287,1497,1602],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33096003428693427,\"counts\":[48,1325,6353,18146,32539,55219,76887,96656,118014,136811,154470,164114,160732,153393,153793,138247,138508,125057,115852,107201,94629,88579,73389,68406,58198,49658,45278,36851,34639,28369,23961,22476,17434,14891,12577,10612,9796,10021,7390,5229,5661,5445,3656,3142,2081,1770,1804,1788,1189,1497],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.328620737507264,\"counts\":[23,1832,6509,17805,32779,54003,76248,102280,118720,142015,147397,147185,159196,157219,157781,143601,142162,124914,118612,110893,97250,84832,81563,67785,58521,52600,45950,39185,28629,26327,25908,19990,17574,15014,11973,9638,9538,7760,7064,5518,4556,2918,3713,2711,2578,2151,1122,1578,885,1073],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3282391665877467,\"counts\":[94,1765,6807,16823,39222,56116,75500,100978,116756,138794,149941,154328,154367,156084,158113,145547,136825,133091,116362,104046,95760,85161,74112,71618,60309,52046,44630,40277,32327,26817,23942,20272,19653,14918,13822,9785,9376,7745,5719,4468,4297,3703,2837,1916,2188,1755,1022,1580,1336,480],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33607625801574265,\"counts\":[0,977,7520,17469,31918,54423,77741,102217,119781,136150,139945,147822,150197,151359,152040,143191,128051,131609,114848,110325,97331,83600,79244,70565,64815,52846,46289,40660,34735,27474,27140,21801,20411,16243,14023,12152,9372,9118,7036,6994,5712,5189,4170,4037,2226,2920,2681,2238,1903,1756],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33175124026661174,\"counts\":[34,1097,6408,16491,32250,52311,76248,102307,115870,135095,150741,147779,161688,162843,145798,149191,135566,126142,115699,110629,97787,84298,81268,68666,60653,47961,45042,42395,32759,29952,23654,22895,17542,14584,13448,13013,9997,6740,5493,6094,4649,4322,4258,2671,3216,2186,1372,1687,1720,1277],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3282481185468652,\"counts\":[33,1141,7807,16509,35789,53602,73801,103399,122015,135207,154332,160705,157403,162035,149491,145836,137030,126928,118119,112517,89103,86840,80899,63011,56947,45270,40431,41153,34149,27617,26137,20698,16035,15919,13013,9865,8943,8364,7083,5332,5580,3364,4848,2597,1787,1678,1157,791,1171,780],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33152010456139874,\"counts\":[0,1189,6481,17193,31438,52490,78270,94993,119014,136168,151352,162713,158215,153529,153948,148533,140970,127594,120955,107073,89236,83374,76621,65098,59498,52834,44617,36503,32015,28774,24190,22446,16845,14425,12616,11470,10908,6925,7978,6746,4479,3451,3079,3167,2638,2850,3097,1662,2215,1527],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3347294873469073,\"counts\":[31,1141,6710,16399,32905,55510,76100,99013,111669,132755,148149,154767,157503,162682,152913,146305,141299,128473,113581,104905,96996,82162,76177,66104,56525,50064,46942,41439,36140,29620,23114,21386,16664,14907,12647,11827,10493,9130,7542,6746,4668,4790,3664,4418,2195,2419,2268,1754,1052,1196],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32779435636244514,\"counts\":[257,1414,6457,15812,35423,53548,71688,95376,118926,144693,145222,160577,155878,163315,163373,148177,145959,127983,113622,107702,99399,85525,74055,68182,57411,53336,40435,35439,29800,26289,24329,19738,17532,15080,12254,10890,8594,6890,5918,5084,5425,2811,3577,2703,1920,1554,1644,1347,1500,1338],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3371429648485162,\"counts\":[46,1244,6312,16537,32007,53653,75547,98825,118605,130217,146220,155579,157306,154019,151656,140319,133720,127183,121076,104697,92311,85107,73668,63740,61860,54332,48229,38877,36133,28796,24147,24269,18732,17194,15083,13643,10010,11039,7896,6903,6927,4891,4026,3818,3340,3826,2034,2146,1535,1996],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.330213790343589,\"counts\":[5,1523,6048,17606,32622,54177,76360,100297,128115,135789,146363,155895,157721,155219,151269,146044,135628,131779,115107,106933,94790,86834,73682,66400,61727,49800,43291,39237,33619,31213,25569,21773,18715,15029,12563,10346,10063,8029,7605,4939,4746,4586,3539,2389,3165,1657,2110,1400,1679,871],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3320048917083962,\"counts\":[46,1621,6296,16225,35274,55197,77850,101915,117393,134567,153058,154926,152523,154239,151034,150828,132656,133475,117771,104754,93281,86258,74441,66315,54701,50543,46724,39134,31913,28336,24394,21383,20798,15469,13270,12044,11339,8680,7327,5624,6048,5109,2984,4437,2713,2507,2108,1763,1070,936],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3310518002478419,\"counts\":[13,893,5693,16610,32193,53555,75571,104753,117656,138318,143349,157685,158482,169257,152741,141080,132462,125317,116958,99856,97108,91318,74409,69076,62850,51139,44568,39796,34156,28791,23030,20761,18899,16465,12272,11279,8290,9256,7257,7206,4737,3840,3804,2881,2988,1409,1770,1138,827,858],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3327173145426036,\"counts\":[44,1002,5776,17466,33708,53344,73662,104168,119166,139909,146087,152016,157117,155867,150616,153680,136574,127403,116691,104807,91391,80435,77329,65979,59340,51108,44269,40454,35525,33195,28372,22195,19613,14562,13313,10562,7360,8185,5954,5734,5275,3160,3761,3271,2919,1594,1671,1511,1541,1899],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33413911295293586,\"counts\":[3,1294,6728,16743,30719,52936,75764,92370,119689,141212,147356,152461,148188,163505,147984,148347,138822,128167,116137,109759,93493,86649,75969,68269,57329,54024,49241,38357,35908,29248,24378,21767,16624,16764,14065,12175,10629,8176,7488,6143,4440,3838,5204,3122,3374,2650,1377,1770,850,1230],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3325016007562881,\"counts\":[11,1062,6428,17944,37426,56695,76205,101739,123112,139615,144208,157507,157644,156536,154424,142215,131540,126690,112678,108089,95453,87210,75013,65869,55466,50300,44614,38194,34153,26748,22882,19327,17432,15781,13389,11127,10398,8231,7365,6441,5095,4387,3880,2972,3507,2777,2277,1898,2214,1738],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33120582002674387,\"counts\":[27,1086,7082,16896,33018,51982,76610,105310,121914,131775,148548,148383,158913,155713,152935,144044,134700,130023,124079,104455,97907,87261,73816,70396,59091,50752,45113,38467,33658,28754,25763,19934,20030,16218,13598,11606,8831,6790,6467,6646,5219,4677,4003,3015,3461,2283,1022,1125,1435,1038],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33205875127151324,\"counts\":[76,1083,6399,15353,30221,50578,79427,99913,120688,135682,145890,153490,156760,155297,152147,146830,130870,129698,123580,110486,94997,85850,78238,70753,56145,53856,48132,39679,34306,28978,25856,21557,17686,15050,13150,11179,8513,9257,7663,5352,4776,4091,2835,3675,2449,1757,2247,1007,1108,983],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33045540459821104,\"counts\":[31,1382,5754,16690,34502,56915,79521,103711,122418,134868,147835,155983,149323,152648,147192,151561,136699,131724,114926,107037,95452,88908,82294,64513,60809,54088,43997,36534,33798,26368,22646,21221,18015,15488,12480,10832,9081,7071,5367,5071,5822,3235,4933,3513,2274,1862,1838,2530,1906,1166],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3311246548586194,\"counts\":[26,1379,5984,17141,34535,53882,78888,100000,120354,131573,141936,153799,158040,152652,151965,150412,137985,128794,117106,105268,93233,93182,77339,73693,61785,51737,44923,38584,31549,28681,23449,22237,18530,13817,15309,11439,9730,7642,7044,5361,4855,4020,3798,3191,2866,1927,1729,1290,1163,941],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33030553451075606,\"counts\":[64,1549,6099,17479,30948,53922,78379,106241,115758,132923,153538,155429,158078,161658,149588,143806,133504,129108,121801,113163,96928,86225,77084,64908,59298,49099,45333,36879,29954,30710,24090,18438,16284,16830,12775,9958,7380,6977,6847,4533,5642,5083,3915,2869,2787,2464,1834,1529,1338,1184],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32723622062665336,\"counts\":[88,1466,6252,16561,34385,55989,78509,101755,119603,137352,149792,156396,165309,156776,147471,153653,138840,126436,122079,106950,94790,87646,68925,68783,60687,50596,44652,35974,32915,29563,22100,22494,15562,13702,11635,9900,9796,5837,5843,4925,4367,3939,2440,2430,2185,2311,2042,1999,1288,1046],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3309889804131812,\"counts\":[11,1454,6913,16112,34574,56553,77665,102248,117392,136437,149019,152200,155671,157321,159436,142902,135502,125929,117338,103820,93686,83588,81770,69352,54929,51499,44319,40699,32279,30182,25146,20264,17189,16780,14545,11801,9745,9502,7456,6420,5800,4241,3221,2267,2157,1689,1881,1123,1212,664],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33524857427634963,\"counts\":[14,1327,5738,15790,31766,50860,76388,97288,112677,133752,146458,153797,161402,154008,151953,154865,129916,125047,126767,104053,95200,84160,75247,65503,64021,52282,45495,41002,35794,29422,26754,22661,18354,13962,13871,11398,10156,8677,7035,7634,5423,4760,4011,3068,3313,2485,2541,2180,1834,1389],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3333887318275519,\"counts\":[85,1036,7160,17151,34677,54103,76574,98873,118564,135382,145503,151888,153899,157174,150531,150822,145645,128469,116129,100644,90472,87255,80818,66079,56035,48171,45069,39710,32776,31951,26822,22396,19252,16101,12027,11728,10033,8986,7394,5865,4581,3922,4364,3854,2782,2230,1599,1704,2091,1477],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3327553187507589,\"counts\":[59,1405,7344,18392,31857,53206,75192,97565,117586,134416,146810,154809,160442,162299,153787,151599,136903,128083,115080,101021,96866,85226,77031,67535,60058,49742,43342,36439,32711,28899,25153,20344,18182,14833,12796,11269,10856,8131,8386,6399,4745,5086,3488,4742,2109,2936,1102,2465,1019,949],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3331612463462581,\"counts\":[13,831,6127,16607,32942,52958,73760,99479,120875,136569,147963,154871,162390,166127,152865,148423,136529,124331,117224,106449,95517,82458,71140,65808,56470,51588,42874,40373,31921,30279,25213,20896,17515,13887,12761,11695,10011,7112,8537,6935,5265,4587,4909,2127,1931,3066,1393,1256,959,1432],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33002599999619875,\"counts\":[41,970,7447,16987,30434,57030,77234,99786,118602,142553,144564,153236,162029,157740,153815,150819,136059,130616,119112,103424,95588,82531,73248,67359,61607,54342,46707,37078,32735,29116,22724,18569,17803,12931,12854,10130,9474,7023,6346,5136,4788,4274,3763,2733,1838,2701,1633,2121,1116,1196],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3308129799347158,\"counts\":[2,885,6577,18988,35184,55673,73333,99797,123583,135191,148193,155656,162207,155788,152283,145158,134842,129241,118029,107465,95064,84426,69983,65649,56089,53261,42380,41524,33822,29616,25438,22711,19784,15898,12673,11581,8807,7596,7598,5755,4155,4645,3206,3516,2576,2000,1398,1855,1289,917],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3318821993128401,\"counts\":[15,1223,6718,16940,32235,54868,76985,102722,120553,135264,147019,153502,155542,162447,146483,153292,133921,132457,123518,99399,96174,87409,74285,66666,57025,52384,39242,38905,32128,25057,27656,19326,17743,14803,13477,12667,8618,7733,6160,7280,5839,4552,5746,3474,3001,3092,1912,2722,1941,1367],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33419000962792944,\"counts\":[138,1114,6784,17819,31832,51415,73431,94789,122960,122339,153579,152400,159400,148718,157607,144710,138282,133612,115141,105887,95392,85357,80624,68609,58445,53403,46937,40467,35982,27220,26082,23068,18966,16455,13948,11304,9501,11291,6564,6661,4942,3827,3123,3187,3783,2116,1632,1368,1455,1117],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.332068677659946,\"counts\":[0,938,7294,16084,35940,55804,75204,103802,114503,142515,148365,148548,151491,155799,157165,144664,138344,126864,120057,110504,92927,88051,75572,61598,58663,55525,43184,37745,34193,25696,25494,21972,18774,13805,12782,10952,10204,8198,7227,5128,5348,4563,4607,3371,3525,2442,2525,1852,1521,882],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32939492590803326,\"counts\":[139,1569,5863,16439,34522,59993,77122,95760,122132,139412,148746,153460,160253,156618,155373,146365,132546,131788,116004,105470,98121,86953,75543,66182,60704,54676,43118,36524,34262,27871,23916,19506,16629,15723,12496,11161,8250,6700,5667,4931,4253,3417,3886,2815,1304,2792,1201,1280,1237,1289],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3321430494355314,\"counts\":[138,1068,5600,18957,35318,56867,80636,100012,115940,133016,153771,157109,159912,146772,144417,146072,134158,124590,118809,108975,93175,85738,77812,67211,59356,51877,45610,43371,30942,30163,24301,19653,18926,17226,16299,10173,9552,8783,8424,6551,4502,4257,3260,3465,2568,2215,2058,1405,1121,1151],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3281530321765947,\"counts\":[15,1398,7137,17772,31003,55272,81539,102827,121490,137507,154128,158880,162870,153014,153105,149294,136938,125846,116206,98916,93344,89081,71252,66795,60587,50569,47833,38965,30506,25631,25757,19713,19740,14344,12025,10553,7613,7615,6187,7314,3909,3817,2620,2945,3125,963,1736,1451,1564,1134],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32982384394271397,\"counts\":[6,1380,5681,16772,35636,57002,78847,95883,116524,138602,149449,151905,151122,162191,156872,146799,137808,129117,115681,109385,92061,84004,76382,69694,61014,50112,44751,38681,34986,28390,27187,23372,17431,15522,13279,12125,9016,7215,6269,5738,5125,4898,1848,2658,2299,2350,1017,882,493,914],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3301908753844128,\"counts\":[16,1428,6689,17215,34724,55614,78704,102206,119324,136337,144069,160111,159839,154466,161676,145128,141061,120369,117239,100604,93686,82606,76363,66291,59251,49646,48036,39162,34197,30322,22993,22222,17567,12969,12641,11093,10106,7597,5398,6132,5813,4252,3341,3541,2978,2604,1711,1428,1224,1952],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3301871924413162,\"counts\":[135,1401,5194,17286,35001,54352,76015,107484,118873,136551,145154,156921,164619,165844,149231,149693,134720,125467,111011,101178,96864,83343,77806,63737,54957,53073,43457,36921,31998,32779,26173,19411,19238,15515,14371,10505,11025,7202,6849,5336,5790,4102,3008,3676,1663,2360,1937,1660,1152,1605],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33295058288867757,\"counts\":[35,1599,5934,16151,34751,57164,74444,103792,118137,137431,143537,156709,159303,154176,155192,148617,138181,128291,109824,105324,95079,85653,75290,66466,53067,49532,44865,39228,33959,27701,25974,22336,19365,15940,13157,12168,8947,8215,7509,6282,4372,5440,4153,3257,3248,2511,2913,1737,1795,1433],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3308989192079759,\"counts\":[14,1330,6396,18492,33648,55810,75946,99269,121712,134558,142203,160153,161914,157383,154234,146836,137800,125119,115295,109110,92434,87045,73702,68943,56803,52272,43981,39559,31467,29152,23600,20070,16900,15047,12689,11584,10998,8132,7480,6043,3822,3796,4357,3142,4409,3249,1605,2231,1106,1732],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3303637375859456,\"counts\":[22,1208,5728,16209,34812,58377,80609,100207,128775,139546,141234,148264,158029,161113,149107,144058,137252,129759,119245,105624,94096,84272,74153,70185,58753,50109,43228,35268,32506,28129,25215,21319,18741,16832,12465,10874,9208,7723,6835,7078,4224,4895,3551,2663,2539,3042,1894,1450,1818,843],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33458381802701115,\"counts\":[22,1501,5958,15679,33924,52318,79451,103023,116847,136071,142103,158556,155548,160375,149802,138413,133201,120331,118098,108570,100205,85835,74971,67279,56987,52303,44029,41880,35033,29565,24092,23327,17954,16935,16183,13544,11036,8839,7608,5939,5654,4812,3158,3505,2354,1942,1609,2204,1886,1445],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3262124207382012,\"counts\":[17,920,5886,18730,35818,58452,79108,104873,123961,136496,154811,154995,161213,157781,147245,149479,138054,125283,118265,107348,95080,81325,75781,67209,58385,49788,43927,39328,34814,25095,21685,19783,18107,13194,11727,11904,8901,6378,6765,4661,5289,3096,2796,1413,1989,1776,2084,1859,835,677],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3361791803506937,\"counts\":[125,1494,6135,16024,33102,54317,72559,100497,110674,130558,142569,157072,151308,157028,150562,146404,144581,125090,120312,109987,95193,82164,72250,71411,58203,57273,44733,45825,36806,29781,23937,20051,17201,14737,14005,11073,12070,8239,8677,6073,5903,4439,4101,3459,3044,3327,3060,1627,1960,1503],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                "fileName" : "experiment-mcmc.toml", 
                "options" : [
                    {
                        "contents" : "30000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight crbd-unaligned.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight crbd-unaligned.mc", 
            "results" : [
                {
                    "command" : "./out 30000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1726.51928711, 
                    "ms_run" : [
                        753.562988281,
                        650.8259277339999,
                        551.9958496089999,
                        617.6667480470001,
                        567.622070312,
                        574.5432128910001,
                        600.018066406,
                        831.4587402339999,
                        608.9118652339999,
                        712.7668457029999,
                        629.872070312,
                        614.0920410160001,
                        600.4782714839999,
                        701.270019531,
                        642.3591308589999,
                        552.6423339839999,
                        578.4738769529999,
                        566.515136719,
                        801.937011719,
                        618.8850097660001,
                        680.7370605470001,
                        607.9958496089999,
                        927.6882324220001,
                        573.0390625,
                        561.190917969,
                        700.296875,
                        556.677246094,
                        621.4841308589999,
                        618.080078125,
                        1235.35498047,
                        688.649902344,
                        519.0300292970001,
                        855.8210449220001,
                        598.612792969,
                        579.6711425779999,
                        551.5788574220001,
                        719.4367675779999,
                        714.901367188,
                        562.6130371089999,
                        568.834960938,
                        614.409179688,
                        612.1618652339999,
                        576.5163574220001,
                        657.270019531,
                        1019.20898438,
                        752.3469238279999,
                        630.9919433589999,
                        537.668945312,
                        683.3029785160001,
                        628.227050781,
                        565.2580566410001,
                        534.5129394529999,
                        556.0310058589999,
                        600.1052246089999,
                        658.8850097660001,
                        555.111816406,
                        660.8039550779999,
                        649.6608886720001,
                        1005.43579102,
                        597.2961425779999,
                        603.4509277339999,
                        548.5119628910001,
                        549.266113281,
                        690.833984375,
                        640.548828125,
                        568.5407714839999,
                        643.338867188,
                        795.559082031,
                        633.8879394529999,
                        641.9069824220001,
                        559.053222656,
                        587.317871094,
                        876.4357910160001,
                        555.2868652339999,
                        564.780761719,
                        629.5051269529999,
                        734.230957031,
                        642.102050781,
                        565.5568847660001,
                        565.2780761720001,
                        542.530273438,
                        604.679199219,
                        611.0388183589999,
                        658.169921875,
                        652.0859375,
                        555.454101562,
                        639.0690917970001,
                        599.7761230470001,
                        595.4909667970001,
                        624.5646972660001,
                        571.277832031,
                        702.9348144529999,
                        639.5148925779999,
                        574.7497558589999,
                        560.723144531,
                        536.9089355470001,
                        557.2463378910001,
                        3503.31298828,
                        570.232910156,
                        564.630859375
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                                "fileName" : "experiment-mcmc.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"mean\":0.3997617760060586,\"counts\":[0,0,78,127,217,472,393,872,883,584,870,415,1310,1974,1396,1391,1229,713,895,1370,821,1313,644,530,797,429,393,964,577,471,746,1096,384,92,131,263,1346,0,0,322,0,443,22,27,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.342757977291652,\"counts\":[0,0,56,264,237,857,1061,718,714,875,431,1645,926,1105,2865,1325,834,764,1277,2045,1577,1236,470,471,963,309,1124,410,483,622,588,398,35,20,0,241,2,0,12,0,40,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3018733461003479,\"counts\":[0,0,54,39,262,347,663,1279,1526,1683,1855,1676,1542,1343,1535,2051,2324,1689,1278,797,496,1414,552,519,831,147,19,92,122,81,224,78,73,156,0,78,0,0,79,16,0,0,59,0,21,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3013729880879558,\"counts\":[0,6,140,695,226,576,992,814,1604,1715,952,2186,1690,1379,1671,1282,1616,890,2065,768,787,774,1468,288,462,296,88,152,450,83,26,49,416,143,54,8,78,36,4,0,49,0,6,0,0,0,0,16,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.28827468728801164,\"counts\":[0,14,265,354,292,753,651,1080,1246,1722,1878,1561,1909,1731,1634,2197,1362,1428,1606,1363,1096,261,785,505,189,38,299,206,164,63,0,33,35,166,0,0,61,0,22,31,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.30472001767338586,\"counts\":[0,0,275,188,278,410,1232,697,2008,1011,1795,1511,1673,1736,1416,1331,2369,1395,775,1283,1147,737,310,254,673,447,129,321,283,217,418,343,47,40,52,25,166,8,0,0,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3504212237552173,\"counts\":[0,0,26,148,308,209,851,357,1204,688,989,897,1260,2179,1984,1679,1830,941,1128,1497,1404,1079,551,1058,1421,609,351,138,434,238,220,52,281,129,192,1,41,0,0,0,159,467,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.40864967285732345,\"counts\":[0,0,8,31,143,519,514,915,1132,883,1205,909,900,1967,1095,1064,1104,849,1336,1598,716,482,801,878,602,684,524,551,5,26,315,929,275,583,0,112,834,72,256,270,0,0,845,0,685,113,0,5,66,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3192213963388702,\"counts\":[0,0,20,219,294,464,560,1086,1054,1016,2592,1896,1686,930,2137,1711,1588,630,1108,652,1209,1358,321,346,910,468,659,193,159,569,406,169,215,0,144,51,114,0,29,27,0,0,10,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3692590435386017,\"counts\":[0,0,40,61,180,655,1317,845,950,1352,1599,1858,1662,1796,1196,912,969,833,1082,426,1071,325,317,580,997,665,495,341,119,50,82,68,146,649,5,623,629,281,576,79,0,0,0,54,806,0,23,0,144,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3591288512437568,\"counts\":[0,0,20,161,209,370,489,376,1153,1459,1588,1323,1560,1719,1268,1128,1425,1352,780,495,1044,1235,782,991,485,315,2401,353,278,94,210,515,242,236,97,26,0,0,119,0,265,0,272,0,0,0,116,0,0,49],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33419340361778455,\"counts\":[0,0,13,222,739,388,834,660,1032,1604,1368,1519,1387,2576,731,1227,1758,816,701,939,1305,1133,627,162,827,423,948,793,74,97,294,566,220,408,301,42,0,0,0,160,0,69,1,34,0,0,2,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3087123912887605,\"counts\":[0,0,104,370,224,673,1050,1103,1059,1475,1402,1198,1113,2838,1910,1545,1274,916,1080,809,1504,1109,844,603,46,438,265,1001,381,35,161,79,343,0,2,0,0,0,36,10,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32099130782548846,\"counts\":[0,14,86,148,284,499,513,1258,889,923,1297,1876,1344,2241,889,685,3048,2479,1650,419,900,986,796,730,447,407,703,132,301,91,240,59,94,94,0,317,17,61,0,26,49,0,8,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32652188107315716,\"counts\":[0,0,42,28,419,843,859,510,1672,1496,1640,1096,1483,1505,1000,1188,1608,1686,1043,963,936,1538,1190,380,845,477,240,115,951,164,99,219,71,75,0,206,0,0,0,232,54,0,0,0,0,127,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.30170142797656463,\"counts\":[0,0,169,121,580,540,1490,714,1306,1896,1546,1129,1365,2269,1467,992,1414,1831,1646,1130,1353,458,918,428,389,360,176,168,122,304,32,120,0,0,0,193,0,232,142,0,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3090569390854613,\"counts\":[0,0,39,459,132,552,494,917,1136,1358,1178,2432,2261,1788,1145,949,1714,1870,2718,1238,1325,681,402,55,324,546,35,175,4,64,114,15,134,85,6,249,0,10,0,0,0,126,45,0,0,0,67,158,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3067523115971553,\"counts\":[0,0,144,287,267,1041,927,1477,1081,1848,1338,1423,1884,1415,1115,2018,982,1568,438,1097,1383,707,1090,282,475,710,134,336,191,156,230,107,79,20,0,551,78,6,0,1,0,0,79,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.39581668823706234,\"counts\":[0,0,8,76,424,371,353,1198,1849,763,894,1720,785,1450,1136,1162,759,852,1108,995,680,962,814,1064,637,585,763,289,217,267,200,0,705,195,307,463,462,336,134,635,0,324,0,0,85,0,895,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33161495402429503,\"counts\":[0,0,22,45,393,236,408,815,1440,1046,702,2439,1788,1649,2075,1585,1317,1198,859,1402,1146,789,779,538,796,322,251,1073,567,402,224,213,147,91,0,87,0,40,0,20,0,96,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3624292592257542,\"counts\":[0,0,0,334,232,279,780,992,700,741,1791,1366,1510,1141,1409,657,868,1577,1290,1018,1210,1465,972,780,650,621,693,362,157,791,1184,416,172,93,19,10,0,91,1,73,148,0,0,0,272,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3464351926568479,\"counts\":[0,45,65,302,103,262,1307,501,1390,544,725,1177,2009,1668,2586,954,1926,647,844,1304,1126,897,451,1109,675,313,1640,162,152,422,47,161,465,243,0,55,58,27,0,0,203,0,0,186,0,165,58,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.42001898075161925,\"counts\":[0,0,141,35,291,334,624,1032,1003,854,650,1570,597,824,873,1482,1909,845,976,1248,410,542,1069,870,809,568,1265,204,100,1551,99,54,857,156,0,28,0,598,27,77,0,63,1014,285,38,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3124887014423369,\"counts\":[0,118,76,180,513,416,771,457,1422,1973,1514,1496,1886,2066,1070,1626,1820,781,1435,1156,721,738,589,993,350,424,293,218,337,752,228,124,60,18,68,107,27,0,26,0,0,101,50,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3028987729817062,\"counts\":[0,7,43,101,490,447,1090,894,1873,958,1874,1651,1866,976,1171,2511,1523,918,2712,453,1160,903,557,931,149,139,191,280,79,160,57,147,427,0,231,27,0,0,0,0,0,0,0,0,4,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3671899396548272,\"counts\":[0,0,82,44,239,364,547,307,1210,1630,1087,1143,1981,857,1242,2088,2104,1331,1994,1013,311,934,976,114,656,302,415,416,284,805,123,171,82,45,170,21,0,65,173,80,0,0,0,46,84,1372,0,28,27,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.29161768394184967,\"counts\":[0,0,101,241,320,931,890,960,1259,1742,2042,1699,2009,1233,1917,2205,1157,1408,1155,646,827,1471,443,403,475,130,64,184,139,322,0,0,197,207,205,0,18,0,0,0,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3199187785868781,\"counts\":[0,0,5,268,149,280,493,1139,1023,2513,1532,1653,1549,1161,2537,1695,1042,2028,809,628,863,384,1241,675,62,591,286,343,0,1267,144,94,75,5,52,0,0,0,20,110,7,0,0,0,117,0,44,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33939088468512313,\"counts\":[0,0,13,28,340,497,615,1315,438,1367,1230,2311,964,1515,1134,1859,1479,1889,1431,1080,850,350,752,402,1301,174,341,719,256,194,773,227,520,2,287,98,0,0,69,0,31,0,0,91,0,0,57,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.5379449704710931,\"counts\":[0,0,7,136,196,484,572,454,399,1064,810,756,1136,795,991,1721,585,668,491,213,371,619,699,378,19,1260,478,90,317,595,391,849,594,9,1415,46,911,48,620,195,55,0,0,0,364,0,425,0,320,647],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33531858899816175,\"counts\":[0,0,165,0,222,922,631,767,705,811,1170,2185,1303,1274,1740,1959,1599,1091,1003,1413,1460,1815,787,226,855,239,360,151,220,112,84,91,587,78,118,551,205,0,59,0,42,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.291136573697113,\"counts\":[0,32,54,341,659,509,567,1151,1880,775,1875,2241,2408,2373,1859,1621,1257,1036,575,738,1370,909,239,198,215,217,504,84,421,139,23,174,101,23,38,55,0,312,0,0,27,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.42309025315753573,\"counts\":[0,0,0,82,289,270,1044,502,883,551,937,1642,2091,1171,1428,913,1411,1415,1296,1137,602,748,988,1126,273,347,843,177,176,910,0,43,782,35,7,9,0,0,0,7,0,0,380,0,47,0,24,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.325498904909671,\"counts\":[0,45,109,72,232,271,491,1035,1846,1432,1256,1986,1597,1167,1354,1419,1176,1363,2140,1168,1381,699,414,388,987,451,237,652,179,114,342,185,41,199,115,16,0,57,2,93,0,169,0,74,46,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3266675399787677,\"counts\":[0,0,0,51,150,530,557,741,596,1050,1173,2294,1396,2060,1697,2363,2235,660,1787,1551,1156,489,886,616,713,244,245,307,368,122,0,74,76,97,25,0,550,0,0,0,141,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3127000820255846,\"counts\":[0,5,86,96,231,641,1593,1002,1641,1536,1023,871,1482,2354,1790,1860,776,1592,913,1247,641,1151,272,985,386,190,536,365,357,131,219,18,305,275,13,98,0,34,138,84,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.37823723242668494,\"counts\":[0,45,76,174,58,617,669,892,973,1403,1961,608,1094,1494,1056,1480,1082,349,329,617,776,1009,592,890,2043,488,919,1031,959,101,300,349,51,211,603,21,0,1347,0,43,49,200,0,0,41,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.36379411184803956,\"counts\":[0,0,15,50,248,517,770,867,1304,1164,825,1785,1095,2310,834,985,2199,1952,757,1635,245,350,830,256,242,453,321,316,393,292,94,1029,193,85,338,391,618,314,0,13,0,0,785,0,0,0,121,9,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3143330413084941,\"counts\":[2,16,172,257,437,760,921,1284,897,1405,1624,1212,1994,2428,1023,871,1018,982,983,945,443,1568,1061,891,932,800,99,912,238,8,245,90,154,150,119,0,46,0,0,0,0,13,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3177220945674432,\"counts\":[0,76,41,109,293,421,594,1691,1026,1260,1156,1777,2299,664,1446,2275,1696,1126,1732,912,1246,750,429,388,435,743,486,185,199,672,252,91,89,0,24,0,139,267,0,0,0,0,9,2,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3408492720998891,\"counts\":[0,0,7,124,200,249,913,889,1336,926,1261,2197,2080,1181,1740,1514,629,1017,1058,2035,1357,378,676,237,299,304,103,361,1418,415,443,167,729,136,1,374,40,59,0,0,0,9,0,138,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3464714040257269,\"counts\":[7,0,20,65,407,618,968,628,570,532,1286,2975,1343,456,2001,2293,1149,1830,662,1542,1209,349,413,313,846,971,35,1023,170,10,761,373,0,11,0,236,0,46,0,35,573,0,17,0,0,0,0,128,0,18],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3002301356221192,\"counts\":[0,0,0,297,276,966,685,990,1552,2514,2071,974,1471,1722,1262,1304,1233,1115,1184,838,1095,827,1409,547,336,778,414,683,191,0,0,87,143,21,0,0,2,0,0,0,0,0,13,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3267985238789362,\"counts\":[0,0,0,120,292,651,806,987,998,1926,2186,1049,1789,1714,1503,1991,1361,585,1580,862,791,365,1020,331,98,413,318,731,639,15,10,12,5,56,51,945,293,87,0,0,0,0,420,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.4187682776030755,\"counts\":[0,37,0,216,177,260,483,433,1488,1200,1196,1573,896,1247,505,1048,1181,1058,1140,881,505,1446,540,1148,246,542,1298,93,17,134,471,41,175,97,853,1030,241,478,146,602,545,12,362,0,0,64,332,16,259,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3955222681035982,\"counts\":[0,0,99,120,98,594,677,770,1203,1319,949,1363,1547,984,1383,1518,1381,645,1190,839,483,643,222,877,793,163,592,474,230,233,46,1630,290,567,784,0,0,180,411,0,580,0,0,0,0,0,1123,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3356951380485532,\"counts\":[0,0,44,151,393,265,709,1188,1332,1300,1236,1790,1088,2085,1086,1038,2215,1407,821,705,487,487,1177,1050,723,655,308,651,672,552,163,400,16,68,205,180,206,0,0,77,0,22,0,0,0,48,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3005125333937507,\"counts\":[0,0,4,138,267,1286,1233,1008,1166,1668,1270,1876,1842,466,3109,1325,585,2125,1204,674,1373,574,297,1020,302,331,88,496,24,127,504,214,60,36,151,0,19,0,109,29,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34368651270922,\"counts\":[0,188,3,167,179,518,340,1019,1180,1182,682,1573,2377,1296,2149,1314,1313,1014,714,884,1366,778,1663,395,580,321,10,0,186,1370,1048,271,236,388,0,0,0,83,0,44,0,0,0,0,10,0,0,137,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33174027190187866,\"counts\":[0,0,26,126,361,775,1286,802,1271,809,1519,2072,2406,1212,984,1512,1116,1807,644,1172,856,346,405,210,937,505,857,215,171,349,75,79,374,0,283,185,0,848,326,79,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31028449135770897,\"counts\":[0,0,0,98,221,586,1127,1092,1398,814,1289,1600,2914,1284,1485,1082,2125,1720,1516,1391,774,879,459,309,368,426,340,475,387,0,188,241,0,156,71,31,49,20,0,0,0,0,0,85,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.2949478849008726,\"counts\":[0,38,84,259,299,271,398,786,1506,2536,1843,2129,2179,2323,1961,1401,1383,1128,784,612,795,752,426,878,65,210,346,286,321,140,123,379,64,207,18,19,0,0,8,0,0,0,41,2,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3112390417437057,\"counts\":[4,0,42,363,371,676,1363,914,549,1492,1713,1532,1497,1583,1747,1468,1429,1641,1415,517,1442,1067,1123,486,324,317,234,337,153,146,21,198,206,112,152,52,59,228,0,11,0,0,0,0,0,0,0,16,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3109842542175247,\"counts\":[0,0,186,241,390,470,344,1482,1771,2237,1635,1691,1996,1911,861,700,1876,1033,890,686,696,1219,745,603,838,124,263,143,145,31,79,191,67,259,0,164,530,186,0,0,317,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.35469413935949223,\"counts\":[0,0,54,116,402,521,748,1455,1237,1450,540,1226,1042,1469,1323,1226,836,1555,1534,452,1085,963,472,1356,757,567,1017,744,201,350,180,309,112,196,55,0,1166,0,0,0,12,259,13,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.2872322988954298,\"counts\":[0,44,109,157,732,816,874,586,1378,1395,1359,1406,1822,2868,2082,1883,1868,1670,871,1018,775,886,310,576,428,334,102,184,125,17,178,0,51,47,49,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3670555200984109,\"counts\":[0,0,39,120,275,506,731,910,516,628,1381,1525,1236,1247,1330,1021,847,1201,2087,961,1392,607,768,1238,965,504,586,731,486,447,925,172,323,562,20,382,43,73,0,164,0,0,7,44,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3588218143556226,\"counts\":[0,14,70,66,436,326,805,769,526,1236,1167,1254,1623,2718,968,1525,1425,886,1445,529,523,478,1511,499,579,860,119,791,225,1101,511,98,159,233,81,832,0,0,89,323,94,0,0,0,0,66,40,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.45269222737231535,\"counts\":[0,0,23,203,141,150,595,389,969,927,1020,1175,657,1330,1939,851,1003,190,1376,756,1718,765,364,910,179,243,435,0,272,81,857,536,920,57,110,513,348,854,490,0,1072,291,0,1521,598,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32908251712895137,\"counts\":[0,0,285,111,353,233,538,981,1230,1550,1036,1960,1521,1422,1371,1340,1156,1530,1324,2047,913,1296,586,760,471,404,219,223,386,189,292,184,84,194,315,289,42,0,54,0,0,0,0,111,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3196808232066097,\"counts\":[0,0,127,217,194,365,1354,863,1375,1005,1891,1410,1280,1501,1553,1633,1326,1158,811,1134,1270,1165,1054,1595,286,282,304,488,135,59,338,499,0,143,14,56,14,42,45,0,0,0,0,9,5,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.29608454782900906,\"counts\":[0,0,10,305,193,836,1209,1442,1529,1881,1612,1730,1433,1747,1745,1712,820,1722,804,553,633,724,528,950,1018,385,303,279,111,193,22,68,178,0,16,40,0,4,0,0,0,0,84,0,181,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3025643643264939,\"counts\":[0,0,156,8,193,855,1169,858,1698,1343,1997,1860,1715,2037,1295,1129,831,1183,1136,1780,907,646,847,477,221,657,590,228,351,0,148,176,204,104,0,48,91,0,54,0,8,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3704059531056394,\"counts\":[0,55,3,114,264,701,591,796,548,683,875,1161,1653,1078,1545,1554,1409,1610,655,875,1232,975,531,758,422,1245,939,531,1186,125,398,1317,222,505,201,60,11,0,66,0,0,86,20,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34482940796673905,\"counts\":[0,20,105,210,510,436,547,1274,1155,1437,808,2097,1557,1509,1479,1878,858,1455,967,557,1026,624,825,985,142,393,615,176,283,66,176,239,326,930,412,2,0,72,251,15,0,80,120,0,69,0,0,102,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.2999829871020207,\"counts\":[0,1,22,273,139,470,1050,1334,1352,1471,1455,1598,1556,1948,1645,1180,2089,1396,2365,1259,742,354,559,330,249,962,327,197,224,122,60,43,0,52,31,0,9,80,0,18,38,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34520804890327367,\"counts\":[0,77,45,102,236,374,1060,1163,1031,836,1185,1228,1456,1305,1524,1404,997,1652,1368,1023,985,1675,1056,572,1071,562,177,484,287,284,396,1,39,261,33,113,0,0,938,0,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.38622812015118296,\"counts\":[0,0,54,137,310,208,493,655,1517,1352,1803,1418,958,1537,1470,1697,986,512,1243,1104,1099,465,1087,334,889,309,288,90,517,448,53,467,261,62,145,46,56,0,0,18,0,0,938,609,651,49,0,0,507,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.333622979013878,\"counts\":[0,0,26,92,167,346,602,709,1761,1025,1485,2268,1371,1572,723,1336,1157,1165,1512,439,1702,2301,1238,616,664,274,924,187,171,6,425,188,60,4,0,79,0,6,4,0,0,0,0,378,0,8,0,0,0,9],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3398744922269547,\"counts\":[0,39,71,504,210,260,1018,958,1421,1242,1381,1715,1594,2620,1054,1608,827,933,2042,606,306,364,511,687,245,832,332,359,347,126,228,524,75,198,128,50,57,29,49,25,0,140,1012,0,0,0,0,0,273,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.289736615949532,\"counts\":[0,39,170,259,447,585,688,1528,855,1105,1782,1730,2317,2241,1913,1971,892,1464,719,919,2208,1267,248,490,296,114,121,86,217,90,41,15,64,41,0,10,0,0,0,9,0,0,0,0,0,0,59,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3079420894621806,\"counts\":[0,12,0,499,79,521,497,1485,2086,1726,2404,1543,1760,1474,1426,730,883,1087,1317,1052,937,687,474,538,913,283,326,285,132,434,98,336,10,389,387,178,0,2,0,0,8,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3968256913917163,\"counts\":[0,0,33,327,142,468,166,825,967,712,1683,1075,879,1056,1510,2027,1347,661,1596,603,1137,751,1370,512,363,253,454,361,152,55,116,18,521,1387,655,62,424,1434,135,0,128,0,43,90,283,90,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3121044353668971,\"counts\":[0,0,68,125,259,572,525,561,2753,2423,2061,1131,1056,1531,1286,1338,1615,1010,1390,584,714,944,632,389,896,416,624,450,46,255,175,719,25,253,0,19,92,0,0,0,4,0,0,0,5,0,0,0,0,54],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3170940929831761,\"counts\":[0,0,58,158,219,744,519,1056,864,2356,1922,1805,1555,1553,1150,1843,1035,1162,1291,1361,705,636,275,653,372,1127,532,292,583,341,259,60,0,81,30,60,0,33,6,145,78,81,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3451209371203112,\"counts\":[0,0,16,99,383,484,826,672,1076,950,1642,1718,1414,894,1074,2603,1364,628,1312,1843,623,887,1186,573,505,344,320,487,813,293,87,118,762,172,213,0,403,98,25,0,9,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3356936745930575,\"counts\":[0,0,2,73,310,295,294,549,1017,1792,1946,2264,1642,993,2427,871,1308,730,928,1136,1010,1337,670,1704,679,521,300,207,148,531,286,0,473,11,21,12,0,66,0,0,356,0,40,0,0,0,0,0,0,51],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33423278279242385,\"counts\":[0,0,46,75,303,502,671,1115,1766,1396,572,1263,2258,1993,1931,1182,1849,886,975,1502,435,899,258,154,463,456,667,423,100,483,444,106,0,128,912,396,113,0,0,0,0,0,0,0,0,0,0,278,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3209318123137893,\"counts\":[0,37,177,141,298,406,1044,1495,941,1109,1766,910,2722,1487,1244,1615,1600,1451,422,810,854,285,879,1108,451,717,499,464,16,755,869,29,41,23,177,0,0,0,57,0,0,0,0,101,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3112347178130737,\"counts\":[0,0,39,208,396,840,797,867,1294,1433,1336,1418,1772,1928,1920,1337,1267,340,1975,388,2051,1674,371,356,1203,262,384,138,208,131,75,23,0,50,62,21,15,0,0,421,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.2932793309567225,\"counts\":[0,0,69,306,721,766,994,841,2172,1375,1986,1715,1260,1414,2176,1077,1582,1228,1106,1290,1201,493,242,172,418,534,460,218,123,107,40,349,48,281,8,38,0,47,26,0,117,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32938261665253105,\"counts\":[0,10,51,95,281,418,413,1287,715,1136,1730,2656,1269,1442,1448,1254,1294,1605,1165,1221,871,864,1497,855,568,534,304,498,171,92,243,113,246,0,157,0,80,0,99,129,0,0,189,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3136145331347673,\"counts\":[0,1,158,251,201,747,799,887,1337,1554,1351,1843,1103,1741,1295,2176,1185,1675,1624,891,978,430,1694,101,721,84,491,346,116,54,164,92,226,16,9,442,51,6,141,0,0,14,0,0,0,5,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3403057838837191,\"counts\":[0,0,68,188,459,441,534,1536,1378,1708,1241,1531,888,1476,2411,1249,1249,621,747,1331,1572,567,663,499,87,69,68,403,266,84,1099,148,580,98,345,608,146,0,87,240,0,49,0,0,76,0,190,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3623952977155274,\"counts\":[0,0,3,93,230,423,276,894,462,2039,1421,908,645,1976,2470,1171,414,1280,1370,1246,793,920,473,1031,801,1623,491,275,278,356,730,532,75,81,152,18,3,669,240,0,0,120,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31651609416297255,\"counts\":[0,13,168,43,324,922,342,684,475,1715,951,3163,2493,1148,1498,1234,1705,1773,739,1133,1081,523,1153,498,439,714,654,271,143,143,17,54,269,0,0,133,200,0,66,31,50,0,0,0,0,0,0,0,38,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34725733203960985,\"counts\":[0,0,50,55,651,510,858,963,884,1533,1756,1179,1811,1666,1412,1097,670,1295,690,1285,856,626,511,579,1271,733,232,222,805,63,249,300,48,74,129,1185,0,62,30,0,617,0,0,12,10,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32250938423059206,\"counts\":[0,29,144,182,96,971,906,1045,1396,1926,1220,823,1547,934,1710,2568,714,412,2227,960,506,1280,1326,402,620,532,345,542,235,359,112,93,0,102,43,0,196,10,0,0,128,300,41,0,0,0,18,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3162454406793023,\"counts\":[0,0,10,558,358,355,595,1089,1121,1500,1151,1122,1980,2398,1445,890,1737,2076,1401,1162,1158,653,770,405,403,211,200,363,45,507,481,224,116,142,84,53,163,0,0,67,0,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3406750235976982,\"counts\":[0,31,53,122,270,521,813,860,1402,1722,1898,1404,2570,879,1254,927,838,929,936,1193,685,412,774,977,1277,608,42,74,957,254,494,259,1,425,458,14,4,0,35,121,0,0,151,0,0,121,0,86,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31950181615736356,\"counts\":[0,0,30,29,777,678,668,379,789,2589,1886,1849,1199,1408,1573,1856,1175,1777,662,1098,1237,424,597,361,362,546,457,384,465,265,85,581,0,64,15,0,356,0,66,150,41,5,117,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3640746206521,\"counts\":[0,0,21,21,462,227,1018,1189,893,700,1136,1394,1363,1904,496,886,1433,1247,1043,2417,646,163,1182,306,632,1417,659,325,268,211,730,734,257,0,178,856,0,498,0,20,0,0,36,32,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3540482904922192,\"counts\":[0,0,0,81,92,493,312,876,1006,1387,1546,793,859,1056,2091,1828,1851,1578,745,1282,1448,1155,320,515,1392,239,330,1379,152,1,750,488,237,85,251,2,0,0,0,0,0,379,1,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.29162335448465543,\"counts\":[0,0,138,93,526,430,1011,1174,1676,2164,1941,1519,2242,1241,1820,1671,1355,1124,1176,618,959,440,149,826,888,395,295,159,142,174,136,249,137,0,0,64,6,35,0,0,0,0,27,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3027782083426732,\"counts\":[0,1,12,143,225,650,961,1705,1067,1377,1247,1464,1532,2035,1608,1742,2003,1090,1137,1524,1027,1107,527,689,140,346,224,488,413,5,189,67,138,90,0,0,0,0,0,0,0,0,0,0,0,0,27,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.30143872759491797,\"counts\":[0,0,0,154,578,472,458,1328,1441,1263,1560,3166,1273,2043,2440,721,993,1384,1411,1079,1056,346,639,473,817,43,563,38,226,40,183,152,62,0,371,102,110,0,0,0,15,0,0,0,0,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3031939563596859,\"counts\":[0,0,75,278,419,616,790,1998,2071,1891,981,1588,1341,861,1967,1127,1260,1587,1148,941,398,1077,561,313,951,335,213,536,273,146,177,311,536,66,34,0,0,91,0,0,2,4,14,0,3,0,0,0,0,20],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.9325430977369715,\"counts\":[0,0,0,9,62,240,290,64,196,407,454,1037,255,360,737,665,937,813,1279,729,240,0,139,332,591,609,240,17,198,558,105,0,301,0,45,273,377,186,0,0,0,0,0,0,0,43,0,448,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.2988904067410072,\"counts\":[0,0,14,203,198,884,775,1433,1298,2205,1394,2207,2290,667,646,1784,1281,1162,1453,1939,776,802,591,304,671,553,310,87,101,556,0,193,4,83,6,19,52,0,44,0,0,0,0,0,15,0,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31013362970397107,\"counts\":[0,0,8,153,373,654,651,708,1265,1071,1515,2277,2348,2217,1211,2524,1163,629,1340,1101,1195,853,453,1106,339,94,348,224,0,57,371,60,121,18,126,0,57,0,82,14,0,0,0,0,0,0,3,0,271,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                "fileName" : "experiment-mcmc.toml", 
                "options" : [
                    {
                        "contents" : "300000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight crbd-unaligned.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight crbd-unaligned.mc", 
            "results" : [
                {
                    "command" : "./out 300000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1725.22900391, 
                    "ms_run" : [
                        6245.29394531,
                        6126.79711914,
                        5820.41992188,
                        6105.79199219,
                        6093.69604492,
                        5535.13964844,
                        5937.23388672,
                        5806.51318359,
                        6226.04614258,
                        7292.51000977,
                        5963.8828125,
                        5683.14990234,
                        6030.62792969,
                        6042.23413086,
                        5903.08105469,
                        6179.11621094,
                        5818.9699707,
                        6576.67089844,
                        5734.64086914,
                        6018.80908203,
                        6054.7199707,
                        6048.07080078,
                        6018.62280273,
                        5837.796875,
                        5859.8449707,
                        6125.6940918,
                        5988.56298828,
                        6414.25610352,
                        6131.71899414,
                        6029.34399414,
                        6474.36914062,
                        5905.65161133,
                        6185.12792969,
                        5786.17797852,
                        8220.603027339999,
                        5734.88696289,
                        5829.62084961,
                        6161.35913086,
                        6110.99389648,
                        8676.708007810001,
                        5618.0871582,
                        5759.47998047,
                        5782.85522461,
                        6322.15795898,
                        6344.34179688,
                        6027.77978516,
                        6019.50390625,
                        6728.71484375,
                        5867.6652832,
                        6325.77905273,
                        6165.50219727,
                        6441.27709961,
                        5988.93994141,
                        6594.91210938,
                        5690.68701172,
                        5783.21875,
                        5814.26904297,
                        6097.10498047,
                        5873.10107422,
                        6029.91113281,
                        6106.46508789,
                        5783.42700195,
                        5913.36474609,
                        6008.71020508,
                        6939.23901367,
                        7812.45703125,
                        5800.74902344,
                        5627.33374023,
                        5923.26416016,
                        6004.67700195,
                        6321.625,
                        6231.97583008,
                        6281.98901367,
                        5850.859375,
                        5576.91210938,
                        5954.8449707,
                        6324.11328125,
                        5628.19604492,
                        5926.88623047,
                        6522.38110352,
                        5662.15307617,
                        6152.91992188,
                        6567.046875,
                        7017.59326172,
                        6031.64599609,
                        5942.47216797,
                        15872.0178223,
                        7027.3918457,
                        6668.44189453,
                        6230.53198242,
                        6056.56811523,
                        5695.28100586,
                        5665.80102539,
                        5794.01782227,
                        5962.07006836,
                        6324.66113281,
                        5924.9440918,
                        5738.75219727,
                        6215.46289062,
                        6126.72680664
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                                "fileName" : "experiment-mcmc.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"mean\":0.3279384600752087,\"counts\":[0,92,311,1198,3969,5647,8459,10406,11476,14128,14598,16955,15727,17784,16651,15300,13800,11672,9496,11668,8563,6438,8798,5619,5103,4657,2853,3557,4848,2449,2653,3006,2286,1446,1394,1128,515,1036,684,169,563,380,7,43,198,43,1103,259,0,8],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33563725323412064,\"counts\":[53,62,559,1407,3391,5011,7254,8293,11544,14222,14617,16562,14612,15735,19184,13728,11470,10447,13567,9447,10459,9418,7648,4500,6017,5808,5692,5077,4029,3008,2916,1073,2599,1785,1827,865,834,651,540,503,488,697,126,274,227,1075,86,0,336,51],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3204016917025332,\"counts\":[0,138,504,2045,3684,6770,6852,8643,11845,15287,17139,15854,18207,16160,12234,17643,12877,11271,13186,11778,8721,9016,6580,6175,6796,6135,4545,2592,2172,1996,2270,1669,1306,1062,1184,845,1392,1250,86,223,214,0,313,825,29,35,0,18,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3330270117924316,\"counts\":[7,54,326,2528,3488,4560,7546,9825,10164,14634,16514,17198,17581,15407,14107,13683,12052,11491,10838,11732,9468,7354,7702,6106,6647,5005,4191,3142,3198,3286,2378,3234,3285,2171,899,1034,874,2171,1094,1013,646,344,16,119,0,0,0,25,0,397],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32654055387933884,\"counts\":[0,68,753,1585,3346,6716,8885,9426,10737,14992,15435,15155,15880,13397,15880,15682,12580,12643,13392,11035,10863,8009,9512,5060,6165,4940,4086,3693,1894,3067,1551,2962,1581,1792,1132,1177,347,914,433,639,300,62,245,78,287,251,211,7,0,107],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3043108823176557,\"counts\":[0,123,724,1986,3062,7153,10266,10916,11994,14831,17866,15718,18948,16300,16235,14353,13588,13608,15610,10273,9500,5568,9796,5021,3873,2744,4408,3536,1497,2424,1366,1388,1432,1815,649,173,379,196,71,256,0,32,27,53,48,25,0,0,0,23],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3205649133461465,\"counts\":[0,25,731,2070,3805,5645,7724,11015,12179,16658,15008,14625,12534,17761,15103,15471,15505,13737,11646,11306,8944,9225,5832,6854,5501,5338,3799,4654,2338,1252,2073,1566,2088,667,576,787,726,1110,908,251,1637,601,120,340,105,129,0,0,0,31],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3133682179649649,\"counts\":[0,176,807,1730,4178,7005,7710,12103,14189,15853,13915,17225,13224,17208,16156,14766,14061,12255,11364,11866,9049,8924,6209,4920,4393,4525,3840,4497,3164,3065,1582,2976,1053,593,1448,531,1302,783,422,412,126,69,0,213,42,44,0,6,0,21],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32828170233145926,\"counts\":[0,243,673,1728,3006,5192,7979,10266,11476,12784,14929,17013,17483,17119,14746,14881,13597,12193,11485,10889,10354,7882,7537,5505,5736,5198,4902,2098,3466,3760,2364,2042,1485,974,1429,1511,1146,1456,391,38,129,583,387,687,247,256,36,23,25,198],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.36004669922517546,\"counts\":[9,142,651,1465,2692,5417,8819,7939,11201,12607,16323,15621,15256,16467,13455,13536,14167,12428,10275,11623,8906,7298,8225,5891,4069,5551,3585,2993,2576,3756,2714,1133,1541,3334,1458,1031,1819,365,445,1052,55,2552,1346,66,79,413,0,0,67,364],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32984079469162253,\"counts\":[0,94,618,1628,3752,5621,6929,10303,10049,13152,14047,15811,17649,16260,16273,15849,13968,14846,10182,11121,9340,9697,7965,5868,6640,3455,3829,3554,3811,1873,2751,976,1398,1669,1126,1060,819,660,642,905,14,175,307,1374,115,638,0,236,34,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31461567238169613,\"counts\":[0,97,761,1380,4238,7602,8711,11590,14014,14611,16252,16004,16937,16948,14587,12504,11807,12915,10644,10476,8999,10554,6967,5246,5381,6186,3901,3387,2213,2655,1012,2310,3095,1064,1200,598,424,719,113,464,64,370,4,565,0,0,24,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32727802121033905,\"counts\":[22,84,584,1593,4142,5325,9108,10181,11020,15773,15012,15196,16520,16937,14457,13022,12315,13457,12636,10360,7168,9698,9296,6252,7218,4778,4981,2512,3338,1404,1203,2137,1864,1465,1269,1874,995,419,547,131,730,295,263,21,6,10,301,119,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3250360913694304,\"counts\":[0,177,760,1727,3899,5228,8306,10194,11927,14798,13445,16852,15866,17799,16848,12873,12950,13832,12269,11534,10122,7615,7586,6466,4172,5359,4873,3700,2860,1304,877,1959,1969,2221,807,1591,1405,542,435,165,172,10,479,546,0,42,37,216,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32778793778572063,\"counts\":[13,99,601,1375,3473,6131,7920,9819,12240,14291,16252,14503,13627,18193,14165,14480,13308,13636,11627,11491,8304,8589,8998,6363,7331,4017,3832,3106,4393,2919,2201,2113,1936,1276,1047,593,863,256,592,1305,139,865,35,153,285,173,0,41,159,694],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33570864017325236,\"counts\":[0,130,583,1591,2915,4760,8377,9611,12790,14939,14898,14318,16115,16954,14279,16080,14159,10703,13261,11071,7653,6593,7775,6243,5593,4955,3961,3052,4086,1774,1876,1614,1944,2079,1642,1235,1788,663,255,637,1364,308,1151,405,1236,393,494,331,6,1082],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32501629831271306,\"counts\":[6,246,1114,2720,3218,6055,8293,10720,12999,12931,13690,16292,16850,18484,14567,14678,14163,10639,11968,9474,6888,7313,7385,6871,4796,4208,4810,3875,3153,4047,2088,3116,1966,1512,2336,2726,589,857,470,173,198,52,1060,9,0,200,0,0,46,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3433735242787554,\"counts\":[0,25,411,1998,3149,5471,8761,9142,10933,13611,15980,14664,15190,13902,16049,13546,12058,11548,11038,8799,9516,6719,6952,7352,6466,5075,5316,4044,5282,3065,1902,4533,2628,2660,1568,1026,3385,1323,747,259,594,70,330,1674,22,28,1,741,104,285],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3223584439915089,\"counts\":[0,29,463,1316,3522,4768,7093,9870,11180,13799,18042,14207,17025,18996,14672,16360,13010,13721,12121,10564,9462,8998,8292,7320,4995,5088,3053,3252,3528,2512,2130,2037,1462,1332,1076,1044,899,758,145,600,198,213,19,236,154,125,193,112,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32513346370770424,\"counts\":[0,116,870,1762,3682,6841,5676,12377,11593,13039,14393,15138,18076,15762,15219,13432,13128,13874,13234,12044,8375,10198,7862,5640,3247,3933,4343,4633,3876,2604,2733,2220,1609,1553,798,356,1201,542,1003,415,561,217,94,348,300,99,292,70,469,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33425335980157905,\"counts\":[0,10,607,1436,2808,5393,7666,11668,12458,11665,13432,12681,14407,14196,15057,15981,13853,12088,15624,11763,9173,9366,8310,8711,6666,5401,4896,3387,2821,3798,1890,1477,1999,1467,1429,669,876,1261,206,181,1124,440,49,208,56,209,153,0,0,14],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32740026831120345,\"counts\":[0,375,449,1497,3712,5510,7011,10658,11049,16098,15656,13037,15060,15682,16088,12707,14397,13977,11803,10594,11531,9359,8993,7079,4692,4501,4130,3963,3170,3170,3389,694,1457,991,1702,832,125,1285,930,374,466,32,167,448,334,19,80,113,78,10],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3364641156424565,\"counts\":[0,250,231,1102,3544,5166,7798,7166,12438,15539,12422,16108,12786,14968,15500,13629,15352,12830,12903,13440,10086,8597,9349,4908,5161,3983,5469,4368,4499,3025,2259,3012,2533,976,665,979,2501,740,234,274,919,723,238,76,30,0,267,547,47,72],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32287433885783107,\"counts\":[0,88,513,1754,3673,5841,8493,11193,12496,13709,15032,16924,16294,12933,15916,14301,15248,13776,12561,11846,8028,8667,8098,5850,3826,4904,3827,3786,3948,2408,2143,2110,1138,1902,625,774,973,551,14,637,269,210,105,42,1632,0,0,561,45,19],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32856772852342814,\"counts\":[0,121,440,1715,3720,5189,8098,9803,11185,12475,15458,15466,15695,17459,16316,16457,13200,12855,12552,9556,8830,7990,5963,8269,5604,5321,4990,3959,2429,3275,2801,1914,1965,922,897,910,1214,703,1279,632,185,330,90,58,336,0,224,540,7,34],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3278931326881723,\"counts\":[0,249,737,1637,4474,5088,8018,11709,11349,14573,13711,17338,18457,15653,15978,13044,13227,11831,10521,7322,8736,8395,7193,6617,5520,6406,3172,4860,3757,3624,2116,2493,1844,541,766,994,1168,711,2102,912,1337,299,292,41,0,59,966,45,17,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3301266472451363,\"counts\":[0,150,829,1501,2724,5673,9717,10331,10739,12718,16410,12865,16944,16571,13443,13207,13934,11137,11682,11070,9568,10960,7420,7065,6418,5724,5862,4680,3043,2232,2971,1566,1872,2134,1552,938,893,400,135,1053,250,240,55,24,154,168,798,124,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34111497473371205,\"counts\":[0,230,598,2116,3066,5250,6845,8782,12251,13451,15266,15258,16103,17152,13878,13549,16250,9734,9700,9855,9126,8286,7490,6450,6649,5926,3902,3991,4036,3125,3764,2339,1344,2212,440,1641,1733,428,1040,899,31,396,2149,57,1757,50,365,15,0,272],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33476855650866627,\"counts\":[13,83,665,2137,2633,6215,7299,9332,11980,12705,14773,14737,16396,11060,13615,13631,12294,14163,14154,10299,12178,12038,7029,5167,5257,8123,5248,4301,3761,2441,2467,4129,2348,672,1307,857,1271,277,637,420,215,227,93,109,492,275,348,0,30,93],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3327949344268869,\"counts\":[0,151,475,1553,3244,6736,8839,9796,10139,15093,12754,12153,16653,15667,12427,14295,14229,12391,15599,12744,10244,7826,6985,7137,7998,4882,4635,4071,3412,2543,2726,2089,1330,893,1300,575,1014,315,978,367,590,134,222,1175,672,73,161,0,25,175],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3409324905888593,\"counts\":[0,22,413,1574,3771,5099,6513,8783,11349,15795,12878,13897,16994,15855,12692,13253,15252,13531,11797,8758,10730,6577,7899,9013,6183,5301,3660,4628,4019,5833,2850,2370,846,2181,894,2622,1326,506,583,26,20,532,93,170,15,46,0,440,166,917],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3223501984934041,\"counts\":[0,0,663,1839,4074,5728,8931,11368,12288,13641,14178,13412,17505,17861,15117,15372,12242,10087,14072,11384,10055,9686,6720,6533,5969,3332,4840,2756,3505,3186,2723,1956,1896,629,1173,303,1125,229,968,356,286,5,136,47,172,348,172,624,16,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3377170250005873,\"counts\":[0,95,764,1788,3096,4655,7674,8325,11988,11872,13893,16864,17925,16599,17955,12086,14189,12685,12276,9873,9458,8367,5036,5665,6649,3974,4007,3799,3196,3084,3972,2078,2082,2017,2140,901,2955,1416,1070,507,679,433,93,201,83,132,110,0,280,342],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3180821122257557,\"counts\":[49,132,694,2227,3445,5372,7702,10463,13331,14450,16714,17754,15340,17215,14195,14334,13335,11516,11302,11960,10851,7547,7203,7449,5795,3758,3581,4556,4161,3266,943,1519,775,1267,370,814,996,582,632,824,165,40,454,96,416,0,311,0,0,9],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3837345356026986,\"counts\":[0,99,1128,1769,3931,6163,7415,9610,10824,12413,12517,14334,13687,13741,13030,15761,13893,12013,9761,10063,7678,8837,6925,5777,5673,4231,4552,4025,4044,3087,2877,2803,2167,1556,1787,548,633,643,1101,1057,586,176,997,1392,737,989,149,700,459,26],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3172171758326045,\"counts\":[0,110,366,1987,2991,5458,8009,11310,12930,12832,18066,14260,16983,14756,16642,17179,13541,11997,11182,10738,10714,9857,7479,6220,7199,4894,2651,4488,1955,1749,2276,1707,1154,914,781,2271,207,320,742,230,166,171,0,165,72,254,0,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31818384200899186,\"counts\":[0,183,729,1460,3139,5744,8917,10047,13728,13570,15336,15423,18653,18036,17341,16017,15588,11166,10739,8588,9198,6259,5275,6483,6099,4756,3930,2518,4561,3432,3252,1542,1492,913,834,102,700,457,909,450,458,600,99,36,87,433,64,91,244,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33263135294705753,\"counts\":[0,82,571,1540,4683,4868,7710,8947,12821,11717,12745,17286,14979,16409,14844,15697,13425,14426,13926,10124,8284,7942,7392,5327,6355,5230,4398,2880,5599,2070,1573,2260,2451,1714,2694,979,1370,1205,228,535,467,361,278,252,113,7,157,223,134,690],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3351105517762921,\"counts\":[33,24,469,1375,3381,5544,7821,9482,11590,11087,18262,13955,16080,11661,15939,12873,13747,12798,11606,11672,11774,10883,7366,7602,5030,6196,3137,4076,4167,2987,2493,3314,2081,777,2698,530,921,1344,281,873,33,728,224,19,36,31,302,0,21,253],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3685043416464142,\"counts\":[0,162,446,1523,2841,5657,9456,9470,11872,12992,16537,15332,15568,18048,15877,14934,10787,9563,9829,9132,8489,9622,8438,5345,5214,4453,3466,2648,3636,3026,2296,2012,1440,1719,861,770,785,1170,200,796,246,57,808,17,667,261,1,409,30,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3089910029855992,\"counts\":[15,333,667,2282,3136,6536,8222,13154,11738,16164,15279,17180,15820,19465,17862,15346,15611,9756,10966,10360,9042,7602,5909,5511,5046,3860,3291,3379,3502,2693,1402,2516,684,1353,318,142,609,947,35,595,282,0,710,3,1,20,0,0,176,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32015720825460814,\"counts\":[0,223,619,1417,3184,5263,7788,11085,14640,13534,15301,16882,16308,16158,17515,15721,14536,12468,10464,10545,7548,7325,6812,7594,6389,4812,3383,3149,3254,2950,1515,734,1895,836,2313,414,1015,1124,779,131,129,213,521,154,236,203,508,216,2,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3224452639128818,\"counts\":[0,139,602,1284,2934,5339,7769,9517,12855,15602,13803,16041,17786,14535,15309,14482,15374,14237,12907,10833,10892,9154,5817,4868,7232,5995,4107,2972,2403,1462,2992,1438,1261,2198,1197,646,536,775,97,736,427,361,490,152,7,30,0,20,5,268],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34402805459864777,\"counts\":[0,58,865,1422,3253,3981,8019,7966,10038,13514,11219,14658,17592,15629,14017,13063,15871,11169,12375,12826,10720,11132,8357,7616,4412,5258,5819,3355,4041,1818,1831,1932,2854,2293,1700,1375,1421,1271,745,522,629,137,193,209,34,154,521,103,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.335821428862413,\"counts\":[0,161,228,1553,3535,4465,6317,9929,12676,14212,14168,18547,17701,19054,12633,12736,14082,11638,11270,12276,7864,7945,7463,5868,5485,6073,2637,4223,4238,1541,1588,1733,2109,1450,1340,877,1608,826,345,849,1549,257,957,329,1282,470,140,44,394,310],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3304740140955672,\"counts\":[0,3,765,1622,3452,5973,7229,10076,15005,12480,14417,14974,17780,15434,13001,15457,16556,12157,11046,9745,9274,8856,6784,6849,5953,3134,3218,3431,3553,1971,3376,1523,1216,2709,2020,2541,826,467,1153,534,362,10,460,593,0,587,0,169,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3307737380138099,\"counts\":[0,160,676,2205,3564,5819,8538,8403,10827,11896,13345,16811,15576,15360,15409,14182,14192,16341,12252,9520,9866,9318,7456,6639,5783,6472,3207,3647,2537,3295,3137,3231,691,2049,486,1288,1340,1386,380,312,236,660,236,74,0,95,138,398,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34992394835876756,\"counts\":[0,148,595,1378,3814,5162,8243,10155,10171,12199,12573,15221,13702,13483,15087,14401,12290,11783,12886,8648,8362,10118,7794,7469,5429,7250,6832,3617,3642,2147,2843,4085,5705,668,1322,975,320,2379,1290,208,513,900,702,54,502,186,1271,622,0,847],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3303702106628097,\"counts\":[0,146,451,1227,4416,5750,8370,10523,12051,13006,13859,15801,14601,15794,15384,15295,13303,12476,12089,11227,9644,6318,6857,6282,6742,6369,4908,4798,3779,3057,2463,2167,872,915,1335,1301,1254,196,1311,418,90,1105,652,706,48,320,63,25,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3417305426465528,\"counts\":[0,134,562,1623,4249,4732,6821,7543,11764,12832,10815,18206,13132,13608,14875,18779,14183,12721,10527,10175,9381,10033,5889,8969,5804,6057,4764,4101,3638,4830,3376,3032,2624,1559,422,1499,720,762,1002,1610,618,339,109,0,206,189,346,590,57,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33834639090560614,\"counts\":[27,313,592,1501,2954,5398,6893,8369,12294,13858,13477,16020,15408,17556,15661,15259,13649,14914,13761,11179,8653,7308,5463,5430,4045,6029,3848,3160,3231,2067,1766,4065,1233,793,1867,1582,608,1036,1149,535,566,983,876,967,485,851,164,573,116,71],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.330357966631754,\"counts\":[0,182,466,1372,3102,5177,6394,12389,14443,14416,15429,16529,14054,17348,14915,14626,14062,13289,11706,9597,9138,7472,7881,5519,5233,6032,4330,3451,2231,2608,2361,2002,1024,916,793,829,259,868,442,734,381,1026,42,326,77,749,0,1389,126,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3277155792807763,\"counts\":[0,133,703,1683,3028,6539,7552,8892,12564,11582,16469,13156,16373,16003,16655,13810,14466,13009,12211,11707,10346,9745,6892,7880,6195,3824,3840,4501,2818,2734,2872,1799,1334,1592,1419,805,333,547,356,569,275,1491,64,624,91,69,148,259,9,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3429873281163977,\"counts\":[0,295,711,1381,3240,4903,7184,10413,10549,13124,13717,14506,14852,17068,14042,15933,12113,14233,10327,10999,8933,9527,7925,8623,6066,4696,5129,2690,2996,3691,2349,3251,1948,1087,2088,694,690,809,1099,510,795,202,252,59,27,57,1103,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.313346340375941,\"counts\":[0,167,838,2083,4005,6121,8321,11685,12285,18084,17981,14589,16483,17232,15897,14349,14550,12424,10208,9435,9947,7581,5962,5575,4805,4088,4713,1946,1783,3247,2088,2164,1921,1481,1033,408,621,432,509,505,35,997,77,32,8,46,83,3,0,130],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3200933861696944,\"counts\":[0,43,844,2036,3499,5692,7492,10046,14229,14944,12357,14022,14292,18152,15694,16764,14971,13066,12774,10464,9351,8283,6602,7439,5424,5824,3692,3041,3986,3040,2359,3751,888,963,598,678,833,287,57,556,421,40,194,104,2,158,0,0,48,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3234765873900592,\"counts\":[0,67,716,1691,4252,6278,6754,9170,12852,12483,15741,13374,16609,18540,15839,12418,14021,12349,12345,12862,8962,9434,7585,6406,6443,5271,6752,5472,1903,2347,1170,1181,1844,1438,677,952,1101,482,199,843,70,802,77,5,23,0,63,0,125,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3297567945651095,\"counts\":[43,159,900,1685,4410,4846,8159,10211,10693,13583,14790,15291,16236,18570,14536,14088,12497,12955,11967,10580,9076,8053,8034,6240,5310,5003,3968,3150,3294,2400,2945,1647,3915,2039,2203,1434,1484,336,568,300,362,576,0,195,204,834,56,0,39,40],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3279588384270862,\"counts\":[0,56,1119,2091,3900,5487,8983,10361,12079,13994,14694,12495,17368,15841,17134,13240,13702,13550,12334,9251,10199,8369,6132,6018,5735,5760,3588,3715,3682,3368,1702,2583,1368,1437,900,1026,641,153,202,1573,422,508,650,38,8,722,414,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3298979828513264,\"counts\":[0,254,652,1553,3502,6557,6811,10026,10239,13675,14820,13776,16599,17942,14382,14791,15033,12148,10725,10828,12355,6443,7799,6001,5571,5909,5663,4769,3256,2693,2653,2274,1405,2051,1332,205,719,688,393,648,620,1101,412,249,20,0,26,39,41,129],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33629761747727793,\"counts\":[0,164,902,1678,3704,4182,6834,9591,11733,14055,14714,14585,15794,15546,16219,16427,17719,11102,9991,10046,10385,6967,9948,5406,5487,5037,3130,3238,3391,3204,2103,2152,934,1142,2193,926,1110,498,1436,712,539,437,132,745,293,0,18,504,1542,399],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32037340581122187,\"counts\":[11,39,810,2382,3814,5243,9291,12126,12127,15743,13728,16543,14699,13038,15155,14518,16361,13802,10926,10314,10457,7016,8753,8718,5027,3473,4010,4057,1656,3620,2157,1439,1140,972,649,492,241,1607,247,348,57,148,1354,38,257,365,560,130,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3247151349821922,\"counts\":[0,53,570,1739,3955,6362,7874,10556,13009,14040,14512,12963,15307,14767,15830,16746,14879,12760,10445,11173,10850,9239,8002,6199,4542,4076,3450,3895,5172,4543,1760,1062,1430,1052,1694,746,221,480,1745,290,301,133,280,591,254,21,239,44,3,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32960728440037235,\"counts\":[53,222,1031,1389,3339,6415,7845,9458,11349,10779,14207,16452,15627,16157,11959,14347,17220,13154,12144,11151,10409,8858,7441,7628,6200,5024,4724,4426,3575,2503,3416,2817,3065,1054,340,455,257,557,417,433,377,176,156,27,128,252,48,288,649,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.35445265745347165,\"counts\":[0,233,517,1517,3230,5532,6761,9281,12561,13767,15000,16041,13063,13088,12515,14447,11969,12328,10900,9275,10293,8871,8311,6937,7053,5418,4361,4428,1919,2370,2378,2360,1167,1463,2893,3512,1603,1084,2103,2111,987,447,619,341,1665,0,0,7,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3714764597842977,\"counts\":[0,116,746,969,2936,5160,7449,9714,10903,13803,15001,14540,12196,13333,14880,11903,13218,13703,9761,8751,9478,8735,6880,7460,6610,4269,3770,3339,4215,2665,3723,2742,1753,1856,1240,929,1107,1387,2648,1123,401,373,4331,2416,745,263,68,241,608,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32289656987390036,\"counts\":[0,216,535,2191,4251,4226,8400,9406,12625,15208,17520,18060,14962,14262,15362,18134,13342,11124,10176,10331,9162,6971,6166,5090,6086,4199,4137,5577,5582,3988,1341,1956,1502,796,286,1425,521,756,502,751,697,817,252,327,0,0,226,16,0,299],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3187893892764651,\"counts\":[1,218,888,2345,3523,6626,9600,11897,12064,13653,13897,15040,14537,13847,15695,16857,13930,15250,11529,10983,9480,9550,7508,5891,4360,4292,3105,5277,2995,1918,1942,2490,2150,1094,1023,859,489,527,472,414,867,57,129,223,0,45,28,88,22,2],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32313879665818246,\"counts\":[0,65,545,1317,3505,5601,8822,10770,10893,13681,16786,14486,16983,17147,14462,16213,13562,12440,10262,11830,9353,9882,8168,5608,5282,4673,4672,2365,2726,2402,3759,2005,1927,901,951,1580,718,383,563,377,848,834,224,8,169,65,110,77,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3319747898357546,\"counts\":[2,124,977,2587,2762,5096,8095,10428,8986,13453,16098,16640,17662,15199,17251,13419,14206,12893,10734,10773,8302,7350,6862,6180,5670,3565,5379,3731,4907,1948,2957,2337,2335,1810,1086,709,582,1214,260,218,1158,1920,83,332,37,104,154,85,543,12],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32955140333621763,\"counts\":[22,293,493,1717,3872,5806,8322,9068,10369,14276,16514,16467,13792,16554,16051,13938,11557,11827,12302,10156,9430,10819,7521,6561,5453,4865,5497,4061,4498,3759,3467,1884,1313,545,518,588,968,579,938,493,134,192,275,727,3,139,37,0,0,1083],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34313795738716124,\"counts\":[0,97,536,1598,3703,4897,6303,8762,11316,13208,15892,14363,16679,16016,16377,16463,16060,10728,8920,10036,8106,6025,8470,8177,6644,5163,4141,2963,2795,2483,3015,2657,2371,1447,1613,1914,593,2002,733,993,0,408,442,782,827,305,111,34,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3361035763089991,\"counts\":[0,80,448,1773,2381,6384,7796,10229,13181,13218,14727,15435,15227,18077,16147,11200,14817,9886,11870,10770,7751,8807,6787,7061,4637,5513,4681,3117,3592,2460,2328,3047,2430,2007,2221,2477,1712,690,877,169,117,758,0,367,215,1252,2,42,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32164980588614606,\"counts\":[13,198,493,1788,3975,5247,7094,9742,11156,13185,15782,16347,15875,18166,14412,14538,14209,15321,12582,9752,11467,8548,9044,5085,5322,4831,4377,4140,2225,3302,1019,2022,2295,2231,975,721,58,882,316,201,431,133,39,284,5,0,0,28,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31302242514384543,\"counts\":[0,162,994,2106,3033,5858,7196,11203,12065,14038,15702,17712,17481,18571,14721,16980,11922,13087,11703,10952,9149,7618,8473,7125,6484,3723,3798,3977,2323,2698,2753,976,740,818,560,971,489,68,566,168,231,166,19,426,45,42,0,0,0,59],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3238567450738251,\"counts\":[0,260,568,1799,3804,6746,7615,10451,12784,12499,14805,16066,14652,14248,15833,15767,15725,13163,12409,12350,7112,9357,6806,5510,6750,4560,3948,4556,3912,2358,3533,1117,1457,429,1355,1252,572,189,243,362,680,141,393,1403,0,0,176,0,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3428286946441144,\"counts\":[0,40,984,1480,3329,5075,6353,10285,12603,10186,14149,14824,16124,18084,13594,12185,14163,12642,9175,11448,8072,11758,7458,7611,5549,4992,5851,5099,4262,2501,3286,1984,1461,1388,1391,1700,1109,1136,849,497,679,521,1252,0,926,233,357,0,780,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31743870170454913,\"counts\":[8,64,647,1873,3783,5581,8537,10952,12817,14978,16263,14310,17735,15912,15682,14608,14761,11041,11798,11513,8482,8222,8671,7299,4460,4661,4885,2822,3684,1995,2176,1987,1044,1282,1210,439,745,739,154,58,69,708,206,172,30,418,15,0,19,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3227340885521901,\"counts\":[0,388,854,1687,3975,5983,8589,8730,11588,12074,15508,16816,13422,17299,13751,13982,17061,15068,13060,9059,8998,8445,7666,8367,5952,5674,4746,3148,3320,2424,2393,2182,2211,976,552,765,491,335,1319,285,135,120,240,0,88,0,252,0,22,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3470263372223085,\"counts\":[0,42,373,1561,4186,4338,8385,8001,10629,11872,13223,13597,18071,14129,13834,15060,14901,12788,9648,10970,12114,9555,8166,6061,6262,6750,4644,2832,3549,3086,4057,1863,2501,931,998,1305,997,483,356,1559,401,691,596,1251,93,0,0,15,274,796],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31859587426621905,\"counts\":[0,43,526,1529,3067,5488,8516,13801,12981,14470,14916,17857,15820,16088,16430,12248,12729,13235,14155,8682,9596,8458,6082,5387,5762,6603,4146,3458,3051,1723,1841,2073,719,1670,753,1531,694,1020,514,202,747,294,3,345,64,93,36,0,7,217],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33145774452138693,\"counts\":[0,57,468,1456,2816,6444,9686,10504,10361,12575,13155,14034,18784,15394,14993,15316,16437,13127,13099,11152,8080,7961,6115,6262,5480,3375,4603,4472,5049,2699,1439,2561,1168,493,537,963,285,1207,411,617,2507,620,466,109,1359,201,366,135,484,118],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3471163378830959,\"counts\":[0,52,498,1367,2773,5014,6128,7737,9944,12166,16871,16335,16055,16036,11988,15834,14667,12241,11631,10914,10486,11628,5241,5873,7732,4356,3955,3986,3574,2818,2018,1994,2422,1960,1774,691,743,2302,1037,1197,925,520,372,11,1682,912,46,25,0,579],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3682713639702079,\"counts\":[0,266,404,1504,3253,4400,6696,9128,8937,13411,14537,14233,14242,14656,14345,12423,13666,12520,12450,7147,7784,7830,7929,6711,6557,5204,3181,3582,5911,4264,2751,3398,2584,1245,2400,4322,2178,1656,630,996,618,1259,371,1213,357,366,182,93,863,2578],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3313874641094027,\"counts\":[9,167,890,1842,4060,5363,8416,9145,11134,13452,16211,15790,16894,14410,14055,12868,14201,10210,11282,11281,9965,9715,7340,7613,6270,7440,3239,3339,2504,3214,2315,2617,2646,1851,993,1332,694,844,432,270,1138,531,992,144,242,34,92,5,406,13],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32717740839753956,\"counts\":[0,57,459,2035,2858,6070,7196,9816,13215,13694,13877,15936,15506,14297,15593,15821,13796,13605,12757,10850,9344,7860,7471,7415,5727,4381,5742,3300,3096,3975,2777,1266,1646,1202,1828,933,1845,1050,368,95,411,141,136,17,20,318,27,8,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.48804212054119134,\"counts\":[0,166,697,1272,2853,5171,7422,8388,8266,11422,13099,13856,15001,12822,14544,11636,10483,9197,11642,9299,9302,8372,5407,8277,6366,3780,3346,1669,2417,1545,1666,1862,930,1513,357,606,2359,985,414,183,184,84,0,123,395,0,747,992,760,48],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3516967551122616,\"counts\":[0,51,692,1906,3293,5166,6785,9323,10013,14320,16264,16993,14354,15466,12928,12077,10908,11159,11032,10683,9164,8901,7551,6885,5756,5452,6127,5378,2906,4206,1579,4538,2483,876,824,1437,1896,1755,335,371,417,2697,431,101,768,0,196,57,1,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.347597750878302,\"counts\":[9,170,659,1961,3843,5666,7781,10778,11823,10818,15458,16711,16017,16542,14251,11743,11905,11885,11183,8842,10881,4890,9076,5900,4972,5377,3528,3611,2465,2715,2723,3582,4254,1858,1837,1897,1817,1206,251,309,1416,251,1673,589,0,131,0,2029,69,937],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3312875933054905,\"counts\":[0,72,374,2296,4768,5334,7406,10517,13492,11865,14306,15292,14567,14171,15318,16053,15749,11879,10963,10154,11415,8044,9751,4984,5638,5901,3771,3071,3372,3234,1980,1671,728,2462,873,1436,620,1142,1213,167,443,318,60,0,510,174,308,82,133,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33178172360395625,\"counts\":[0,56,756,1622,3740,5835,7657,9797,11519,13894,14639,17431,14420,16206,16803,13924,14734,12091,10039,10265,7192,8242,7434,7688,5219,3643,5720,4913,3602,3208,1526,2637,1986,1015,2347,1672,678,573,177,264,2967,308,135,354,97,177,145,0,127,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3174213794482689,\"counts\":[0,71,727,1672,3450,5407,8825,10927,13021,14132,15407,15503,15438,17134,16198,14934,12662,12692,12723,11639,10270,7965,8417,4917,5311,3800,6525,3414,3068,2905,2798,1271,1520,1247,855,134,509,807,424,193,39,10,180,269,74,75,0,244,0,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.31300305150075025,\"counts\":[16,203,422,2354,2677,6187,8588,11809,12260,13655,17664,16151,13559,18338,16565,16247,15982,13642,11248,9284,8815,8429,6048,6552,5967,4764,2749,3525,2924,1894,2222,1875,1446,1630,1838,647,87,20,303,700,98,165,65,38,0,0,104,0,0,97],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3195201182343276,\"counts\":[16,279,733,1801,4387,5562,9338,10615,10880,11774,15690,17809,13797,18517,16006,16581,17129,10525,14362,9666,7832,4721,7851,3895,5210,5957,4102,4136,3900,3035,2770,2971,1978,1123,948,691,316,1237,347,265,322,26,0,195,139,44,12,160,191,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32944529319715105,\"counts\":[0,56,713,1391,3536,4039,7420,10463,11366,13970,13898,14179,16643,16153,17736,14451,15358,14469,12200,9070,9046,8978,8102,5994,4454,5270,5146,4557,2682,4032,2026,2096,2606,500,1191,803,334,1038,606,319,495,658,263,763,430,199,22,0,106,33],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33732315134482654,\"counts\":[2,258,846,994,3229,6288,8095,8036,9667,14588,16372,17329,14855,16909,16021,13386,12628,13143,10773,10528,9075,7740,7787,4332,5288,6497,5160,5610,2640,2476,2538,1635,2145,1114,2039,1020,903,664,1025,943,957,944,167,210,342,1,180,513,81,85],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3335893556072549,\"counts\":[0,91,404,2086,3804,4930,8232,8429,11708,11014,16725,12370,14736,14979,14372,14900,16708,14937,10920,10865,8358,10632,7077,8497,6654,5726,6231,3128,3128,3816,2307,2322,1334,1159,970,1765,1674,454,503,183,330,130,76,171,353,0,0,0,23,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3183324949045561,\"counts\":[0,339,654,1690,3263,6840,7123,8999,13061,11672,15615,16839,16658,15372,18815,14718,17606,12629,11549,10199,7609,9012,7139,5428,5565,6176,3363,5538,3127,2002,3246,1765,707,1218,1910,493,405,93,398,1,354,303,122,98,0,249,0,0,38,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3361382089030314,\"counts\":[0,112,536,1456,3919,6503,6379,8750,13524,12430,14088,13316,16010,16653,13950,14214,13301,13004,12187,10647,9135,9772,8360,6331,5197,6925,5289,3727,3456,2952,3109,2554,1778,1478,1802,777,848,650,345,1133,91,46,643,370,15,830,0,218,602,105],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3339648933698866,\"counts\":[0,38,969,1567,3165,5603,6944,10307,11820,12008,16738,14303,15500,14531,15454,16083,14884,11719,13217,10947,10152,8971,6340,6688,6945,4454,3914,3806,2884,2778,2221,2162,1949,1122,1004,583,2541,145,432,841,469,145,219,50,65,210,652,43,40,0],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                "fileName" : "experiment-mcmc.toml", 
                "options" : [
                    {
                        "contents" : "3000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight crbd-unaligned.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight crbd-unaligned.mc", 
            "results" : [
                {
                    "command" : "./out 3000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1718.67480469, 
                    "ms_run" : [
                        64847.8598633,
                        62567.0517578,
                        65244.2478027,
                        64949.4650879,
                        65242.473877,
                        63993.1621094,
                        64452.1289062,
                        64613.723877,
                        62489.5300293,
                        63797.5761719,
                        65625.7861328,
                        63147.8989258,
                        64798.2929688,
                        61204.519043,
                        63594.3532715,
                        63869.4802246,
                        65870.5178223,
                        64269.8569336,
                        65452.802002,
                        63757.9692383,
                        61850.5900879,
                        64417.7602539,
                        67296.7919922,
                        65328.7888184,
                        65220.2419434,
                        61189.2600098,
                        65251.2219238,
                        61953.6169434,
                        65965.1999512,
                        64912.848877,
                        63678.1311035,
                        66739.7277832,
                        65784.6218262,
                        64978.5378418,
                        62516.4960938,
                        62033.5969238,
                        64789.2060547,
                        64465.4191895,
                        66305.5300293,
                        66631.5009766,
                        65856.8630371,
                        62173.7438965,
                        71649.657959,
                        60772.880127,
                        65688.6999512,
                        62358.6391602,
                        63034.0249023,
                        63466.6069336,
                        63239.3178711,
                        62719.5029297,
                        63592.263916,
                        63783.0129395,
                        66721.03369140001,
                        64360.7758789,
                        64368.833252,
                        66136.89208980001,
                        63540.7321777,
                        64391.0061035,
                        63302.9499512,
                        63784.4731445,
                        63130.7229004,
                        66089.30908200001,
                        63239.7658691,
                        66414.8127441,
                        63357.3730469,
                        79417.1008301,
                        62592.5209961,
                        64120.0429688,
                        63600.6479492,
                        62585.8586426,
                        68095.5461426,
                        65416.6459961,
                        63508.888916,
                        62070.9777832,
                        61464.8369141,
                        72649.6599121,
                        65050.472168,
                        62036.810791,
                        62830.8459473,
                        64286.6000977,
                        60696.7819824,
                        62108.7099609,
                        61660.7641602,
                        65896.7089844,
                        64036.8349609,
                        62936.6796875,
                        64356.3430176,
                        65336.8881836,
                        63078.8059082,
                        63262.4909668,
                        72442.3623047,
                        62225.986084,
                        61991.1501465,
                        63332.9121094,
                        63731.5390625,
                        62366.137207,
                        60058.3110352,
                        61342.9318848,
                        67501.828125,
                        61799.1657715
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                                "fileName" : "experiment-mcmc.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"mean\":0.3334849152740429,\"counts\":[54,1168,6505,16500,35056,54624,76069,95893,116277,135103,154534,153465,155744,154228,156863,147250,136264,130097,121042,105446,95510,91666,71961,64727,53611,48069,43213,39422,29826,34918,22128,27780,18823,12837,13262,10002,8072,8994,4472,5551,4336,4072,2895,6538,2123,1842,1686,2642,1317,1144],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32972588247854806,\"counts\":[52,909,5769,16806,37833,54616,77550,100299,120842,137154,152421,149697,157066,147620,148715,149004,142016,131128,117956,108732,93970,86815,75832,70685,61425,49805,44623,38150,33135,29955,25742,22310,18923,15051,9821,9685,8426,7631,7280,6801,4612,2985,3288,1614,3287,2694,2492,666,899,1267],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3381967341161089,\"counts\":[35,807,6727,16541,33894,57967,78538,96341,114988,134033,149052,152082,150170,158768,144708,141033,133382,133202,112685,106756,92726,78403,75029,67660,60912,52919,44702,42244,35339,31020,26838,24453,23021,18546,13110,13638,6297,12311,5783,6690,5302,5115,3869,3959,4904,2721,2365,2131,240,3021],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3340208718290937,\"counts\":[59,1248,6623,16141,34048,55121,78154,99885,120694,138279,152358,158430,154210,159941,146269,143207,134417,118999,116948,106885,94898,89538,71721,66576,58191,49377,46416,36314,34043,32594,21275,21886,14844,14896,11878,11468,15545,9254,4854,4674,6055,3569,2741,2329,5467,2244,6995,2877,1032,5175],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.337090962002919,\"counts\":[31,1120,5902,16014,32827,55370,75799,102146,118877,140138,140170,151725,154323,146469,146186,147333,132381,123902,118037,110935,97734,86934,75873,69190,63521,56486,42769,37373,35676,29111,24485,19316,16715,21423,13338,14332,11212,6268,7812,4049,6506,3860,4332,2452,4724,1719,2434,3841,1952,1061],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33342753432882566,\"counts\":[19,1326,7057,16971,37444,54591,74528,100554,114663,136792,147527,152360,157881,157184,151806,143376,136297,122754,111153,109369,94898,82526,71036,67582,62830,54391,46376,35299,38952,31651,28852,24716,21261,15949,12486,13586,8813,10761,4417,7537,5374,3609,2783,1180,1913,2059,2684,2678,2825,1073],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3320954188881787,\"counts\":[67,1531,7135,17682,34444,55900,74340,106075,122403,136919,143988,156609,152434,160524,152130,138980,137100,123564,117670,108291,97739,85937,74929,68183,55255,53337,45283,40584,32648,31315,25263,18584,16705,13916,12793,9556,8745,7854,4628,9780,5817,4070,3633,2049,2642,2509,1003,2433,1468,1185],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3367497402501528,\"counts\":[4,1488,7392,18232,34819,51420,80341,97079,116294,129040,144450,150437,156120,161307,157876,137663,137296,132036,112259,102299,91265,83635,78432,67109,58021,51410,47693,39497,29853,26251,27967,22502,19627,19134,12236,13078,13287,7738,10202,6143,8657,5063,4602,3900,3450,2803,2681,3207,3169,1459],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3292117174870585,\"counts\":[54,1069,7636,15974,35660,54464,81460,103640,113724,138009,145430,159202,154959,163006,157949,142691,139350,132531,116711,106061,91450,82538,73752,63885,63890,55179,47237,37976,32174,23696,26181,16788,17977,15111,13072,13064,10277,5832,7041,3981,2856,3234,2263,2106,1593,1261,3038,1088,1106,1691],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33412014391693146,\"counts\":[25,936,6443,17816,31128,55946,74504,100262,121672,132136,150073,153780,160664,152787,149340,144394,141001,128972,117672,100783,92564,84680,76742,69058,55425,51109,40759,40064,35124,34720,23781,21305,17725,17567,12578,11199,8715,7648,9017,8178,6562,6243,1682,4192,3962,2860,2560,6394,1248,1137],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34095588722266973,\"counts\":[136,749,5473,18137,33155,54914,71755,95131,114769,128078,146086,146558,151526,156752,147796,141310,136975,120370,113652,114383,91619,85319,77446,72829,62502,53362,49088,44115,38693,24703,30222,23871,18559,18312,10200,14145,12208,14736,6506,5672,5408,5525,6347,4104,3958,1429,5326,2059,591,1061],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3310329406366231,\"counts\":[56,975,6613,17159,34006,53874,82498,98980,116661,133206,141411,166887,154275,167467,159010,143205,129617,133765,113703,102935,94159,85131,78642,64269,58472,49768,45348,39991,31898,29095,27047,20328,16447,14293,12735,11181,9546,8904,6612,5461,4305,2286,1996,3108,1593,3592,2067,1196,2515,1791],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3316372688747235,\"counts\":[0,1235,5941,19253,35766,54399,75521,102155,121070,143076,145015,170241,151076,156698,150512,143154,130064,129474,117600,107695,93307,83972,76145,64333,55611,51180,39573,34674,31896,27675,24384,20180,19190,12893,17628,12182,11909,10362,5610,7183,6689,4869,3884,4292,2255,2771,2582,753,2226,1057],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3247577193766559,\"counts\":[22,1266,7111,16708,37741,54450,82549,106034,127207,139080,142656,153256,162016,164932,156708,151931,143088,118434,115232,103468,89716,89737,73389,70794,50293,53891,44803,33511,34039,27712,21180,20678,15626,12286,14572,12703,10074,6544,7608,5809,2843,3173,2252,2342,2410,1130,1508,1984,638,919],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3312923034651641,\"counts\":[0,1150,5226,16407,33290,53687,78507,102776,124545,137206,144350,148488,160495,156020,164089,142678,135952,127795,117452,106030,98915,84307,73759,61529,60481,61456,41941,34262,32910,26907,22411,22089,16290,16993,15200,7181,10124,11196,5844,5420,5454,3477,1741,1508,858,2109,1318,3765,1696,1664],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3302389835241813,\"counts\":[1,1084,7176,17361,35042,53771,74548,98931,122578,135068,148247,158220,159432,159216,155540,153968,147159,122463,107468,102508,96176,86100,68820,68169,59387,51126,46418,37654,38019,26572,21836,19710,15159,16806,12264,9474,8636,10673,6106,5690,5894,4540,3156,2812,1318,2943,2517,1630,2011,833],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33485154404132617,\"counts\":[91,1123,6717,15620,34023,52165,74698,102043,116659,137445,150352,158649,156804,157002,157121,140821,137687,130945,119652,111947,90286,84836,71387,63515,52002,51099,43937,39455,34119,23723,25913,20146,22158,14996,13706,8775,8769,7728,7082,6559,6771,2808,4770,3293,1844,1876,3386,737,1468,1047],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33085321548900165,\"counts\":[61,1219,6036,16278,34299,57932,77030,108045,114388,135993,150912,152317,163683,153944,149814,144906,145346,130682,109088,114478,88652,84947,77682,64048,57107,44471,45891,36512,37134,27406,24969,20828,14270,11401,16040,16063,10264,6792,4372,9153,3988,3293,3702,2500,3528,2797,2926,1222,1665,786],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3327568904770486,\"counts\":[8,1280,6603,17530,34866,55494,74811,102294,121878,141635,152312,156899,157062,153539,157037,158987,133641,125156,110417,111549,92186,81340,74391,66216,56040,47938,43009,34281,33081,26814,22161,20971,14972,13969,13008,8933,8185,5898,7044,4835,6505,3009,2498,1878,2193,1602,1797,1052,1832,1434],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33288492140207016,\"counts\":[253,1691,6192,17453,32523,52618,71335,101982,115771,134981,140069,157854,153004,167255,152708,142287,136349,123785,120667,104120,102969,89436,80457,70927,61044,50940,44385,37862,32958,27241,25849,24722,15290,14964,12738,10581,9710,7664,6913,5278,5781,5078,2311,1998,3287,4070,2143,2363,1222,574],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3279172304115864,\"counts\":[17,966,6819,18494,36119,52923,80899,97051,124415,139364,152038,144404,164841,162216,155011,139383,133697,133725,120635,102231,93070,87501,76617,69483,63030,51047,42333,39938,30081,22020,26668,19315,15557,15144,11406,11760,11479,9712,5737,5118,5357,3413,2727,4474,1084,2278,3900,1605,239,337],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33641628977873844,\"counts\":[98,1123,6387,16331,31166,55611,77085,96824,117240,138899,146041,148067,157770,157337,153933,141129,137119,125937,108993,108088,100041,85932,78224,64302,61672,54999,45922,40381,29687,30689,25698,21084,19049,14465,13199,11931,10444,7027,6524,7196,3605,7398,2958,3567,3770,2555,2466,1677,1203,3033],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3373056324213754,\"counts\":[87,1284,5767,16924,36834,56630,74241,99697,123248,132783,154745,160769,155800,152417,156186,140641,124947,128594,109883,103415,100541,81502,78250,77247,54702,48322,40821,41197,33545,27041,24440,21386,15663,12737,13865,10870,9910,9507,7169,4462,3509,5486,2963,895,2125,3246,2568,1082,2509,1081],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33653149428235846,\"counts\":[100,1475,6657,18123,36594,57298,80219,97768,119132,134133,146173,154106,162014,154396,153045,152053,129293,116883,114690,107331,96136,83511,69592,63680,55421,49876,45710,36259,30647,27333,24075,21536,19010,14654,13948,13687,10581,8618,6579,11379,5538,3835,4451,2194,5015,3340,4907,2563,914,2527],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33479611208182264,\"counts\":[74,1075,5498,17593,35186,57884,72298,93869,120840,138594,149984,155655,159424,163500,152969,145039,137573,131973,118006,102835,92362,82595,72973,66214,53177,44661,43417,34039,32612,28605,26737,24158,15429,14690,16569,10988,10086,5952,7441,7278,3724,4302,4578,4896,3853,3380,1914,1763,2305,1674],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32633889674671784,\"counts\":[61,954,6785,17042,32694,57436,79396,105099,118680,132565,148789,158383,159245,162576,156867,144401,143347,129810,122511,106883,91895,85436,77341,64436,60688,48238,39863,41082,33860,25853,23860,19357,17048,12564,10883,11101,8683,9794,5161,6265,4043,2493,2531,2375,1157,1570,2053,1465,974,408],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3368291690553243,\"counts\":[75,1372,6890,17293,34807,53359,74505,93163,117643,140099,146290,154602,154867,151045,158222,136059,136030,123507,122135,109303,96879,87693,77634,63645,57645,48858,46397,41957,34331,30213,24710,18269,15953,17638,10911,11260,7959,7173,9030,10833,5629,5648,4279,4106,4011,4415,2358,2257,2924,371],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32812748662728874,\"counts\":[69,1280,6864,16722,32363,59936,78211,100174,122416,137256,149302,150479,166987,160478,150635,145269,134165,129883,121089,103640,92923,91875,74156,75105,56833,49382,39626,38623,30295,25139,22478,23320,17049,13357,14576,10064,8526,6115,6313,4974,5393,3895,4840,3135,2452,1410,2176,842,1589,437],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3330807088184215,\"counts\":[76,1179,6319,20311,33393,57851,82496,102196,121272,135574,150010,154979,155382,164777,161029,145868,138696,122244,117761,105864,89557,79929,72009,66496,56972,48870,42981,33583,24977,27613,22941,18984,19437,12773,14148,8017,10390,8119,4797,6678,4565,4720,6484,2338,2838,2424,2448,1465,362,1255],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33324885917507,\"counts\":[24,912,6486,17483,35313,57817,83848,96791,114712,134385,157506,157339,156425,155486,153680,146618,137093,127045,117716,107782,95870,86537,70777,66744,51719,52728,35704,36458,34779,24866,23498,20513,18110,14342,12522,10457,8304,5992,6710,5829,3479,3013,4643,3270,8773,3234,2855,2231,2663,1127],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33161702657022085,\"counts\":[8,1221,6677,17378,34540,55760,74987,101669,119569,142845,143307,162967,163435,151599,154168,147331,139245,122923,118234,107955,87741,78797,71841,69605,62959,48632,40247,37447,30409,29822,26197,19479,19557,13964,12704,14676,7087,7740,4817,4278,5483,8230,3928,4694,5151,4026,1162,1207,2818,60],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33236037606465163,\"counts\":[23,1190,7179,15600,33159,57722,78676,98617,122030,141440,151081,157751,149751,152127,155473,145780,134005,125431,122798,115049,97742,83766,66395,61442,57484,49848,44541,37350,35053,24115,24701,21080,17234,18191,13691,9698,10620,9144,5961,4720,5442,3712,2991,2019,7310,1728,1176,2004,654,1012],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.338336415694404,\"counts\":[68,1223,6823,17677,34529,52272,75266,100677,119022,133031,145082,148422,163058,166545,152256,140394,134520,123551,120394,104699,98605,78948,75914,67231,60147,46198,43363,37656,32422,31859,20456,17895,17454,12891,14157,8881,10707,9248,6491,4348,4414,4221,7932,6379,2767,4007,4472,3742,3360,4157],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33649336536308055,\"counts\":[15,1388,6427,17317,33445,57345,75422,97044,117016,132765,143002,145908,157751,158797,148519,145282,126740,130474,114241,112668,98961,85379,79595,68356,61673,49095,49462,36141,32946,34445,24669,21903,16961,17119,16439,11016,11556,9269,7416,6458,4228,4630,2843,2224,3331,2578,3153,1461,1903,507],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32750558825568116,\"counts\":[59,1231,5320,18338,34007,57914,80742,100310,120868,140068,147584,160403,162981,151530,154288,147087,138490,133580,107773,100482,94645,85780,75978,64917,63731,49697,43065,43197,33841,28056,22063,23345,18124,16148,13313,7546,8785,7834,5795,4305,3150,3915,3385,3766,1311,812,4602,1171,1315,43],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3276427894682261,\"counts\":[23,1201,5987,15608,33302,53320,79136,95640,114925,141089,148196,162342,166944,161295,148470,155903,135414,129247,124868,102388,83547,92385,77026,70940,61802,48893,41198,31454,36379,27417,24250,23210,15717,13090,12948,12065,8166,8465,5599,5568,4584,2926,2885,2022,2202,1054,2062,2327,250,1041],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33579673297341106,\"counts\":[55,1306,5924,16691,34209,55597,78434,97529,114817,131333,143044,148404,157696,160494,154059,142263,141546,123979,124285,107749,96115,80081,79469,63692,56949,52860,46175,37841,31335,28538,26901,22521,20641,16357,16103,9154,11606,11649,7360,5868,6853,5746,2894,2750,2789,1814,2151,3506,537,403],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3354019766370279,\"counts\":[114,1405,7584,19472,35551,53250,78702,96572,115219,137027,146913,151770,151461,158625,149970,148092,133169,130419,111491,105012,92126,83326,78263,72824,65566,54216,35482,34766,31762,31745,27419,19729,20207,15760,14618,10227,11672,10522,8358,6283,4627,3379,4854,4235,4685,3585,1087,2625,977,1985],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3382202889548609,\"counts\":[53,1513,6196,19467,33814,57254,84579,102330,119494,130241,149553,153972,161153,151735,150823,148860,128423,118150,109291,104443,96658,79727,73598,68592,60282,47977,46985,37392,37317,24660,22794,21258,19331,16473,12932,10368,8098,6771,5044,4805,4782,8460,3809,5558,3546,7600,3668,2375,3895,3456],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34047445960350864,\"counts\":[34,1556,6288,18171,34205,53549,78589,99444,119890,130676,143098,149509,151448,162041,146778,142244,129974,123387,111312,105754,98016,86595,72475,66544,57347,49759,42731,39155,32617,33667,27624,25879,18274,17419,17482,10572,10997,10749,12905,8745,6165,6213,4385,5177,4878,1645,3168,2589,937,721],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33662369729810926,\"counts\":[67,1282,7006,16281,34190,54131,75968,95646,115784,137699,145355,161600,166697,169300,146883,150255,136026,122373,113085,101417,97797,88482,76271,64389,60564,49811,42534,36918,29904,25964,19690,20545,14471,13210,10678,11045,10227,7198,6488,5267,4912,4566,1540,1868,2013,3334,1801,2506,1042,2348],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3271472586309685,\"counts\":[28,1693,8064,17303,35852,57853,74673,102886,126127,131012,151970,164047,158109,161419,147604,143177,140001,136840,118993,98596,100017,83998,76017,67023,56010,50785,42493,33187,29818,28152,22359,17604,16511,13905,9820,13136,7123,9740,7103,9361,3632,4848,2347,2267,1938,2775,1641,959,158,2164],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34995530826716154,\"counts\":[23,1178,6013,16881,35033,54094,71587,89609,121341,133132,143368,144500,143269,144395,147858,139430,134068,123436,118155,104455,96657,86215,81592,71632,59186,48260,50721,40049,32405,34032,25463,25974,19974,17419,13689,12401,10734,11828,9841,8068,5963,5577,3509,4230,3765,5020,1544,3163,718,2791],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32537806740251807,\"counts\":[163,1274,6619,16236,33898,58023,73923,107453,121043,133301,147281,159222,157803,154203,158606,151737,140049,128761,119873,112631,101850,84791,79244,63816,59066,53422,48074,38608,31923,20773,20514,20804,13259,11942,9880,9276,7452,6604,5109,7567,3800,3797,2307,3092,2566,888,1363,1394,688,310],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3372792623288745,\"counts\":[13,1272,6535,15567,33923,58269,74670,99411,122744,127815,148766,155890,152971,158419,142350,146579,138447,123121,111294,106704,97169,75095,78086,68296,62753,52982,50281,40115,32678,24785,24951,19411,22361,14564,16304,14027,9041,10626,8659,4272,6130,4467,4963,3455,2598,1376,1477,2169,1733,4289],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3279292884429269,\"counts\":[0,1955,6123,18799,32576,56097,77254,97920,124663,134872,154420,155270,158125,158988,160194,149321,137568,129415,114651,105911,90432,85586,75419,62482,56186,50225,46199,38983,34401,28126,22513,20783,17955,16026,10697,11598,9664,9132,8010,5507,4443,4945,2784,1470,581,1356,1539,2764,251,2702],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33192892602401003,\"counts\":[95,1582,6781,16354,33101,57378,84674,98637,122855,137315,147583,150725,163633,153984,156385,141648,129079,132472,102670,99501,101865,88269,82257,59567,58397,46190,42247,36222,36486,28977,24377,25472,19429,14234,16915,11921,8993,8882,8214,6925,7096,6041,3623,2913,3161,3578,1147,2039,369,2046],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33427723586652913,\"counts\":[44,1061,6049,16914,33797,56436,71414,101490,124264,139465,139298,156539,159954,151518,142790,150051,137887,117116,126339,99743,87741,89892,77055,69101,60159,48792,41184,36683,36447,29691,24618,28946,21864,16483,13552,16081,7105,9233,11010,8266,5609,2836,4959,3682,2260,3736,1188,3787,617,659],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3311354071221887,\"counts\":[4,818,6539,16696,35478,54908,76637,100548,121410,137167,146439,161720,158356,151615,154129,135713,142886,131723,122171,104439,92040,88839,76984,71275,57556,45043,42895,35898,28025,26899,24718,21544,15487,15828,17487,11894,9361,8820,5135,7567,6474,3580,2467,1737,4278,4919,1273,344,1322,3641],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3308358316162888,\"counts\":[65,985,6845,15812,30448,53705,75370,102482,120406,139352,146532,159951,157385,158237,156871,148901,135026,126399,116845,103542,93708,84544,82053,65315,55529,52741,43870,34818,34173,29377,22243,24342,18405,14796,17977,10319,7095,7084,6400,7847,5393,4069,3046,3285,2938,2254,581,1278,528,840],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33120253927526017,\"counts\":[17,1120,6885,17901,34928,55713,77758,102343,113756,143672,151296,154962,152943,159467,153222,153371,130142,129417,114174,107341,90430,79737,74557,70476,58057,47406,44870,43299,31268,29331,21462,21791,18999,14205,13896,9494,10013,8205,6833,5132,4748,3618,4598,6113,2934,1601,2584,1966,2486,272],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3286387273179584,\"counts\":[157,1465,7172,16055,33459,55771,76831,101168,118864,133163,158101,157918,161476,164534,152983,146455,136827,126153,113409,108511,99124,84007,72278,58836,68115,51487,43841,40043,30773,26180,22147,19196,14057,10127,10871,12911,8055,9674,6682,5112,5417,2747,3638,6190,2413,2836,2200,2042,2385,1089],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3387074964137805,\"counts\":[36,1275,6129,19188,32110,54408,79962,103864,121872,132487,143926,143361,151974,159999,152559,147551,141213,124402,112903,105149,90651,89608,74723,69416,60127,50348,40381,40130,31552,25795,21087,17718,20385,11153,13454,14336,12812,8295,8043,4531,5560,2796,7069,3015,4140,1535,1763,1086,2730,1925],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3337169286530017,\"counts\":[97,1238,7103,15688,37563,54868,73973,102532,126425,130598,144269,156342,156608,158681,147871,149020,143669,120625,119954,105252,92969,81862,76779,69783,54167,47442,46441,37065,35998,33301,22752,18624,11474,18697,15440,15580,10047,6672,7125,5216,3960,3119,1530,3995,3465,2799,1805,2837,1782,756],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33388346764110344,\"counts\":[16,1388,7384,17392,36621,56463,81093,98842,112050,131001,141685,152040,159893,164563,161139,135020,137975,129701,119328,112596,92444,87870,70491,65416,57716,53040,45069,40444,32321,26959,21242,21369,16419,15152,10456,10069,10200,5908,6698,6941,3361,3826,6300,1902,4670,3605,4094,1188,561,1847],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3410853381738289,\"counts\":[45,1520,6940,15668,32519,52526,73792,95706,115229,131801,145476,143986,159747,161326,149494,149037,133745,129245,121795,103468,91620,76577,72551,69378,63709,56992,46618,39929,33126,27759,23705,22512,17278,15570,15141,8914,9656,7812,7957,5583,5637,5690,4878,4893,4807,2718,2326,6409,3306,2535],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3310751786787207,\"counts\":[138,1098,6598,16182,36539,56816,79425,103477,124355,133570,146471,157689,151078,155808,153297,140908,140041,124164,118214,111505,97723,81715,78057,69914,53386,49779,48133,36775,35456,26016,21557,17072,16630,15083,12920,9759,8261,8949,6124,5321,11021,4703,8472,2695,3691,1346,948,1590,1033,426],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3310307753772046,\"counts\":[18,1090,6374,19738,34293,53692,79722,96657,116500,140367,142328,162847,158305,158802,152401,148405,126773,124377,120831,106915,99524,86133,74475,67448,57469,55266,44025,36016,31559,31166,26450,22464,15497,12296,13843,7852,7171,7226,12275,7178,5134,4278,3761,2748,3057,2842,2842,2001,368,649],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3295285148665483,\"counts\":[35,1488,7187,17714,35504,56182,76493,97852,119876,135410,146915,164826,153536,158509,155870,143157,137598,118275,120926,98606,98125,81607,80622,71939,63796,47915,45667,43734,34798,27473,22886,20200,20529,14015,14197,7686,8813,8104,7116,5823,5110,4294,2302,3790,3838,1674,1138,1619,528,607],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33173545536355226,\"counts\":[20,1271,6509,16067,30154,56317,78938,102362,118298,132520,143000,154096,158943,168538,152447,150520,143716,132162,117496,94710,87443,89970,76862,63107,54814,54613,43065,39770,31197,29596,27617,20182,15001,14972,14783,11129,6946,6990,8815,7656,5800,4529,4731,2805,1946,3118,1675,1520,2064,536],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33122182489816554,\"counts\":[59,893,6184,19058,33406,53909,78136,104084,116285,138230,140805,160830,164726,151374,150728,144257,133580,129126,116117,110394,96781,87161,77139,62965,60640,52406,43048,36193,35930,27257,23373,21529,19971,13423,11805,12436,7520,10020,6195,8047,5728,4407,3487,3102,2159,2567,1174,1387,1799,1295],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3368532183947248,\"counts\":[108,1029,5565,16875,33520,52687,77258,99968,126030,136761,138992,155181,155584,160060,151517,140268,138964,124612,116964,103742,95667,86931,73195,73632,55836,51650,42359,39116,31204,31061,24894,17298,18672,13515,12570,14387,7475,10244,6012,5564,7135,5540,3333,2718,3079,5230,4628,528,1258,1425],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3320234899898244,\"counts\":[186,913,6823,16074,33680,55474,75052,96110,122371,139456,148607,153397,148598,156239,153887,149671,137923,129438,107176,108424,105549,89839,74181,62594,54568,54514,44675,38509,34470,27953,26663,22560,16535,15231,15716,13233,13292,7791,6173,4441,3820,6045,4617,3426,1745,2403,1505,735,1025,1335],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33634920448844174,\"counts\":[102,1626,7279,15623,35503,54134,72725,94249,122201,131974,148370,157672,166949,156727,150945,144579,136949,121452,107815,103740,92168,85437,78533,66160,67262,52283,45069,41272,31169,29823,24236,20031,20044,12993,14487,12165,10090,5607,6462,5511,3505,3362,4950,2890,3609,2877,1454,6263,1876,2315],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33276067137774085,\"counts\":[28,1186,6034,16039,35195,57226,76417,95116,119284,140330,145031,155433,155455,158089,157549,147980,134710,130517,115155,106345,93001,95645,69366,65578,53900,48692,39777,35546,34815,30728,23309,21718,17216,14611,16431,13199,10015,9165,4509,8713,5819,4714,5077,2520,3178,2865,2348,1577,1687,3820],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3571663646100667,\"counts\":[85,1226,6212,16025,33058,49966,75070,99742,118328,129103,139700,155538,156780,144459,150152,137170,136736,120748,112264,105228,88600,86850,83417,62471,55423,51059,41971,36018,31553,29438,26840,21798,17731,15984,13594,12838,12080,8692,8125,4781,6673,3215,4128,4140,3808,3908,5303,2098,3690,15024],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3290742234614137,\"counts\":[100,1198,5974,17519,33595,57949,77909,104593,123028,137936,152616,152724,153311,158988,155425,143784,141071,124510,116663,108565,94003,90503,78061,65328,56832,50974,39540,39807,37783,24964,21902,17468,17720,12779,11267,9999,6146,7278,3750,5777,5085,4205,3368,3025,3820,1813,2883,2918,954,2560],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33168937792839986,\"counts\":[24,1248,6891,15700,32322,53731,72554,94031,122633,143318,144705,153977,154632,158718,149366,144018,141635,139133,120821,106951,92919,88104,80908,65909,57256,51090,42053,35572,32944,30273,22216,23321,16078,14089,10077,12758,10258,11168,8009,3948,5577,3642,3041,2775,6528,1205,3444,1813,713,2163],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33222544978431773,\"counts\":[0,1392,6524,18894,34785,52564,76408,101073,117307,138309,142784,155678,162634,166838,157561,141418,142764,125769,112171,104256,87028,80018,78088,67790,61993,50029,41260,38485,31232,27844,23796,22897,16945,17174,15124,12056,7586,7620,7179,6128,7663,2741,5499,3545,2736,2254,2498,763,1971,794],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3261534521875432,\"counts\":[42,1190,7171,15946,36137,53181,83220,106758,120863,138494,146498,148972,158229,168229,152901,148548,141068,127042,114790,112253,96466,79697,78259,60475,59137,49276,45225,40659,36690,25419,23614,19559,17091,15922,12123,10454,8530,5273,8363,3912,2431,3081,1130,1321,2451,2685,1086,959,271,1934],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33988335000562764,\"counts\":[158,1431,7438,18624,37420,54959,81168,100321,116896,135552,150039,155359,149663,153875,141431,150030,132581,120821,118466,102719,92108,89398,77680,62033,54502,51625,36738,36336,29515,32425,25544,21263,18025,16434,11624,8985,12480,7510,7200,9072,6643,6004,5195,2491,7804,5430,2674,5369,2304,4767],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.337165575451471,\"counts\":[115,1445,5919,18862,38127,52985,78304,99716,118006,134519,146934,154259,156003,153365,151853,138140,128828,129216,114678,109540,94737,85196,72600,64589,59008,49141,47149,37472,36094,30198,23450,21434,20136,16151,14284,10723,9545,8903,6849,5634,7876,5649,5107,5157,3094,2070,2970,2527,2131,3380],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32678254807010304,\"counts\":[20,1699,6729,18138,37136,58152,82021,102554,121557,134382,147892,158692,160076,164465,160646,145788,149018,119305,110508,98313,95364,87792,70055,57321,59110,50484,44743,37356,34009,28224,26429,19112,19251,16631,12047,9589,8181,5169,7071,5960,2643,4116,3695,2350,2068,431,1779,887,2232,1909],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33009684496197506,\"counts\":[235,1774,6021,17844,34674,57978,75247,99472,119545,131342,146497,162919,166872,156733,152574,147883,140385,120408,116669,103542,98163,84858,74062,64047,57646,50304,46153,39591,29647,27091,26100,19975,18113,14839,12195,14852,8876,9545,5480,6127,8420,3500,2935,2987,1708,684,1719,1927,594,1791],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32719265479031295,\"counts\":[3,1474,6300,17349,32686,56066,78619,99321,124250,133629,141014,161366,154913,157603,154427,153603,133956,134849,114900,109239,93898,91997,82136,67277,59128,53895,42025,37399,30217,27133,25122,20556,17132,17431,10478,10018,9258,7248,7002,4008,3458,3033,2420,1806,1499,1868,1989,621,106,128],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.34954433170725707,\"counts\":[233,1261,5689,15560,32024,54308,72302,95116,112218,130224,145378,154984,159704,149927,150148,139034,134270,134038,109980,108033,95288,78300,72721,62325,60313,48607,49751,39551,38760,26544,25681,17993,17519,13252,10412,12873,9915,8917,7070,6567,9264,6493,6344,8327,4742,5202,1766,833,3401,3810],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3370673872181505,\"counts\":[82,1786,5670,17240,33652,51953,73294,97954,116239,135546,146599,159528,142137,153951,158134,141722,132161,122038,122067,109011,98474,83839,73753,66405,66241,58729,44084,37460,34286,27111,24194,23863,15629,19453,14373,10980,11906,7759,9918,8296,4298,4825,2418,6510,5089,3077,2192,1904,691,2359],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3279920501840319,\"counts\":[47,1463,6973,18487,31656,52425,79235,103681,116898,136246,154563,159696,163651,160063,145548,143332,138081,126964,124025,105646,99815,90994,70479,70887,58018,50185,43062,36048,30154,25295,21478,19971,17933,15629,11054,9902,10571,9005,6641,6021,3309,2971,2565,2791,2019,1728,2426,1354,935,1441],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3300572765238036,\"counts\":[83,1046,6091,18701,34416,56727,79066,98546,118780,138196,150256,152673,156050,160898,161991,151026,131767,126751,123082,103419,92407,79899,79302,65530,54836,53943,40926,35054,33696,25178,23737,19424,18702,15169,12078,9119,11000,9333,7889,5970,3673,6460,5644,5421,2773,1672,1085,1358,1916,352],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33400439968373946,\"counts\":[46,1324,6663,16724,35732,50952,77323,103831,124899,131149,149873,156550,156127,144589,149617,145661,134276,125647,117645,110754,97205,84922,83703,69892,52190,53057,44333,36726,30408,27651,26399,21459,20614,16157,14855,8714,7833,7636,6963,4723,8645,4583,2082,4272,1163,1702,2922,2937,1095,814],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32415382347030797,\"counts\":[0,866,6078,17880,36169,54654,74141,99741,121896,135232,157247,161922,161053,163556,167137,152696,140151,126604,115222,107424,90822,86845,74297,65815,53758,44086,44263,39177,33303,29137,24885,18078,12559,12128,10958,9583,8465,8780,4516,2632,4117,4812,5304,3152,1786,966,1009,335,1401,439],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3291837409741203,\"counts\":[16,1214,5465,18386,34065,57766,77449,100505,121999,141133,142995,151674,161834,160587,155133,156294,137272,125961,119820,107246,97896,74184,73388,66707,60062,49443,45023,36425,28945,27613,20766,19105,17922,13569,13670,17101,7192,5840,5882,6367,4853,6029,1759,3217,1944,3607,2186,1894,842,822],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3253242315706521,\"counts\":[12,1412,7095,17954,35991,58331,81093,105876,124975,133012,160661,157208,154747,157943,154097,146132,133079,124270,118721,106661,92620,80175,79154,71164,60847,49117,45125,34499,31661,27385,22513,22676,15649,14498,13571,8673,7805,6546,4571,5530,6464,3132,2257,1175,2750,1673,1245,833,2182,641],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3401379351101936,\"counts\":[79,1110,6861,17853,34400,50320,73938,97031,123888,135080,141433,153908,144115,151418,149794,148566,133854,126955,115580,107323,95853,82742,77256,65957,60299,47274,47367,42256,32491,32828,25434,20893,23181,15624,12202,11222,13314,7624,11336,6785,6245,6425,2933,4816,6113,2116,3368,3129,928,745],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33480508598775843,\"counts\":[52,934,5831,15595,34321,52932,77638,97996,112694,134789,156124,148857,164621,153616,150705,147621,133645,138098,121476,97948,97021,80006,75537,65262,51367,45819,47017,41974,37387,30949,25609,23839,17786,17778,13608,10872,7273,8605,6061,5920,4500,2528,7137,3212,2699,5726,3995,3449,1449,833],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.331655661832656,\"counts\":[67,1016,5086,18656,35253,58357,77052,105139,119881,139050,139147,156206,163172,154985,144554,148150,133069,130627,113796,109298,83323,91704,74019,63213,62335,54765,43373,42986,32965,25502,25827,22893,16302,16586,10552,8857,10039,8340,8000,9027,6576,4724,3346,1452,1379,2637,4796,1410,1413,2260],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33584241958878197,\"counts\":[66,1996,6455,18033,34073,54417,73824,100105,121018,139132,145046,155366,152978,151001,149602,150646,138039,127710,108734,108485,93946,78703,69974,71414,59587,50817,41325,39431,38947,25294,22505,19982,19299,18820,14458,13062,10224,14654,11595,9104,5191,5613,3910,4376,1623,2944,738,2957,978,2321],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3373788989346193,\"counts\":[75,1617,6611,16229,33770,53429,75825,96833,122457,131486,148097,148137,152966,161288,152151,147367,139247,130207,111153,106234,92314,79941,73454,74260,54691,52873,51351,39030,36593,27428,28199,16076,21704,13281,13543,12185,9048,7557,7572,5963,5334,3382,4378,1863,3923,2232,1634,1392,2039,1248],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3326074601014127,\"counts\":[14,1689,6262,17703,33991,56814,79632,98614,126396,133269,147360,141518,157267,161367,150109,136001,135980,130337,118972,106330,95324,83789,70930,71258,54521,52327,45189,43257,37600,32193,26197,20050,18936,19360,17499,12016,9054,7782,6831,6081,4458,3936,3379,1586,2186,1019,1622,2288,1076,1754],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3329177646520393,\"counts\":[30,1179,7334,19645,34286,55475,75840,98987,118068,135371,147742,160413,154868,155390,146284,143582,130194,133491,117126,106840,95288,85664,81684,64276,59014,51366,46750,38294,36855,27763,27724,20288,18090,14142,10911,10074,6794,9272,8003,5999,4655,2193,4236,4176,2982,2634,2450,3625,2568,445],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.348341723439958,\"counts\":[125,1219,6486,18275,35511,50777,77774,101568,116390,131295,146375,142049,157334,161118,149874,146138,140122,123502,118116,104137,92964,87881,74006,64184,61375,47262,46091,38530,28868,23232,22310,22749,14643,14648,12756,8968,8892,6528,8688,9240,6449,4565,3977,2143,2609,3087,3619,1313,563,1735],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3291991275528682,\"counts\":[46,1520,6765,18830,32019,56865,76342,102401,117228,137473,150257,153102,154102,154531,154006,141821,135852,131947,127701,109373,95830,86616,77671,68709,61385,50356,45200,38566,30837,28075,20266,19004,18795,12172,16164,12303,7239,8586,5944,5775,4124,2959,4272,2808,2046,1579,567,1826,1467,683],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3299214106109509,\"counts\":[18,1036,7238,19402,37325,55013,79409,101361,119984,128750,151004,153498,157069,151719,155129,149841,140494,121628,115487,101294,98591,93206,74914,62507,58877,55982,47340,39029,28909,28068,22514,22996,19545,17208,19148,8214,8771,5400,6984,8594,4437,2614,3152,2879,1885,1578,1752,606,708,274],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3316804452660018,\"counts\":[36,992,6155,16957,36835,56036,75661,100343,121016,140871,147505,155225,160988,153647,154552,141278,138247,126283,114079,105682,93714,87566,79240,65909,60344,49477,41452,37827,31649,31052,24508,20673,14292,15404,11389,11877,10176,6206,5485,5889,6006,8193,3659,3996,1956,3825,1652,1462,363,346],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.33397181857173747,\"counts\":[129,717,6060,16561,33832,58503,76567,98862,113401,137853,151158,155706,153157,154333,150293,144078,139089,127248,113751,109895,91013,85365,74666,65039,66518,47400,42422,36874,30401,27954,22664,22163,22360,20851,17838,15577,9654,8377,9980,6615,7596,5409,3968,2965,1815,1753,838,1918,407,664],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3293263206302896,\"counts\":[10,1189,6804,19955,33132,56978,77246,99737,120478,136323,150961,159470,154953,161781,159512,151943,145304,121320,121729,103301,90382,79108,69774,63982,53835,52670,41103,33664,31339,29187,23802,22893,18351,12068,13090,12590,11390,9335,5393,5750,3986,5303,3324,7712,2398,801,4326,1215,150,3655],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32336477636917255,\"counts\":[0,1407,6509,17375,35099,58985,79932,102245,125900,143818,153296,152731,157164,153612,158011,150077,147919,125651,115087,105165,96864,84110,79355,64319,55335,50940,42521,31229,31399,28513,27104,20051,19408,11940,10020,11738,7772,7144,5409,6606,4528,3258,2886,1851,1020,837,731,462,1883,204],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32600945169443696,\"counts\":[1,963,5929,18718,33835,56732,83719,99471,127446,133010,154472,159521,161283,160512,157408,145624,132243,125317,111487,105426,83378,87680,75157,72228,55381,49038,45424,47647,37746,29639,26187,20606,13444,12939,11500,9636,7095,7513,7062,4564,5043,2104,2379,1769,1486,1202,1321,568,1632,1282],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.3362046822328916,\"counts\":[51,1014,5671,19693,32121,51583,77581,95442,115857,140360,141754,155979,161322,158447,148638,151518,138514,131493,112873,106917,99496,79778,72925,69870,58525,49123,45348,39315,33686,30318,20476,17632,17804,13323,13207,11883,8609,8335,6912,5173,6197,4646,2835,2658,4444,2049,3917,2685,962,1791],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"mean\":0.32716549093211306,\"counts\":[133,1298,5729,17939,32570,54682,80340,105681,114979,143923,142431,156987,168108,160312,153195,156483,135219,128965,113074,110847,89906,86902,71993,68328,59166,49321,44786,34494,27851,29211,22456,19988,22005,13770,14695,8872,7061,7718,2869,5662,5733,4516,2759,947,3491,940,1599,473,1747,415],\"bins\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-simple.toml", 
                "options" : [
                    {
                        "contents" : "3000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align lda-res.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align lda-res.mc", 
            "results" : [
                {
                    "command" : "./out 3000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1615.37207031, 
                    "ms_run" : [
                        67066.4318848,
                        67918.82177730001,
                        66499.88720700001,
                        67160.8330078,
                        68004.47705079999,
                        66693.2868652,
                        66806.0471191,
                        67276.8278809,
                        66820.7910156,
                        67455.10107420001,
                        66809.390625,
                        67467.2597656,
                        66533.3410645,
                        67495.3381348,
                        67254.85888670001,
                        66355.42529299999,
                        66785.64599609999,
                        66985.1149902,
                        66699.9499512,
                        66792.1491699,
                        66597.1730957,
                        67446.8691406,
                        67053.36083980001,
                        68185.51513670001,
                        67521.5129395,
                        66820.0449219,
                        66857.7390137,
                        67097.8781738,
                        66847.8742676,
                        67626.3752441,
                        67185.7399902,
                        67813.5358887,
                        68118.2297363,
                        66841.9060059,
                        67062.48095700001,
                        67184.51904299999,
                        67483.6540527,
                        67390.59326170001,
                        66809.89501950001,
                        67446.3322754,
                        67631.1318359,
                        67158.51708980001,
                        68846.15185549999,
                        67161.1091309,
                        67615.80419920001,
                        67409.61962890001,
                        67197.6179199,
                        67320.079834,
                        67251.8730469,
                        67297.36279299999,
                        67160.7770996,
                        67466.2890625,
                        66531.93896480001,
                        66773.4958496,
                        68333.6259766,
                        66980.046875,
                        67372.545166,
                        67970.979248,
                        67117.9890137,
                        67926.19287109999,
                        67138.0090332,
                        67790.6779785,
                        69277.5881348,
                        67627.6340332,
                        67082.9411621,
                        67608.9853516,
                        67418.2958984,
                        67415.3417969,
                        67515.0881348,
                        66554.89794920001,
                        67057.2509766,
                        67495.0402832,
                        67191.18505859999,
                        67574.3527832,
                        66885.1867676,
                        67036.3200684,
                        66792.1071777,
                        66402.93896480001,
                        67674.1418457,
                        68300.89306640001,
                        66759.63623049999,
                        67555.02685549999,
                        67020.4318848,
                        67083.7470703,
                        67540.98193359999,
                        67905.64404299999,
                        67122.0510254,
                        66972.848877,
                        67308.5039062,
                        66577.0310059,
                        66484.14404299999,
                        67076.0339355,
                        67189.244873,
                        66406.4140625,
                        68042.9880371,
                        68263.56103519999,
                        67760.4060059,
                        66978.770752,
                        68794.97607420001,
                        66966.21533200001
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-simple.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"counts1\":[242845,201911,171454,135796,110997,93827,79474,68405,50488,42165,36516,26612,21762,17934,14404,13433,8193,5839,5866,4506,3046,3019,2509,1758,1810,1897,1967,2614,2921,3553,4708,5747,6152,9260,11863,13138,18331,21529,26883,32838,39795,53597,61303,74074,98688,111514,137748,164070,191123,240118],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[251182,199007,159972,140757,109512,89825,77771,60123,48545,41665,32692,25169,19842,17335,12506,11051,8373,5621,5216,3790,3195,2830,1926,2257,2567,2110,2401,2858,2722,3720,4082,5091,7070,9070,11177,14802,16048,22634,26848,34092,38328,52501,66342,73897,93401,111997,141771,171849,199276,253184],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4369,6695,8008,9415,13814,14816,16676,21689,26328,31455,34205,39470,45797,55033,62142,70120,75299,82747,87983,95918,98910,106156,109573,111012,116170,111009,114459,109992,107104,98913,97846,92177,83487,76963,70157,60408,57152,47698,43432,38015,29782,25899,21114,17188,13868,11634,10608,6998,5854,4443],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[240906,206577,175635,140135,117241,100052,76398,65535,54003,45991,32380,25805,23069,17413,14025,11749,8117,6141,5629,5121,3761,3437,2707,2668,1909,2373,2420,2804,3627,4214,4654,5910,7686,8819,10382,13224,17904,18912,28332,35319,41289,48033,58542,77229,89459,110158,135720,163721,199206,223659],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[233645,186023,161313,135537,109548,89303,73187,62393,52004,43173,35601,27791,22122,18401,13355,9322,9319,7203,6269,4213,3833,3155,2590,2827,2651,2414,2130,3513,3419,4224,5347,7441,7049,8820,9542,14090,16212,24826,29352,35225,45092,52942,63950,80446,98519,112289,138676,177308,206667,235729],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6258,8779,10201,11764,12688,16302,19006,21718,27188,32144,36290,41606,49244,55150,65684,68778,77157,81686,87290,93967,100382,102896,108571,111983,113685,113709,109700,109361,104340,99102,95403,89320,84604,72589,64396,59960,56227,48454,44850,34324,31993,25728,20882,16736,14960,11782,10588,7102,6617,6856],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[216927,175056,150959,122991,103535,83816,66266,54625,48601,37131,27665,23276,19834,15097,12017,9715,8333,6679,4878,4215,3873,2887,2334,2201,2266,2635,2168,1625,3116,3868,4160,6303,7347,10134,11359,15033,19408,20782,28827,34681,43693,58195,68661,87498,102098,126300,153850,182316,227687,273079],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[285617,218783,179160,152568,128350,102854,81999,65883,53409,45173,37134,30914,23856,18203,15127,12578,10305,7296,6769,4438,3982,3150,2674,2099,2261,2384,2358,1507,2759,3446,4206,4987,5569,8738,11317,12387,15610,18857,25027,30133,37094,46711,56648,68588,84763,106074,124258,142929,182896,206172],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5901,6585,7057,10645,11811,15274,16452,21703,23915,30039,33704,40485,48541,55303,61115,70989,73665,83394,88743,97657,97747,102931,111813,109287,114462,111063,110805,112238,103961,97681,93694,92497,87269,75325,68904,62929,55972,48064,43473,36981,31976,28215,21823,18052,16038,12299,9870,9070,7351,5232],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[255387,220830,179028,149703,120638,98654,81814,69883,55654,44761,35068,28419,21906,17617,16847,12971,8654,8482,6010,4780,4341,3112,3230,3239,2032,2681,2421,2222,3071,4045,4321,5095,5580,8020,11374,12221,16557,22354,24510,30145,39429,47017,58180,71341,84197,111263,129153,146793,184293,220657],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[225787,185654,144887,130900,107975,86560,71880,56631,45725,34950,31575,26317,21202,16748,13631,9562,7880,6113,5041,4189,2707,3196,2773,2173,2478,2574,2891,2907,3173,3783,5759,5846,7778,10505,12179,14260,18996,22449,27323,38230,41645,56071,68286,83923,101548,123127,153862,173874,219868,252609],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6121,8345,9195,12388,13525,16516,20243,22426,26496,33565,35398,42305,48620,57805,62028,69951,74562,86075,87162,93019,98863,105085,108723,108695,111384,111071,111791,108129,103180,102142,94167,89596,81207,75294,65077,61841,54055,48007,41334,36433,29061,26378,22048,18936,14798,13345,10865,8511,7867,6372],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[219777,184431,159884,129516,106807,85884,70484,62383,44794,38968,30218,26783,18614,16971,13817,11411,8415,7118,5559,4472,3285,2628,2357,1852,2280,2612,2261,2530,2772,3126,5086,6712,7031,9057,10773,14846,16805,23706,27858,35829,45040,58171,67345,77538,104468,114992,146930,177456,211518,266830],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[253117,213951,169483,151428,121192,103772,81849,70017,56147,42101,33789,29026,25034,18000,16437,11116,9909,7600,5971,5226,3895,3330,2573,2212,2319,2035,2764,2375,2518,3140,4147,4928,6918,7755,10389,13768,15564,20163,23126,31860,39472,47704,60079,70330,88734,102032,138515,151594,192398,218198],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6785,8220,8708,11770,12350,13017,19412,20471,26807,30514,33026,41965,47846,52498,61795,68306,76945,82956,90215,95130,102216,100886,106857,107694,107897,112272,109116,105014,102715,103831,96655,87062,84659,75681,69176,60338,56429,49649,42532,39723,32700,26002,23139,19748,15456,14292,12910,10682,8491,7442],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[227268,199664,156502,134887,103886,84534,69267,53838,50310,38467,30872,26499,20664,15595,13066,11530,8246,6406,6185,4562,3648,2513,2421,2715,1603,2443,2208,2433,3420,3446,3871,5291,7491,9750,10897,15241,16921,23478,28679,35737,43203,55284,67418,80609,95419,129071,145311,175040,208332,253859],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[250133,220086,179329,151444,117658,98084,79496,63774,50234,43260,36225,29334,22219,17636,13784,11334,9026,7707,5995,3984,4435,3122,3158,2016,1822,1716,1925,2000,2403,3283,4606,5759,7624,8934,11601,14107,17620,20999,25883,30462,39391,50768,59649,71896,83762,109885,131436,152273,186297,230426],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5825,7021,8629,10993,10900,15541,17024,22617,26296,29266,35551,41597,50664,54825,64132,67046,74696,83881,87723,89535,95681,100735,113915,110796,111576,108871,108585,109886,107087,101141,100790,93579,86389,80951,66858,61735,53704,50419,41859,33750,31408,28753,20613,18343,14729,12609,11141,7986,7140,5209],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[253073,221244,174056,149926,116664,98985,78913,67424,53396,44121,35497,30109,22093,19288,15450,11772,8663,7677,5557,4243,3490,2767,2767,2165,2081,1788,2154,2452,3150,3208,4356,4669,6839,8200,10335,12468,17644,19827,25525,30557,37261,48118,54522,69664,87183,108845,127918,154135,199039,228722],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[234574,188983,158552,129628,106720,85328,77469,55142,48121,36903,29881,24630,19496,16707,11928,10540,7269,6178,4593,3722,4003,2755,2598,1832,2308,1742,2269,2496,3063,3798,5060,5197,7820,9608,13883,15166,18065,22728,28089,34443,42627,56111,66211,75222,102302,115020,141326,187882,205685,264327],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5686,9346,10540,10121,13138,14347,18670,22251,23169,31264,36246,42525,51992,57327,66866,67458,76438,81339,88684,92452,99368,105481,108534,111775,108275,111767,107468,101784,102913,100806,90670,88331,83263,78263,68408,60924,56505,49183,45630,38312,32508,27726,22954,19944,15720,12241,9434,9139,6972,5843],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[250154,214596,178255,146496,114883,98425,82747,63067,56708,45354,35551,28754,22976,16701,16260,12365,10253,7342,6157,4333,3946,3878,2474,2192,2359,2308,2147,2853,3440,3682,4238,5053,6971,7464,10438,13393,17982,20509,25078,32760,39668,50946,55570,69874,88373,109197,127583,158988,187815,227444],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[226896,188146,153155,126882,107607,88731,77724,60466,50296,39059,31903,24096,22361,15612,13078,10343,8979,6883,5134,4509,3100,2711,2052,2354,2262,2094,2159,2860,3439,3472,4846,6375,7718,9812,11651,14914,20094,24208,29215,34276,45442,51463,66336,81932,99501,120188,142734,178504,212329,250099],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7589,7358,8785,13262,13043,18309,20360,21701,29830,29757,35554,45242,49605,57694,63518,69351,73499,83022,90685,93064,98349,100687,104680,109376,108343,112000,112815,107010,101672,98622,95333,88694,81132,77687,68527,62819,52008,48673,43226,37908,30573,27042,21440,19352,15666,13952,8907,7359,8100,6820],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[201518,179547,140821,121078,100690,81140,64917,54878,45451,34875,31428,23022,20101,15808,14705,9760,8870,6086,4381,3575,3073,3219,2331,2479,1889,2644,2323,2505,2961,4116,5074,6571,7889,10347,13342,16059,18901,25876,27112,37572,45158,57659,66592,92309,106016,132261,157181,188448,225523,269919],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[267537,228632,188673,145739,133967,111689,85457,71786,58856,48735,37555,30837,23747,19861,16396,13518,9005,8325,5459,4965,4367,2723,2862,2280,2470,2471,2957,2564,3172,3555,4687,5038,7396,7239,10785,11054,16761,18509,22662,30579,39856,45359,54504,65954,81231,102464,119481,145176,164599,206506],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5813,7595,9327,9956,12156,16672,17851,22574,28732,34264,37147,41708,49387,55197,64005,66963,77568,85951,89214,94415,99394,100262,105724,110207,106827,107915,107789,99390,103029,97942,96210,87085,83020,74919,73069,64404,54986,49438,44708,37495,30410,29246,21107,19678,16449,13805,12293,8666,10033,8005],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[253630,208834,166405,151496,120874,101316,80287,69353,53043,44681,35452,29191,23040,18885,14677,11975,10090,7543,7402,4858,3591,4358,3171,2310,2339,2470,2215,2560,3138,3662,4464,5237,6062,7574,10479,11519,16222,18128,27485,33463,38145,48341,60717,76123,91528,108704,124675,152013,192450,223825],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[216156,186536,158741,134376,107974,89034,74515,58330,47852,38532,31776,23778,19334,17675,15096,10928,8814,7110,5492,4789,4809,3282,2793,2845,2206,1862,2347,3003,3014,4250,5568,7221,8060,9699,14025,14383,19058,22612,29403,38304,46074,53081,68539,74944,102426,122828,139848,180468,201226,254984],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6668,8318,9141,9423,13357,14515,18220,21943,24070,30089,34367,41794,50729,55612,59660,69152,77470,81237,85916,93735,97882,102763,106360,112390,108007,112900,108908,110454,104670,101141,94442,89003,83459,76390,70264,66152,57151,48172,42917,35713,32800,25870,23396,18677,15644,13319,10043,10249,8359,7089],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[251738,201628,167446,138075,109763,93364,79913,63003,48333,41528,34860,29546,23755,16835,15334,10833,9155,6872,5727,4492,4094,3441,2735,2380,2132,2083,2479,2912,3087,3314,5074,5403,8077,8980,10372,12797,16903,20539,26848,33933,43210,49947,58674,75204,92373,116902,136378,167136,190681,239712],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[235308,199803,169588,132131,111847,95252,75268,59595,48058,39424,35086,26220,23070,17371,13742,12092,10621,7150,5624,4490,3328,3375,2565,1736,2155,1801,2258,2756,2979,3870,3912,5320,6733,9209,12732,14788,19530,21238,27779,36192,41902,51825,65322,73935,91745,115736,146454,170846,200850,235389],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7198,7669,8747,12238,13366,15865,20266,21036,26537,29886,35508,42216,50479,56605,61129,69829,76768,80321,92130,97548,101378,100547,106801,110284,109454,111959,111540,109651,103916,96391,93445,88823,82676,76265,71197,63433,56769,50077,43068,35536,29627,23646,20468,18752,12971,11395,10544,10262,8459,5325],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[247419,216501,175227,146860,119763,98492,77949,70739,54580,43831,38941,29314,22227,20517,15083,12028,10253,8520,6375,5230,3812,3057,2524,2308,2075,2474,1801,2551,3012,3926,4434,5173,6658,9475,11334,12738,16137,19482,24724,31455,39272,47428,63352,71624,89439,104776,131723,150690,184910,227787],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[229133,185432,157280,129117,108086,87486,69529,55163,49632,37901,31423,25099,19651,18592,13584,11172,7919,6889,5542,4416,3675,3248,2935,2446,2785,1918,2487,2515,3095,3868,5196,7044,7742,10106,11453,15205,18981,24700,30253,36727,44055,52914,66482,74228,100027,117752,143905,171981,209797,269434],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6263,7670,8961,10968,13164,14854,17328,23357,25242,31079,36581,43219,49133,55595,63043,65827,75323,84809,89403,96773,98871,100812,106301,109707,107515,111097,106404,109942,102347,102248,92931,89102,82369,78764,68806,61496,55091,49729,44991,37993,31367,27286,22443,19338,15334,14023,12054,9468,7541,6038],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[255655,212084,174704,140262,115756,91853,82386,68673,53845,42150,34703,30680,22756,18062,14679,11316,9445,6290,5305,5091,4682,3901,2604,2104,1823,2243,2509,2207,3110,4177,4539,5827,7794,8122,10137,13156,14280,20425,24204,31085,39641,51256,60640,74964,94249,111120,133447,151371,193487,225201],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[232900,190163,162015,126948,107246,90018,73035,60587,51260,40495,33411,27417,20915,14201,12828,10219,7839,6509,4992,4551,3290,3238,2202,2525,2018,1851,2241,2454,3002,3519,4899,5648,6605,10546,12670,14136,17311,22652,25030,34086,45400,52535,64118,85117,103992,124907,146879,168234,202375,248971],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6723,6516,9751,10417,13638,15075,18079,23385,27276,30172,38182,42412,49525,51671,62292,67270,73931,83010,91397,95122,99480,101325,107118,109875,109022,105950,113040,105965,103317,100877,95787,90281,82707,78731,68991,67099,56393,49465,41866,39830,30976,26537,21549,19471,16220,12441,9938,8608,7309,3988],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[258811,204611,165380,136969,114019,96282,76833,61337,54166,42160,36871,27153,22620,17801,13746,12779,10537,8182,6381,4378,3443,3133,2465,2520,2044,2280,2223,2234,2998,4005,4506,6590,6746,8071,13291,12989,15702,20771,25556,30449,39749,47562,62148,78049,90794,108836,141775,167255,197835,222965],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[229896,198338,161662,134995,109602,98969,69648,60752,47534,39888,35427,26537,20347,17196,12063,10731,9974,6300,5760,5446,3764,2740,2389,2429,2200,2284,2293,2648,3450,3726,4381,7001,7704,9843,11280,16046,18798,22563,30555,34626,41942,55095,63516,77636,93352,121839,144278,179817,196288,234452],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6127,9105,8853,10584,11712,15097,18738,22657,28144,31340,38626,39581,48498,57545,61784,69569,75902,83725,86201,100132,99010,107206,108409,106310,109038,112981,109580,107843,105197,99512,98771,89569,85059,77075,65618,60900,55598,50051,42566,36634,30292,23267,21834,16698,14051,12248,11059,7965,7217,4522],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[249387,217718,179883,153280,127602,107282,81429,62498,53440,48132,40024,30284,23944,20171,15743,11446,9988,6738,4769,4411,3776,2852,2820,1897,2015,2039,2134,2643,2608,4242,4643,5090,7622,9853,10670,13630,15726,21145,25792,32418,38032,45001,58099,70094,86992,101523,127107,150967,181254,219147],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[217400,182034,149579,128831,104851,90327,72268,57388,47876,39703,29776,23257,19554,17427,11743,9635,7416,7145,5657,4100,3141,2547,2313,2005,1752,2038,2633,2879,2842,3892,5051,5673,7034,10129,11918,15854,18688,24440,29291,36825,47675,55942,69360,82626,101113,126221,143956,176522,218878,260795],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6405,8131,8443,11543,14430,16374,18360,21876,27670,31517,35411,43170,48103,55594,61599,69761,77601,81811,90273,93035,95580,105222,107628,109161,109060,115102,107981,106237,104997,97780,97102,92002,81486,77596,69282,62414,54153,46517,41718,35560,31710,24466,22690,19994,15360,13156,11272,9647,7637,6383],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[241115,223520,178010,149753,124168,101550,80460,68158,53391,44652,35785,27595,22473,16448,14964,13247,9863,8312,6351,4797,3681,3179,3104,2098,2457,2066,2593,2399,3207,4121,5320,5763,7081,8106,11851,14034,15372,18028,27542,29649,38589,49228,61966,73408,87782,102191,125248,154164,189113,222048],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[216739,186663,152983,133640,110037,86622,72391,57859,49052,36985,28003,25010,20716,16654,13507,10899,7833,7513,5152,5008,4622,3447,3178,2597,2537,2118,2557,2844,2925,3691,4218,5621,6805,8945,11234,14755,16094,21988,28573,35001,43515,57082,64677,83906,102259,121146,146267,177104,214444,262584],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[8263,8124,9533,9778,12903,15073,17578,20368,26558,28878,36520,40810,47410,52950,64500,68249,77096,83026,88312,95779,96956,105337,109921,109359,112315,104771,112124,107443,105174,100827,95936,91018,84428,79548,71820,62055,57482,49642,42856,34982,30357,25866,21056,18071,15252,11402,10288,8738,8793,4475],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[268511,219725,175070,154100,122850,106275,83448,68524,56946,44439,37989,26397,25692,16613,15331,12695,9069,8505,6652,4548,4034,3429,2254,2369,1992,2280,1950,2745,3018,3562,4458,5683,6805,8006,9310,13192,16898,19259,23574,30446,38607,45447,57161,71148,86825,100544,125782,152197,181404,212242],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[222940,177802,147946,127236,99666,84530,71581,57010,45660,35629,31474,25522,19473,16378,12647,10236,6761,6524,5152,4335,3559,3199,2326,2509,2396,1997,2455,2379,3288,4145,4381,6950,8595,10630,11591,14899,18849,26317,29685,36814,46335,57594,64535,86772,108488,126879,149856,176320,220915,256840],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4152,7104,8105,9768,12367,14115,18742,21362,25740,32407,37586,42561,48411,56565,62159,69801,75054,81237,85636,91684,98179,107197,107066,116092,108642,109861,111393,105422,105586,99013,91128,92256,84694,77911,72588,61112,53610,47838,40670,36499,33920,27364,23310,20039,16631,13605,11862,8588,6520,6848],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[270877,222103,179724,157029,130123,100229,84723,75598,53603,46224,37241,32029,26956,18219,15423,11977,9690,8194,6336,6071,3648,3581,2335,2412,2228,2455,2266,2642,2957,3483,3831,5117,6553,7988,9854,12783,15197,20970,22063,30583,36220,42713,55925,72365,84066,98736,119437,150314,176467,208442],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[212277,176361,148139,123666,102192,87693,66562,51858,45025,35978,26791,27048,18720,16045,12591,9393,7039,5713,4390,3407,2859,3123,2310,1789,2307,2204,2309,2777,2954,3692,4835,5606,7388,9118,12059,15786,16947,24803,29014,37713,46012,58043,70901,85188,103746,131086,158136,185716,224328,266363],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7168,7920,9282,11075,13670,16577,16630,20847,24923,30344,37078,42464,48638,57342,59846,70147,78454,80266,87266,93226,101912,107770,108138,108615,113073,110217,111002,111334,101891,97281,94914,85651,81968,77685,66678,64542,55197,47024,41219,40077,32090,26685,22229,18554,16333,13622,9792,9083,7527,4734],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[257185,201445,171671,134079,106323,96674,78498,59698,51557,42113,35763,25789,21291,15822,15445,10797,8083,6862,6451,4501,3469,2770,2479,2539,1655,2116,2075,2402,2741,3126,4561,5550,6544,8691,10661,12680,17419,21411,27799,33422,42257,46798,64940,78595,85373,108973,142065,166512,194625,245705],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[242787,203336,173687,128725,109995,90411,75891,59879,47888,41145,32872,26639,21305,17296,13998,10440,8410,7697,5429,5343,3334,2335,2780,2462,2333,2202,2616,3277,3218,4146,4318,5645,6737,8911,13264,14640,18190,21166,25579,32433,39482,52814,65130,75527,96680,117588,138346,164673,213233,233768],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5131,8855,9698,9381,12932,15698,18061,20434,22538,29908,37312,42450,47812,55028,60231,70557,74699,82894,88620,90753,98204,102209,109199,104358,110223,111659,109593,111430,104107,98521,97524,88945,86162,75838,69385,65121,57633,50291,42934,35573,32532,27949,24452,20633,14911,13683,11126,9992,6561,6260],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[235053,210921,174272,144801,114994,88362,78497,62069,50145,38569,35885,27372,21962,17580,13242,10868,8302,6589,5565,4696,3241,2827,2725,1913,1756,2448,2194,2838,3156,4566,3868,5877,6990,9189,11468,15471,17586,22425,27202,32007,40147,50296,64098,78325,93334,112951,136561,167527,194248,233022],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[234655,199787,162204,144606,111801,93151,75641,62902,51997,39031,31532,26210,21072,17667,12432,10382,9484,6832,5867,4148,4324,3902,3238,2340,2201,2262,2549,2326,3046,3495,4327,5566,6399,8990,11655,15562,18387,20888,30211,31463,39681,50650,61418,77446,94187,116618,140682,167146,209115,238525],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6598,8219,10066,10191,11142,16383,17492,21405,25826,33749,35303,43718,48372,55016,61079,67862,75323,83646,92944,97510,98007,106581,107318,109981,108508,116002,111286,106472,98271,106335,94234,88760,81211,73837,66350,64366,56437,46625,40600,35737,31359,25731,19928,19319,14853,11495,11852,9302,9577,7822],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[243751,205532,168928,150019,115755,99789,76479,63170,53070,38994,35867,28332,21479,16540,16425,10471,9620,7460,5754,5368,3635,2607,2184,1700,2223,2318,2469,2264,2532,3715,4393,4597,7077,9408,10468,13281,18607,20339,27564,31866,41614,49544,57560,78307,93644,110470,143852,161720,188353,228886],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[239483,195321,154400,132318,111361,96082,73626,58598,50082,42935,32417,25946,21995,16404,13127,11190,8527,7632,5860,4404,3709,2641,2229,2308,1958,2368,2101,2225,2844,3601,4841,6294,7639,9818,13707,15791,19718,20908,26682,35251,40202,52189,61222,76303,94052,115349,144532,169364,209175,249271],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6380,7531,8874,11540,14509,15935,19578,24595,25253,30164,37831,40752,49085,58088,62001,66036,76567,84536,87545,94862,97959,103891,104592,115352,110025,109952,111906,106653,102145,98782,96489,87345,83738,76288,70883,62084,53265,49238,43599,35898,28506,27059,22315,17947,16145,12797,9634,9128,7707,7016],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[246354,209830,169434,142234,121121,86553,80553,66962,53249,40732,31266,27991,21576,19591,13568,10740,9450,7699,5328,4289,3091,3282,2403,1665,2191,1645,2290,2719,2746,3620,4272,5513,6849,8802,10676,13523,16160,22134,27809,32783,40382,45913,60946,72393,95133,118558,134021,163741,192965,233255],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[230529,198669,166398,136264,109207,89913,78019,64159,46825,40990,31894,25488,21912,16875,14258,10280,8529,6370,5229,4165,3073,3354,2567,1994,2281,1849,3031,2148,3503,4307,4410,5497,7411,11019,11754,14656,19912,21904,26260,36492,41413,54602,65763,79164,98239,114369,134707,176671,208434,233243],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7142,7418,9744,9698,12850,15068,20032,25114,26131,31762,36918,43962,52973,53074,59639,72446,75842,83928,92990,94290,101117,103872,103125,110209,111304,114774,111337,108248,106623,100054,95258,91168,79632,73546,70075,58924,54146,46791,41743,34341,32232,25208,19866,17938,14773,12438,10791,7254,6823,5369],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[274573,212033,183434,146634,125403,105758,82640,62918,54645,42053,38369,29231,23206,18764,13060,10074,9605,7317,6509,5094,3544,3230,2790,2201,2390,1780,1955,2683,2998,3879,4269,5614,6277,8441,10501,13104,18162,18072,24120,31891,40263,46915,56201,67530,87462,97736,127830,159595,184352,212895],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[223306,180800,152685,123752,106272,84358,70612,57421,46717,36990,31345,26298,19602,16928,13128,9320,7528,6503,4776,4409,3385,2508,2395,2057,1744,1933,3122,2563,3083,3855,4898,6234,8317,10624,11805,16072,20712,22437,31465,34886,43691,55597,73051,88714,100653,121042,148362,181976,210817,259252],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6341,5401,9111,10964,10874,13076,17195,23963,24425,27276,35769,44689,49772,57015,58155,68079,74174,77584,89894,93020,101177,104978,108288,109970,114876,111494,109994,108037,102128,99995,97948,88198,82182,78637,70669,63916,58685,50056,44268,35992,30967,25873,23217,18133,15474,14353,11153,8548,7720,6297],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[227861,212725,160839,132535,112699,89925,72138,59839,45967,39332,33035,26894,23285,15566,12718,11007,8218,7287,5610,4516,3293,2984,2336,3144,1501,2016,2581,2963,2959,3734,5132,5270,7060,8793,12130,13222,16629,23082,28475,33907,41799,52455,66086,77371,91262,117393,141015,172704,205053,251655],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[253654,204765,169473,140151,120643,94324,77794,62867,51516,39954,36208,28769,21219,16214,13356,10734,10214,6769,6440,4566,3590,3822,2248,2479,1802,2237,2130,2359,2854,3872,4582,4943,6201,9554,9942,14843,19115,22484,27396,31192,40379,49519,59807,74010,90808,115362,131563,173434,190373,227470],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7765,5870,7981,10364,11762,16550,18003,22806,25744,30389,36356,41975,48178,52719,64484,70252,79306,81132,89323,96282,101775,105958,106781,110517,112287,111829,109968,111240,110406,98726,96115,87388,83899,75297,68829,60446,56848,48286,41119,37156,30100,23939,21283,17115,14485,12497,9212,8926,5819,4513],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[262929,219459,182094,143720,119063,99633,83928,67564,56238,45432,35610,28300,22905,19563,13947,12463,9151,8236,5676,5063,3892,3342,2928,3020,2285,2725,2131,2784,2823,3815,3595,4879,8302,7961,10178,12871,16705,19727,24241,32551,39255,45602,56206,73748,90242,99468,129823,154200,178859,220868],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[222948,179352,149814,124361,109910,86286,68675,61942,45928,37563,31490,26404,20476,17530,13627,10180,9172,7035,5018,4319,2937,2581,2267,1995,2163,2260,2335,2256,3515,4016,6671,6598,7739,10339,11651,15192,19379,24946,29220,36295,43857,57935,66489,88130,103666,118852,155053,173512,203907,262214],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[8733,6690,10262,12643,13555,16660,19512,23012,27392,33242,36892,42051,46855,56418,63860,68549,76003,80691,89600,91739,94363,103355,106791,112452,108025,112298,111284,107837,108217,99485,94908,86577,85662,73564,70288,63389,53697,50820,42836,36520,30358,24655,22492,18669,14074,12210,9186,8901,6592,6136],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[248301,218650,175092,140845,121410,104799,83483,65944,53853,44632,36425,27134,24001,18315,15364,10559,9434,7734,5416,5047,4006,3259,2737,2027,2620,2306,2172,2488,3119,3142,4527,5015,5606,7703,10322,13219,16514,20731,25508,31569,38001,50375,57837,71511,88882,109217,124178,154225,197162,223584],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[221946,187711,162349,131832,100573,89542,71227,60275,45334,39274,34054,26005,20489,16671,12588,10267,8311,7540,4885,4648,3395,2994,3142,1952,2150,2211,2009,2820,3418,3721,4846,5662,9074,8566,12035,14795,18440,25271,29153,31697,48143,56260,68620,79626,98608,113607,145117,176327,215240,255580],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6816,7052,7610,12543,12808,15721,19525,22083,25916,33304,36631,45132,50357,55810,61458,70067,77536,80865,92130,95621,104344,104081,110322,111825,107427,109972,112682,107116,101507,98946,92651,88875,79282,73306,70589,62829,55491,46938,41850,36232,30508,26129,21515,16738,16336,10480,12302,8233,6733,5776],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[220650,180801,153228,122642,104255,85143,70176,60468,43410,34438,33984,25881,20088,17637,14102,11056,8169,6271,4585,4183,4103,3140,2206,2348,2330,2398,2494,2996,3411,3791,5643,6910,8640,10257,12765,16932,18906,24263,30560,39435,45006,55031,66181,81613,100070,123466,149017,176299,214881,263741],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[264448,215494,184556,152660,120003,100627,76596,68342,56581,47268,35333,27425,24654,16870,16611,11654,10188,8969,7023,4125,3778,3545,2883,2243,2107,2406,2249,2366,2581,2933,4162,4923,5667,8353,10045,13841,16267,21377,26074,32179,36209,46547,58853,66493,86166,106720,123996,156508,183237,215865],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6122,8858,10307,12055,12991,17832,19463,22172,25661,30339,37898,41179,50909,55957,62498,66515,73510,82215,91079,93855,99278,100584,103168,108940,111151,107735,111732,108752,98666,103186,99034,88038,84200,77003,70046,60535,54827,49958,41987,35542,31726,26735,23086,17864,15988,14663,12160,8147,8025,5829],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[241755,195398,152114,126773,113026,88126,74384,62130,47730,39730,32082,26346,22824,18164,13232,12171,9220,8001,4970,4849,3555,3364,2512,2417,2252,2722,2350,2910,3106,4126,4065,5302,7190,9436,11899,14417,18802,21958,26311,32443,40948,56101,64966,79503,103234,118540,145743,177602,194312,244889],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[247041,213205,175412,141604,116542,95833,75958,61131,53149,39410,34229,28836,22928,17931,14223,12710,9211,7912,4958,4834,3912,3082,2809,2651,2295,2661,2372,2802,3055,3819,4105,6747,7434,8456,12061,13135,16871,21862,27665,34036,42236,50243,62086,75507,89226,110391,132853,160713,187924,229934],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6123,8195,7375,10484,11393,15098,18276,21050,25421,29354,35633,42071,46428,55030,61462,67057,76750,79935,89665,96479,97159,101399,108402,110603,107729,113979,111592,111066,106752,101838,93566,86571,82160,75058,71826,61934,53683,51572,43453,37702,31468,26766,23855,20728,15435,13948,12745,9949,7587,6196],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[248716,204597,168276,140345,122390,99596,79456,65096,56703,43212,35713,30413,24498,18996,13682,11196,8787,7874,6674,5442,3566,3525,3514,1967,2669,2082,2278,2694,3219,2927,4333,4330,6443,7259,9420,13912,15988,19893,25698,28197,41804,49120,60883,76620,90261,111282,132151,161563,195525,225215],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[228921,191715,159055,130435,109332,91392,74445,57757,48112,40503,32457,27792,21698,16618,12807,10262,9934,5963,5267,4384,4249,3294,2626,1810,2208,1997,2139,2961,2871,3817,4764,6230,8063,9087,10159,14846,18977,23539,27884,36440,39260,51212,63379,83900,96991,107891,145222,184493,203560,257282],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5055,7836,8275,11032,11892,15137,17988,21638,24593,29689,35178,42141,49951,54674,61352,70745,75059,81834,85954,93580,100110,104814,110431,109079,108730,113352,114536,110294,105320,102585,95402,90655,82449,76880,68849,65205,56415,49518,41908,36673,31257,25039,21453,17912,16690,12647,10759,7808,5589,4038],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[244844,222984,186755,154401,123581,97965,86840,73496,54748,45606,38177,30086,25815,20361,16074,12262,8998,7845,5237,5466,3817,2903,2928,2525,2705,2463,2159,2223,2829,3564,4680,3927,7000,9244,10286,13484,16148,21262,25493,32366,36817,46731,60279,68904,85094,101373,120368,149102,180315,217470],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[214677,177539,157330,117649,104193,87577,70089,56727,46365,38517,32454,26333,19604,16568,11774,10025,8020,7004,4250,4269,2936,3130,2777,1208,2676,2438,2344,2936,3960,3380,5454,6239,8206,10447,10832,15120,17875,23796,29085,36689,46314,60338,70421,87440,103043,119503,148685,176277,228728,256759],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6112,7121,7665,12214,10577,15324,16465,21341,25431,30646,35930,43021,48358,56470,64502,68521,78567,84881,87491,98893,102787,104721,108206,109793,111634,111896,110685,107214,106410,97848,91977,88411,82155,79560,70157,59397,53929,48768,41143,36922,31117,27629,21841,18010,15125,11958,9599,8224,7436,5918],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[218679,183038,157390,130702,106935,87847,75712,60225,49132,39100,32022,24894,17847,15854,13335,9547,8128,5613,6985,4221,3457,2730,2720,2782,2288,2288,2348,2488,3453,3710,4860,5980,7999,9657,11309,14428,17051,22068,30164,35825,47934,52263,66956,81495,98960,112131,147198,177085,224862,256305],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[261928,208062,178531,145285,125050,104180,78415,66551,52884,41605,36484,28194,21997,18825,15406,11850,9648,7025,5917,4208,4342,3276,2433,2544,2256,2884,2374,2377,2682,3763,4529,5879,7349,8233,10558,14395,15977,21348,23481,31703,37118,45518,54113,67624,87107,105979,127687,158772,190877,230777],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4775,7397,7370,8994,12218,16709,16842,21374,25607,31322,35279,40633,46836,55465,59104,69609,75458,80746,84291,94600,95754,99438,108897,109179,110941,110427,108091,108403,104156,102082,94578,92851,83062,80679,69178,66341,59283,49541,44049,38176,32939,28265,23068,19658,17276,13548,12840,7992,7524,7155],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[269118,223563,190137,150414,129160,105704,82040,68241,56426,47261,39279,31791,23908,20634,16285,13525,9986,7196,5566,4095,3606,2764,2398,2225,2017,2116,1637,2251,2422,3683,3501,5251,6529,8735,10441,12642,17869,20197,24357,29188,33705,47980,56870,65493,83263,99801,120177,158529,176630,199394],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[219776,171452,151245,119809,97779,86873,64118,56066,41333,34420,31387,25424,18678,14447,12748,10295,7702,7523,5010,3858,3428,3779,2215,1874,1956,2240,2385,3218,3373,3607,5735,6828,8022,11012,13706,16119,19019,25103,32710,36972,45105,57402,70648,85307,104291,125500,154961,190149,213512,269881],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6657,5902,7350,9929,12282,16678,19325,21919,25532,29773,35691,41872,46399,55398,64425,70765,77421,82859,91802,94265,104213,104123,107609,110129,110726,109317,110130,107716,103740,98710,94987,89233,85324,76788,67557,64234,56184,49419,42970,36643,30130,27842,23005,17926,14612,10058,11043,7293,5320,6775],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[249092,218751,183039,143808,118784,103606,82586,63518,50322,42780,32704,27605,20831,17126,14345,11891,9413,6918,5135,4660,4150,3073,2882,1624,2321,2014,2052,2418,2570,2658,4445,5045,7926,8746,11383,12889,18461,19437,26642,34070,38679,50722,61640,73670,84056,108035,130285,152149,191955,227089],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[214577,192886,150516,129917,114341,87567,74445,60763,47012,41800,33676,27902,20615,16796,13755,10374,8393,6835,5915,4688,4285,3253,3334,2596,2475,2344,2315,3157,2611,4328,4514,6278,7707,9041,11818,14999,17785,21414,26071,31880,44676,56155,65915,85935,100174,119590,133816,176880,212197,259684],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4933,6383,7731,10124,12077,14790,17012,21593,25316,32670,36093,40687,49387,55682,62320,69351,73273,80811,86999,96758,97845,106449,106492,114678,112939,115726,112574,107691,105575,99451,98176,89804,82795,77787,68907,60504,56785,49118,41792,35153,30730,27108,22770,17802,15081,13208,9643,7599,6058,5770],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[258736,225252,178969,150414,113527,100929,84735,73196,55249,46697,35662,29188,23361,19830,15256,11631,10432,7548,5397,4906,3563,3275,2407,2319,2031,1909,2279,2302,2588,2982,3687,4446,5679,7360,9354,12303,14789,17779,25558,27541,37903,46536,59844,71369,90134,105272,118757,153642,191769,219708],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[216337,188820,159563,129140,105313,79728,70991,53878,48853,35640,29529,25483,19158,15230,12651,10184,7219,5370,5063,4372,3282,2398,2738,2176,2116,1727,1906,2350,3122,3358,4070,6019,7887,8929,10979,14255,19229,22090,29275,36442,46144,55013,71470,81155,101377,122542,149677,187933,222188,255631],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5543,6072,8100,9318,13454,15115,18136,19727,25981,27331,33903,40147,48056,51749,62937,68928,73551,81084,88908,93813,97840,102825,103468,109670,111591,111093,113790,105701,108143,98004,97938,89709,84517,75898,71577,64801,57371,48012,44070,38112,32479,29033,22039,17762,18250,13826,12274,10081,9080,9193],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[270411,214699,178608,147395,123271,94262,83804,64324,50918,39719,36555,30123,22088,18225,14453,12163,8913,7435,5815,4702,3373,2910,2507,2461,2048,1723,2203,2075,2996,3637,4453,5251,5820,7722,9266,13372,16819,20600,24574,29500,39298,48204,54878,71644,83896,102396,124958,150098,192163,241272],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[220370,193059,153654,126965,108858,84661,69570,54875,50042,38032,31263,25743,19686,18228,13435,11790,8280,6871,5615,4676,3582,2619,2739,2529,1696,1920,2679,2198,3156,4269,5047,6042,8074,7824,12287,14868,18907,25942,29964,36711,43990,55856,64027,84697,99223,120750,141193,178507,217735,255296],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6565,6798,9708,9547,12125,14508,16180,20114,25264,30699,36656,40773,47285,53727,61849,68599,73238,80288,87001,92286,101885,106534,106066,112749,115117,107806,107787,108658,102484,99019,97948,90002,83929,75889,70657,64363,57544,52163,42654,38348,30742,27027,22902,20673,16668,13913,11280,9472,8252,4259],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[213913,178210,148651,123561,101797,82311,65197,57776,42895,35908,26860,21938,20797,15564,13042,9998,8373,6147,5828,4584,2922,2796,2357,2125,2419,1602,2223,2681,2467,4171,4839,5559,7503,10807,11935,14828,18700,25294,30666,36521,47624,56963,67711,86908,106631,126420,157429,186564,220287,267698],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[270635,227223,185442,147889,120367,100755,89222,70538,57259,47697,37466,30073,26249,19830,14224,13645,10082,8686,6481,4985,4116,3857,3732,2339,2261,2138,1962,1926,2943,2995,4363,5192,6774,7682,10140,11188,16292,17127,24091,31088,34979,46103,53775,68713,84108,98067,119993,148787,179400,215121],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7275,7513,8487,9415,11461,16538,19390,21075,26441,32733,34250,42210,49984,52887,64207,68501,77235,82441,92042,98018,100226,106638,106384,108919,109003,108560,114046,107781,105002,96367,93200,90658,79669,78489,69580,60882,56892,47822,42579,35748,30321,26074,22012,17928,15137,13117,11655,8947,6823,7438],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[257978,214959,181970,145284,121751,106547,79586,68870,57583,45717,35887,28162,24101,18270,14938,11417,8858,7163,6169,5640,4404,3377,2971,2400,2153,2444,2060,2020,2098,2901,4474,4961,6163,8127,9825,12368,16343,20359,25159,32949,38400,47349,56487,69744,90840,108325,126381,151941,181639,220488],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[215775,185438,160194,121015,106857,83737,74747,57866,48450,39079,29822,24796,19126,14583,13255,10265,8231,6610,6275,4374,3688,2626,2657,2016,2084,2180,2105,2482,2729,4598,5179,6050,7676,10091,9904,14414,18718,24111,29079,33854,42359,52655,62611,83422,97280,123402,145619,182392,226724,266800],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[3632,7448,8501,11192,11664,14373,16950,21587,25299,29192,34987,42881,48389,54727,60845,68526,73974,84082,88380,94790,98007,107621,110273,107740,109852,112045,110232,110177,107212,96829,97258,89749,86784,76152,69022,60542,53780,49905,41991,36770,31632,27342,22374,19757,15928,14094,12211,9404,6644,7254],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[278640,228885,182395,165376,128905,106492,90199,73647,58787,44820,38705,31531,24261,20654,16933,13877,10426,8427,5356,4898,3823,3258,2785,2136,1993,2088,2069,2507,3149,3312,4107,4618,5642,6679,9784,10722,14365,18928,22797,26165,38281,43429,54085,64872,82322,97466,117434,142929,165707,209334],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[207514,180668,137706,113199,96201,81182,62806,51952,46275,32499,28896,23515,17460,16561,10287,9473,6835,6868,5239,3427,3852,3238,2452,1978,2203,2017,2308,3503,3127,5200,4742,6348,8194,11287,13011,16290,19493,24823,33181,42022,45245,59728,72635,85647,102494,126059,157264,191425,236934,274737],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5879,6179,7260,9824,11853,12817,18330,21245,24595,30319,36364,44452,51363,55052,60728,70887,78588,79439,90858,95109,98942,105407,106548,110957,108982,112926,111026,108825,104564,100198,96975,90988,83924,75146,69479,62050,55959,50279,42503,35697,30482,25658,21196,18282,14702,13462,10500,8927,8161,6114],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[235053,193897,167986,137131,111115,96292,72387,61302,48094,38017,32514,25907,21118,15882,11981,9441,7329,6987,5306,4107,2882,3607,2346,1668,2214,1790,2111,2583,3348,3790,4572,4860,7123,8676,10896,14123,17471,22240,28487,34335,40990,52784,65033,75300,94016,117422,143926,166624,212992,249945],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[245865,207513,167920,142137,108413,96605,82613,68335,51008,42083,35416,28072,23632,17584,14401,11266,10098,7008,5203,4710,4387,3212,2773,2519,2146,2265,2309,2696,3157,3600,3900,6180,6694,8417,10163,12813,15911,19652,27102,31879,40214,50406,60460,76931,86697,114066,144798,160282,196050,228439],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4011,6930,7069,9681,11676,13222,15253,20874,23170,29630,33545,38791,47700,54637,61814,68404,73151,82340,87890,95236,105761,105725,110459,108357,113585,111692,109657,108552,104324,101161,96179,92575,85211,79929,67830,64550,55985,51303,44869,39657,31496,26991,21320,18410,15668,11973,9535,8909,8597,4716],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[232140,199157,148181,123545,110896,93163,77089,61876,51200,39617,32755,27287,23113,16485,15230,12397,8092,7777,6178,4616,3765,3002,2620,2437,3113,2398,2568,2894,3169,4264,4890,5582,7065,8384,11084,16496,17592,22133,29043,35076,45596,54189,66419,76861,97519,116299,138691,176832,208560,240665],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[257107,201847,175159,141530,117463,93218,77213,61740,52887,45364,32505,28461,23247,17494,13930,11853,9102,7841,6190,5063,3905,3666,2846,2193,1823,1902,2777,2104,3169,3653,4209,5191,7347,7688,11818,13822,17076,20741,27770,31725,41645,47854,63684,71486,94600,108049,137131,162065,190983,227864],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7714,9519,8407,9125,12923,14141,18644,21110,27922,28933,35357,40151,48541,52684,63297,68549,71333,81706,88147,93920,96410,101212,103396,111514,110860,109255,106103,107636,105853,100527,94306,92074,81129,80702,71218,64436,55285,51503,41404,38333,33676,25427,24514,19223,16840,14641,12289,9762,7858,10491],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[254200,212784,182120,151003,122447,103927,89894,65799,54336,43204,34728,26250,23226,19701,14514,11444,9802,7378,5842,4494,3904,2696,2314,1626,2009,1609,2227,2318,2890,3276,3618,5422,7145,8340,11413,13593,16752,21104,26114,28684,39232,45490,57143,69300,85530,103809,126766,156905,190007,221671],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[219554,186492,152898,125165,113688,90233,70478,55513,46995,37379,31462,25426,19937,15916,13900,9639,8031,6720,4407,4564,3529,3356,1868,2485,1974,2350,2261,2472,3346,3474,5377,7093,7465,9964,10991,14466,19994,25243,26581,37821,42837,54470,67843,85749,100331,124710,145763,177575,216116,254099],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6664,7215,7250,12553,13924,14582,18437,21303,27164,29257,37176,38732,46112,54765,62302,65251,74030,84393,87221,95210,103870,106025,104567,110764,111387,112311,109552,107511,104784,99639,98344,89267,89328,77433,68478,62068,56655,51089,41364,36110,32503,26087,20934,18252,15867,12152,10641,7950,5922,5605],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[241367,213211,168944,146201,120253,98535,77904,65583,49069,45099,37733,28406,22873,18049,14089,11505,9990,7085,5269,4922,3645,2908,2717,1603,1913,2377,2506,2045,2680,3108,4423,5212,6755,8361,10722,13191,16895,21547,25523,33504,36307,49188,60872,72713,95570,106751,143045,156555,187984,233293],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[232455,190283,164193,133686,107123,90802,68761,59285,51594,41251,31851,27640,20878,16706,12500,10246,8773,6870,6094,4745,4034,3750,3093,2565,2149,2290,2245,3373,4080,3210,4662,4552,7960,8615,10522,14355,18204,22672,28962,32322,43450,51016,62715,78244,92898,115915,145632,173352,215953,251474],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5097,5580,9070,8852,11690,15006,19386,23593,26619,32193,36758,43702,51033,54849,62735,68630,80124,85589,92436,94692,102510,104294,106347,108715,112642,115344,110458,105991,104041,100868,96402,91523,80730,75268,69091,61366,54811,48266,41705,32689,29584,26240,20029,17993,13685,11742,10038,9241,6270,4483],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[207048,173090,138040,122202,93940,80131,64662,53950,46525,36319,32052,23941,18253,15316,12869,8948,7264,6200,5281,4222,3187,2693,3062,2268,2111,2296,2706,2553,3315,3704,4791,5976,7333,8952,13578,16262,20503,24388,30365,38542,47771,61393,69850,84561,109037,128688,156925,190146,237029,265762],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[284179,223837,186692,156884,124507,109481,88251,70482,55189,45404,41207,30374,26732,21989,15977,12375,8655,7893,6630,5276,4771,2848,3157,2320,2106,2237,2249,2068,3170,2978,3042,4458,5294,7612,9812,10621,13223,21472,25588,29939,37498,42203,58505,68722,83779,97012,118195,149119,157410,206578],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7376,7031,8357,10213,11916,15510,16809,21493,26283,31356,34747,41192,51251,54748,62036,68464,78284,81979,88893,95490,100935,104064,110773,107083,111221,110901,113915,109332,99568,100309,94755,91465,84109,77269,67495,60434,55861,47870,40568,36277,30638,24461,23759,19171,17723,13249,11527,8638,7332,5870],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[256855,213045,169780,147960,125694,98271,79926,68112,56432,44768,35664,29473,23814,18259,13115,11814,8156,7008,5655,4404,3173,2747,2691,2484,2412,2231,2655,2286,3174,3488,4753,6071,7003,9458,9427,15045,16459,22069,25497,31155,41228,49833,59371,75309,84223,101416,128880,158676,191817,216764],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[232242,184359,155257,137734,101866,92686,68878,58774,48385,37427,30933,25231,20712,14139,11738,9494,8561,6703,5662,4406,3633,2659,2724,1720,2302,2552,2455,2212,2700,4191,4752,5991,7339,10473,12417,15327,17131,20390,31356,34271,40716,55361,68010,82825,101904,124587,143505,178147,215425,247738],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4094,6590,7502,9616,12092,15018,16693,20215,25159,31114,36239,41618,47948,53915,55995,67828,73461,84805,91436,94725,103922,109297,109341,107142,113128,111342,108356,108915,103619,103561,93916,89271,84882,73653,67610,65676,56967,49186,46019,38060,31371,26535,19986,19651,15348,11706,10946,10545,7532,6454],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[222452,187238,155462,126219,101991,89487,73375,59078,45859,37068,30152,25092,20389,15698,10992,9669,7673,5491,4318,3864,3087,3102,2339,1972,2328,2154,1897,2313,4533,3847,5772,7412,7154,8371,11357,14317,18824,24302,28616,35467,44220,52567,66774,85154,103684,120366,154726,183746,212725,255307],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[259078,216323,179036,150217,120094,106024,85790,63720,53379,44193,37430,29253,24664,19402,14065,11295,9965,7889,5727,4535,4187,3338,2906,2602,1466,1926,2113,2548,3063,3399,3973,4411,6260,7552,11312,13933,17453,19511,28953,28646,37375,42938,58950,66963,90819,98120,122623,148244,191033,231304],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4693,8222,9729,10789,12417,14946,19115,20644,26240,33854,36532,44981,49792,56275,62224,72000,79884,79920,94080,91951,100137,101812,108686,112534,111638,111192,111904,104817,102656,103235,95239,90508,79566,77991,70374,63881,53955,47337,40907,35764,29552,25302,20448,18089,14437,10368,7963,7826,6409,7185],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[239709,204696,164007,137753,116599,91022,74517,67475,49595,41068,34687,26320,21701,20253,13647,11616,9359,7663,5154,4960,3322,3814,2361,1907,2083,2024,1542,2276,3294,4273,4681,5235,7869,9151,11556,14459,17598,19329,27653,32663,36928,50036,58764,80918,91560,116490,132645,168570,202290,242908],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[233044,202395,170322,141902,112983,89189,78387,64334,50082,40798,32556,28198,22230,16769,13823,10844,7948,6517,5632,4404,3593,2441,2655,2025,2086,2118,2176,2208,2826,3796,5189,5944,8479,9435,11713,13748,15445,22465,26633,32910,43861,53774,62282,74984,93375,108069,140764,170216,195001,247432],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7859,8940,10205,11072,11781,17068,19227,24076,28013,31294,36423,43606,51731,58195,65793,71613,78465,85378,86808,92567,98272,102280,110263,111463,108265,110772,105198,108860,106139,97039,95035,84165,81613,75637,68703,62160,54532,46195,43446,36335,29560,25048,20339,17563,15770,12317,13199,7786,6874,5058],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[254697,226006,174305,152000,119124,104666,84849,69061,60130,42592,38486,29371,23911,17332,14347,13303,8902,7494,6025,5751,3592,3656,2459,2420,2303,2156,2202,2580,2233,3473,3281,5843,6733,7753,9958,11537,15034,21665,24727,28987,38294,46175,58097,68685,84687,97487,124934,163050,189351,214296],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[203715,188319,150527,134255,103297,85681,69757,57065,47593,37712,32188,23175,20446,18011,12693,11268,8481,6364,4847,4831,3186,3305,2507,2300,1660,2046,2338,2874,3002,3722,4371,6189,7515,8798,13355,15005,18894,23655,27995,36705,45569,59259,68883,83179,105862,122706,145620,178982,211395,268898],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7257,8095,8641,10755,13482,15953,19338,20759,27072,33341,37790,45790,49281,58328,63202,68311,78170,85133,89394,99212,102316,103859,105489,112331,110804,108775,111269,107670,102064,102550,95286,84830,83793,73354,67002,62398,53336,49045,41233,34075,29462,25490,21359,18276,14484,11493,8862,8899,6106,4786],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[275744,225864,191621,160932,134190,112028,89914,70105,57704,47507,40324,32483,25153,19523,17849,13480,10195,7548,6073,4279,4273,3324,2528,2765,2403,2135,2218,2214,2673,3316,3753,4780,5153,7253,10159,11540,16693,18122,21056,29522,36277,43383,54567,64071,81744,96168,115404,136734,172114,201142],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[201285,172064,142725,113290,96961,79581,62309,52836,42187,33075,28837,25497,19170,17152,12160,8861,6982,7351,4814,3389,3448,2752,2396,1908,2592,2153,2219,3459,3818,4431,5011,5593,9403,10709,12420,17414,20661,26665,33692,41863,48923,61090,69571,88276,104703,134751,155190,193039,232750,268574],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4581,10439,10390,13027,12393,16687,18449,21442,27591,31339,36036,41315,50179,55294,63101,70553,78036,82760,89579,96018,98680,102807,110042,111008,112677,111312,111333,108558,103173,101381,92754,87636,83119,76501,69275,61541,56294,46687,42003,34750,29248,24732,22179,16786,15902,11540,9446,7738,6159,5530],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[280450,230913,189504,153249,121953,107600,88808,66556,57693,47433,37142,29173,25196,18562,15858,12427,10739,7659,5671,4666,4220,3804,2292,2138,1814,2123,2033,2847,2596,2796,4437,5010,5669,8793,9042,11393,14319,19966,23803,28127,38833,44910,56339,66285,83007,97962,121105,138900,181014,203171],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[205338,171021,141456,124418,102053,80976,67037,55123,44569,37234,28646,23950,19555,13624,13517,9825,7359,6124,5200,3822,3828,3470,2545,2453,1802,2176,2822,3149,4259,4464,5127,7391,8938,9788,14562,16490,20609,25843,28585,38190,46229,60082,70417,84196,105193,128307,154693,192870,225994,264681],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6076,7154,8836,11219,13742,16035,17236,20681,27913,28764,37227,42167,48395,54546,63575,67778,76679,82872,90426,91997,100664,102363,104373,106190,114030,113415,106035,105720,106245,100261,98657,90818,83242,77466,70201,63618,56169,49582,39143,36634,30344,25945,22878,18537,15402,11537,11438,8676,8063,9036],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[242126,196711,171585,144922,116784,101577,74337,65792,54348,40554,33940,27515,22352,17393,13878,11657,9310,7508,5870,4185,4032,3465,2333,2497,2329,1986,2016,2286,3310,4268,4604,5252,6964,9486,10837,12909,16719,22552,26441,31907,40154,51019,61499,74333,88182,114939,139011,169165,186576,236585],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[240703,193257,161157,137181,108886,92934,75476,62852,48944,39281,34589,26562,21778,17134,13435,11354,7622,7617,4616,3986,3579,2865,2478,2466,2278,1928,2195,3428,3132,3819,4688,6595,6581,9342,12500,13929,19679,22067,26246,33201,42192,52743,67025,77280,97283,120727,135671,166106,204866,243747],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5604,6947,8214,10472,13912,14887,18655,20457,25533,31318,37879,41958,48004,53170,63974,67092,77411,83883,86479,93538,97884,105150,111370,110669,112886,108432,111211,105992,105033,100464,93914,89888,84377,76902,69235,62081,53516,46622,43388,36895,31024,26541,21619,19299,15821,13206,11639,10522,7497,7536],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[215557,176890,149381,119489,104603,87430,67655,50605,43533,36107,29622,24691,19419,14041,12874,9459,8661,5889,4563,4641,3468,2616,2174,2175,2085,1999,3028,2489,2882,3405,4963,5845,7417,10372,12503,14365,18861,23745,31554,38889,48565,53964,70818,83246,104268,127968,155181,183320,221009,271716],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[274309,212403,177785,151916,128733,110995,85923,72456,54445,46205,39767,33914,23260,18509,15151,12182,8935,8605,6116,5749,4889,2963,3215,2844,2246,2112,1988,1853,3030,3720,4684,4561,6891,7580,9194,13141,15021,18664,23262,29661,35620,43658,54747,71271,84027,96068,124871,149240,178931,212690],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6001,7022,8695,11251,13226,14254,19958,22483,27193,31736,36114,45189,49732,56585,65408,70192,78702,83124,91328,96175,101041,103421,106355,105396,112924,109375,108100,106487,105191,96845,92111,87078,80345,76698,65028,63761,53730,49851,41501,38215,31636,24564,22772,17275,15902,11616,10922,10516,7749,9227],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[249501,205643,173744,142411,115181,100399,80190,65948,53315,44170,33327,30213,22057,18544,14078,11152,10536,6697,6377,5252,4353,3732,2939,2413,2113,1818,2280,2458,3062,3822,4287,5343,7140,7116,10681,13531,16755,20437,25244,31820,37087,51825,57938,73945,95245,106550,127533,161995,202019,225784],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[226399,192675,160487,133607,113572,91572,70924,57526,46618,40470,34283,27124,20602,18236,12982,10172,8558,5738,5775,4020,3940,2852,2500,1989,2055,2281,2217,2360,2900,4211,5134,5892,7471,9399,12123,15630,18843,24700,26914,37191,43682,51933,67097,79179,93295,116718,133339,175480,209121,258214],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6973,7580,9142,11181,11314,15637,19545,22191,26044,31818,34694,41157,48686,54226,64010,67986,74237,85263,90429,94009,99817,103698,106706,110949,109117,108938,114530,108607,107347,101706,96568,86488,81736,77010,71439,61951,55554,46463,43433,36241,31467,24941,22761,16882,17529,12344,9599,7908,6664,5485],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[221403,183565,163654,122781,106068,82668,69371,56558,48211,35991,30918,27263,19727,15143,12986,10042,8241,6273,5194,4393,4031,2839,3046,2391,2008,2441,2934,2954,3032,3553,5296,5735,8022,10344,11596,15342,19673,22174,27402,36446,46783,53528,68248,88228,100266,125119,146640,184604,199788,265087],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[256052,224972,182024,146688,121835,98593,84849,68341,54398,44472,35373,27568,24799,17945,15473,12504,8508,7247,5876,5166,3674,2950,2596,2596,2467,2238,2011,2957,2944,3844,5010,5313,7219,8396,11345,12541,15677,18584,24178,31276,38081,45615,56993,70789,81517,109424,125078,157200,181020,223784],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6127,6434,8614,10488,12477,16060,19234,22501,28318,30683,36195,43082,50424,55906,62248,69493,78032,82792,91000,96548,102300,99708,104884,108994,113139,111088,111365,105623,105686,98665,93380,86555,83862,77847,69407,61948,56407,48359,41619,36174,30007,26353,22651,19378,16040,12996,9424,7608,5878,5999],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[219850,180304,144058,120669,101943,80919,67864,54997,45140,35884,30349,26797,17332,15185,12429,10735,8515,5922,4675,3368,3601,2275,2497,2024,1760,2015,2291,2821,3402,3370,4330,6210,7836,10911,13439,16958,22515,23472,30516,37158,48641,57467,69285,82931,102278,126649,148886,182444,232480,262603],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[272103,223400,189246,145116,121017,104896,83689,72792,57750,49297,38370,29532,23563,20581,14746,13333,9931,8110,5885,4652,3694,3426,2773,1924,1803,1989,2072,2073,2938,3076,4561,6080,6750,7568,10226,13885,15038,20011,22918,31514,35101,44854,56482,63306,81604,95602,124558,150782,184027,211356],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6752,8028,10025,12358,14671,17197,16429,22789,26751,31691,37012,42494,46885,57028,63570,69462,77525,82047,89508,96771,101078,104888,103081,108103,105085,110222,105100,105175,101203,100541,97363,87276,80626,73859,69873,61870,56107,49458,43398,36484,32171,28470,23282,19639,14518,13998,12050,10488,8694,6907],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[238707,193367,159937,142732,115704,89899,75831,57914,50356,43746,36214,27834,22119,18280,14601,10402,9460,6822,5632,4763,3656,3495,3561,2124,1995,2038,2759,2447,3353,3699,4342,5498,6889,9552,9623,13288,15414,21120,28993,33219,43625,47882,62024,70512,104077,112035,137596,167532,209298,244034],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[238499,207775,165517,143436,116853,94263,74796,61245,51103,40395,33879,29277,23215,17145,13455,11670,8722,5661,5763,4874,3669,2929,2684,2710,2333,1689,2111,2189,2762,3961,4685,5907,6576,8193,10698,11790,18037,22089,25786,32678,42252,51146,59523,78980,93651,117350,130255,172979,198744,234101],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6577,7566,9256,11879,13185,17090,19209,23670,29979,33256,39607,43296,49369,56348,61854,69382,76780,81082,88382,96852,103682,103248,110774,110247,110375,108074,109596,105824,104889,100141,90872,89136,84593,72738,70381,61336,52826,48348,41681,33560,31906,24065,19476,17912,15333,12268,10409,7041,8191,6459],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[251111,204419,168482,140296,111084,94200,78393,61197,49369,40520,36108,26286,22513,18470,14280,11083,9966,7228,6496,5023,3916,2846,3235,2119,2310,2123,2250,2412,3567,4284,3461,5265,6733,8686,10858,13034,17164,21680,26794,32240,39428,49269,63280,75568,94764,115277,133531,165506,194163,237713],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[233236,202089,168798,136398,110242,92840,78904,63932,49027,39330,33167,25013,19961,14447,14159,10092,8459,6679,4872,4090,3029,3199,2274,1787,1717,2031,2283,2974,3352,3356,3940,5508,7700,8899,12202,13387,17513,23457,27877,35569,43216,52710,65950,80790,92373,116249,136551,165679,198661,250032],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5766,6939,7512,9640,12447,12343,15834,20312,24860,30671,36852,40316,49552,55935,61806,66514,77423,82999,90271,92536,97587,104358,108004,107259,111865,111245,111400,109800,103303,101980,97199,92698,84859,77617,69938,63957,55297,48765,44345,35567,29678,27190,22597,19233,16066,13291,11206,8723,6654,7791],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[234854,195343,159494,130421,107471,88823,69028,62994,46200,38375,33452,26840,20966,17078,14499,10296,9084,5916,4798,4836,4161,2857,2302,1676,2215,2206,2463,2439,2986,3988,4656,5736,7712,10344,10940,17428,17250,21084,28915,31022,44942,52412,65808,77990,101470,116982,148564,172084,214279,242321],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[249467,205671,165828,140536,126025,92825,82841,67555,54079,44310,33886,30427,22867,19329,14414,12768,10117,7630,5476,4630,5184,2939,2473,2632,2695,1991,2588,2398,3388,3365,4043,4879,6114,8410,10630,14897,16777,20129,24957,35167,41724,47777,63111,71552,91497,111129,131070,153749,191676,230378],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5645,7910,10272,10764,13494,14893,19169,22654,27030,34052,37655,44313,49241,55773,60894,71169,76479,80508,87334,97608,102541,106805,102593,111060,106264,112558,108907,109664,102474,97246,93839,87477,79695,75839,67711,62303,52966,50261,43674,35621,31203,26396,23438,17554,16671,13262,11379,8640,8518,6584],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[269784,217979,188692,150685,126823,99499,86083,69407,57519,45335,34801,30006,24489,19277,16014,12973,10282,7764,5511,5286,3713,3065,2639,2442,2131,2127,2200,2615,3064,3908,4004,4732,7493,8136,9966,11629,16230,18854,23921,30053,40451,44748,53795,70570,91379,97973,129028,151526,172621,206778],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[218742,180866,152218,121244,96103,81241,67106,57049,45456,37233,29493,25536,17169,15217,13139,11086,8747,6774,5337,3419,3258,2677,2430,2371,1704,1919,2760,2738,2678,4732,5090,6645,7640,9087,12462,14804,17155,24237,27619,35848,45655,56839,71879,83281,103369,127789,154740,189319,223392,262708],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7795,7636,8047,10716,14178,15623,18017,21399,25529,29450,37312,42554,48961,55001,60421,67487,77138,84499,90880,95219,101134,108028,111550,106804,108835,115909,109950,111322,107098,101322,90935,90016,86211,76033,67491,60016,52987,47514,41789,36612,28836,25001,20160,16036,14809,11013,9947,9618,7131,8031],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[259422,219786,194313,154050,124159,106045,83222,71171,52069,42860,34173,29348,25126,20367,15360,11730,9801,7902,5533,5398,3699,3433,2849,2359,2306,1945,1936,2556,2856,3737,4106,6527,6378,8009,9256,12394,14816,18452,22378,32630,37038,46943,56962,65529,83924,99845,129514,145152,179467,221169],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[210627,176056,149840,122704,104028,86707,71516,57749,47782,35951,29595,24325,22000,14691,13503,10187,6858,6273,5188,3766,3757,2969,1845,2090,2808,2590,2401,3032,2712,4273,4874,6400,8649,10718,12249,16677,18865,21843,28093,38653,43633,57179,70953,90132,106292,126832,154427,181639,213638,260431],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7227,9187,10345,11326,13560,16259,18434,21489,29043,33496,41131,43527,51822,57441,64146,69005,75695,80637,86393,97814,100019,99972,110711,107331,111062,108396,109007,106816,103576,97620,94756,92102,80938,74618,66140,61007,53009,47265,38864,37687,30185,27308,22299,17149,17443,12887,10658,8069,7855,7274],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[258879,228471,185322,159280,122239,103089,79985,70639,53681,45027,38642,30332,22321,19635,14458,11437,10326,7500,6066,4934,3636,2941,2772,2058,2279,2227,2209,2208,3074,3407,3556,4623,6935,7537,10221,12623,15766,20630,26934,29010,40317,47817,55707,70673,84636,98710,121870,152084,174044,217233],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[221653,179123,150410,115959,103258,80199,69449,58550,48886,36469,28459,23270,21572,15396,13583,10206,8361,6834,5066,4312,3640,3309,2359,2178,1996,2504,2596,2961,3965,4214,5179,5661,7589,10218,12903,16946,20009,23470,31003,40819,48722,58832,67969,87915,98900,123342,153951,174424,212699,268712],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[8412,7436,9078,9992,12067,13763,17051,20772,25842,30516,36016,43290,50779,53563,60026,68099,78391,82503,88729,92948,101805,107654,108825,113177,112866,108908,115583,113972,110658,98808,93655,88736,84116,79650,68309,63532,53582,44536,39953,35506,28067,25592,19809,17215,13264,11015,9820,8483,8358,5273],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[231413,203411,166659,132809,111998,93851,81473,64663,49485,41837,34334,26860,22366,16992,14658,11612,8826,6456,5749,5343,3262,2506,2498,1714,2211,2048,2381,2366,2843,3353,4526,4799,6587,8020,9978,13332,15855,21651,26171,34692,42202,52070,64744,83459,96600,115088,138194,169873,194592,241590],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[241307,193845,172892,137516,109007,92212,75925,66372,52880,43419,35176,27800,23455,16924,13259,11976,9757,6756,6637,4647,3798,2816,2384,2323,2022,2417,2285,2401,3233,3891,3324,4765,6297,7746,10963,13597,18313,22128,25863,33929,39990,52996,65812,75575,92987,117051,138230,165539,196171,239392],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4867,6128,9188,9751,12388,15050,19240,21867,27014,29274,35995,42667,50441,56519,60135,67418,75445,82765,86277,92781,103420,101374,109920,110099,110261,109726,107415,107614,108097,100238,97855,93776,83813,75571,70502,63789,56627,49953,42562,37946,30797,27118,21968,15633,15444,13102,10851,8869,5100,5350],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[251458,204033,186277,150716,122233,101450,81177,66522,52645,41772,34865,27800,23815,18411,14067,10410,8988,8230,5491,4460,4012,3058,3191,1854,2380,2151,2255,2417,2622,3653,3760,6503,7231,8244,10933,11950,16002,21879,25500,32226,38178,48805,57858,72741,89344,100470,132739,159883,194255,219086],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[238190,189006,152205,126538,105534,85155,71858,58195,47459,40385,32465,24583,19614,16240,12885,8968,9256,6672,6325,5108,3797,3427,2224,1736,2403,2040,2234,2844,3295,3376,4982,5891,7710,9554,12671,16815,19233,23339,28527,35839,43916,50705,65136,78898,98740,124131,146393,182628,207500,253375],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6979,6326,8300,9824,13667,14784,18219,21432,24158,31160,35929,42869,48585,54354,65618,69067,77146,81654,89309,97688,104279,103096,109495,105884,107121,109519,107906,108584,101030,100973,93203,89434,84313,76817,68160,61728,55598,50569,42609,37554,30962,26712,22103,18659,15092,13554,11977,9027,8934,8040],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[226421,187521,150996,129900,107716,90717,75019,61157,48071,43302,32548,28309,20800,16297,14904,11502,7549,7172,5308,4221,3433,2985,2683,2322,2283,2261,2437,2841,3623,3856,4950,6509,7552,10260,9488,13473,18356,23075,26660,35351,45190,48597,63319,87424,96938,119041,153578,166170,218514,247401],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[258223,216516,167540,140224,124503,95585,78016,63010,55753,43610,36862,27801,23184,17001,14960,10817,9462,7088,6212,4783,3944,3747,2304,2659,2067,2268,1878,2573,2680,3456,4171,5760,5783,7886,12431,13565,16602,20803,27222,32167,37621,48067,60185,71979,84760,111104,135045,157586,193275,225262],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7608,6640,7226,9945,11076,14944,15428,20803,23200,30648,36242,41043,49056,51232,62045,67845,75924,82817,91539,91503,101418,105044,109211,108919,109880,113676,112131,110260,100047,99815,94089,90386,81676,77982,70781,65035,57922,48634,46296,36853,29928,28237,21344,19215,16723,11245,11312,9561,7399,8217],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[249309,204925,181312,153209,119814,103461,85001,68130,54105,45566,34813,31680,23620,20111,15762,12767,10744,7110,6122,4883,4592,3405,2262,2022,2637,1847,2087,2430,2281,2996,4367,5067,6510,8273,10613,11667,17055,20709,26052,31327,35648,46567,57619,70451,87848,105426,124900,151654,191244,228000],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[225256,183072,151611,128268,109649,87189,69713,55164,46967,39207,32781,25593,19362,16400,13106,9940,8582,7037,6054,4541,3314,3116,2069,2813,1971,2024,2524,2636,2787,3969,5143,5387,8014,9544,10689,14492,17498,24168,30669,37449,44268,58099,70158,85828,101171,114443,136640,186362,214070,259193],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6626,7312,8196,11047,11886,16070,19383,22712,27007,32096,39892,42085,49802,58420,64099,69055,78743,82231,91516,100015,102445,107521,109796,106320,112321,112320,105402,105146,102231,96821,90929,86127,83557,77041,67862,60547,53758,50031,40932,36098,29642,24398,22298,17775,14997,11116,9630,9188,9737,5821],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[232969,194940,154628,127855,104709,87029,72612,60201,47609,37337,30880,24827,19873,14823,13315,10055,8331,5931,5732,4176,3734,2556,2142,2331,2003,2498,2024,2171,3334,3346,4588,5598,7682,8739,11844,14629,18177,22466,30576,35508,46537,54702,65365,76545,93548,118362,152774,177979,215165,255245],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[245600,213393,173276,148789,119092,100000,81165,66794,56761,45017,36717,28811,25526,20339,13888,12527,9071,8443,6278,4681,3310,3412,2723,2061,2036,2035,2208,2266,2532,3167,4302,5105,6478,9117,11225,14186,17274,21465,25683,34401,37815,50262,61240,77211,87278,107260,122152,154728,184871,226029],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5450,6017,6763,10566,12593,14744,17332,21091,25737,30153,34901,42058,50468,52225,61433,68519,76235,82922,90367,93518,97978,107883,109184,113067,112551,114813,109604,108673,98774,101326,98017,89032,83741,76621,67623,62980,54182,47535,43267,38200,31378,25338,20503,18913,16748,13049,12276,9799,7661,6192],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[220636,180783,164331,131446,109125,89244,71938,59962,50090,43358,32303,28496,20294,14784,13055,11562,7960,6165,4686,4690,3713,2964,2247,2082,2576,1965,2197,2585,3149,3917,5067,5372,7779,8999,12590,13523,18285,22208,28291,34877,43966,53513,64548,77500,98406,127578,144030,174608,216130,250427],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[255217,211349,176253,145042,122495,97128,81910,66652,53186,42262,35869,27644,23078,18204,14898,12134,8430,6981,5615,4703,3680,2502,2478,2274,1978,2023,2695,2962,2560,3820,4316,4824,6220,8190,10868,13601,17116,19403,24516,30880,41371,49504,57919,73900,89382,111099,135361,156523,185935,223050],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5414,6946,8647,12037,11231,14304,17740,20841,23993,28716,34367,41272,47005,54653,59266,68683,72052,79575,90675,92944,96375,106293,106409,109182,113599,108828,114523,105682,102253,98828,99871,91029,83246,75380,72139,63438,59440,52343,44868,38879,31825,29474,23941,18304,17022,12505,11444,9536,7831,5152],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[247009,207571,173127,141983,124714,95433,78118,64295,55072,47151,34837,27913,23159,19929,15242,13556,10081,7720,5512,5895,3877,2644,2307,2379,2419,2530,2618,2705,2745,3539,4521,5440,7480,10162,11000,12004,14931,21231,26363,32200,41177,49430,62663,71271,92348,106891,127545,166671,191437,219155],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[225210,193451,162033,130452,111257,89767,79282,55235,49765,39133,32282,24259,19247,16035,13787,11641,7315,6224,4854,3883,3440,2804,1904,2359,1861,1615,2330,2682,3058,2815,4226,5067,6978,7745,10999,14761,17386,22302,27394,34955,43002,55359,67147,82043,95599,118781,143974,177578,201134,263590],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7200,7848,9123,13108,13600,13569,19185,22654,26673,28756,36210,43525,47303,54152,65262,69823,75806,82291,90335,98845,96245,104413,107851,108049,106069,109258,109161,107320,103665,98847,93543,90843,82237,77142,70161,66296,57665,47664,43045,36823,31627,26675,22428,17838,14037,12211,10112,8673,8166,6668],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[222551,192268,158288,130108,111895,91080,72738,59291,47943,37362,31430,26689,18926,17022,14039,10386,7700,7223,5840,4483,3097,2837,2956,2092,2230,1991,2500,2841,3383,3977,5238,5350,7404,9553,10869,15778,20454,23604,28332,36608,43563,51394,66345,78380,100229,118291,144491,175813,209587,253551],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[247949,216572,174709,144146,114565,94815,77681,67593,57692,43094,37118,29828,22321,18259,14100,12160,9032,7045,6497,5649,5245,2789,3313,2891,2207,2626,3135,2813,3385,3008,4108,5367,5917,8240,10502,13527,16086,21041,23942,29996,38741,48811,60576,73736,88178,109580,139425,151367,180760,237863],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7264,7134,8762,11119,13897,14307,18544,21420,26250,29632,36406,40242,47608,55827,59259,68703,76433,82647,85997,93835,98236,102700,109475,108303,110322,114203,110284,109658,109115,100289,94890,91251,87596,74217,70982,63778,54306,48343,40111,36244,31236,29399,22023,18348,15219,12338,10409,7959,8149,5331],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[261517,223511,189128,160419,135907,105818,87507,72921,59198,49379,38710,28616,24415,19305,16310,12293,9681,8344,5910,4143,3764,2927,2804,2330,1903,2133,1861,2785,3031,3208,3840,4212,6620,8689,8765,13089,15532,20270,26095,29859,37508,48056,54967,67312,80408,96989,120113,145751,170507,201640],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[209849,177081,149590,112773,101282,82583,64208,51724,46059,34678,29240,24015,19955,16973,12025,8312,7320,5490,4899,4603,3275,2820,2710,2178,2037,2036,2514,3235,3403,3506,5606,5772,9115,9312,12089,16125,19020,24553,27260,37219,46827,56338,75733,85035,113018,129581,151794,181126,230155,273949],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6346,6029,7327,9663,11492,14523,17014,21965,24944,30025,35297,40452,49196,55789,61417,67644,76464,81076,88735,100188,98626,101602,107399,113389,112052,110462,111173,103804,103344,103917,93565,93249,82063,75866,68180,61562,55494,50991,43665,38699,30384,25641,24013,20578,16735,12570,12216,8620,7486,7069],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[253398,195879,166343,137249,109671,95064,77425,61740,48756,41291,33963,28381,20709,17612,14466,11941,9571,5860,6015,4629,3233,2761,2244,2659,1981,2449,1898,2717,3455,4186,4378,5773,6086,7998,10932,14211,16969,23171,28342,35061,39863,48728,62628,72663,92421,108639,134004,163906,203684,252997],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[238852,203662,177668,140044,104503,92513,76247,62294,48233,38386,33010,26325,21805,18378,14508,10808,9144,6940,5647,3978,3510,3185,2517,1903,3036,2160,2080,2999,3180,3608,3882,5598,7253,8091,11019,13546,16743,22254,28249,34322,40037,48286,63712,76226,93196,116027,134734,169178,193224,253300],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6743,6791,8920,9601,13287,15671,17481,21412,23786,31216,36804,41343,51851,58335,64348,69137,76933,83118,91421,94673,103033,108087,109092,112547,109653,116893,111092,108568,107634,98404,95288,88393,80561,73808,68832,61774,54040,49549,38993,33608,28849,25888,21396,17076,14904,12016,8982,6677,6544,4948],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[212434,176159,142984,119512,98120,83239,65810,53124,43387,31450,27159,24466,17153,15147,12157,8922,7883,6429,5684,3714,3038,2561,2371,2036,1616,2164,2277,2792,2572,3526,4858,6721,7101,9885,13112,16972,19210,25555,30459,38564,47552,54825,71620,83807,113433,127026,148934,187956,235095,277429],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[279016,225650,186219,163810,126500,109799,84342,65676,61439,45119,37316,29933,23773,19633,16800,13384,9364,9659,6664,4562,4298,3024,2422,2445,3240,1922,2179,1703,2715,3536,3619,5309,6608,7978,8476,14168,15498,19587,23823,29089,34134,42882,55742,66115,81671,98912,119859,143760,174378,202250],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4974,5891,8893,9647,12317,15629,17848,21835,26610,32392,35584,43888,49265,58481,61079,72244,76775,87115,88913,100097,99057,107420,110172,108632,113642,109780,108177,111415,102440,102566,96950,86911,80114,73468,69383,61098,56211,48158,40887,33854,29018,24738,20732,18726,14718,12082,9875,8606,6012,5681],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[247432,206504,167156,150500,116311,97570,77250,67753,48610,40692,34318,26986,22530,18630,14609,12177,9351,8187,5991,4497,3758,2691,3146,2463,2244,2055,2174,2610,2778,3643,4154,5933,5780,7152,11349,14576,16247,21103,26055,29930,41581,48776,63235,74030,87943,115068,134810,158700,189867,239095],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[218229,194221,163029,136656,108752,90144,74881,61448,49497,42575,33278,28441,22816,18536,14707,10167,9470,7004,6068,4706,3645,2837,2688,2933,2670,2277,2973,2323,3145,4278,4471,4536,7116,9881,11435,15023,17500,22297,25123,34768,43014,51906,65341,77531,97096,115903,144554,172744,206209,249158],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6182,7075,7672,9705,12637,14126,16938,20488,26398,28669,36517,41845,49443,56397,58633,70639,76945,84264,87949,93980,103352,104534,107511,110771,109712,107274,109374,108839,105120,100414,97502,88745,82630,77429,68336,61053,58706,47215,46044,37469,30848,28894,22769,18579,15220,12783,10998,8947,7049,5381],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[246529,201871,171594,140190,115473,94043,80689,65978,55179,43007,35768,27147,22066,17030,14600,12623,9044,8064,5740,5178,4441,3585,2941,2464,2215,2599,2076,3135,3142,4357,4170,5954,7441,8226,12166,14658,18272,20547,26800,32743,42515,47705,62626,74770,91969,114790,135040,164247,190222,222371],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[236921,197042,159588,130648,115821,89883,69420,58148,51042,41780,34387,28115,19907,18267,13403,10436,8538,5805,5254,4915,3058,3100,2960,2411,1824,2400,2149,3275,3661,3452,5103,4944,6525,9162,11894,15466,17299,20745,28635,33320,42045,50228,61863,76163,103490,120742,140765,174303,206909,242789],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4360,6917,9042,10668,11233,13345,16719,21216,25721,29199,34731,43778,45943,52428,62162,66424,70516,86312,87695,92867,99944,101642,108449,107854,109789,114132,108938,103868,108453,103972,95530,95423,85502,73893,72292,63030,56698,53179,43061,36492,31514,27746,21452,19051,15371,14217,10732,8804,10105,7591],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[261501,203483,162767,144904,112281,99262,76107,66057,55269,45270,34882,29007,22827,18574,14315,13602,9421,7191,5577,4786,3636,3287,3218,2636,2408,1653,2688,2741,3009,3927,4776,4836,6328,8920,10854,13799,17019,19004,25846,32308,41682,47185,58361,74142,83390,109407,136396,155376,198408,235677],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[234701,189819,164265,139519,105476,83572,73782,58865,48964,42778,29091,24811,20375,15279,13455,11442,9830,7096,6290,3952,3631,3247,2537,2363,2160,2270,2030,3110,3314,3402,4517,6194,7761,9588,10903,14153,17416,21942,25504,35016,44124,53923,63209,79784,104944,117697,140617,174079,208695,248508],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5763,6589,6113,7867,11960,15725,18862,20751,27752,32877,37448,39672,48558,59055,62635,67127,76011,87077,87587,97016,101170,104017,102431,113093,106824,113829,108232,108985,105845,99256,91971,90829,84025,75643,69449,62043,56700,49084,42700,37290,30547,27723,22503,19856,14805,12312,10183,9027,7306,5877],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[203371,181227,149097,121553,99492,76008,69268,52966,45050,35679,29207,23684,17789,14014,11984,9765,7643,6984,4039,4194,3037,2580,2491,1963,1773,2163,2261,3150,3416,4476,4657,7731,7894,9927,11977,17475,18272,24071,28255,35504,47684,59499,69664,83720,107440,131976,151955,190614,226698,274663],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[270761,232277,182965,155793,131125,107467,88228,65915,58540,48278,35787,28782,25324,20228,17189,13534,10636,7791,6665,5060,3967,3006,2359,1854,1968,2128,1781,2615,3341,3122,3212,5482,6092,8093,9564,12143,14480,18358,22239,29671,36158,44066,53217,70045,84284,98060,118396,141635,176399,209920],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5730,6546,8891,8759,11814,15359,19669,22874,27422,30759,37980,40495,49148,55447,62292,70548,75921,80727,88322,96462,99628,104970,106006,110472,113775,116517,106313,106823,106961,99489,96632,86613,84605,76494,71612,60242,53961,50730,41019,35709,29507,25249,21716,19978,15791,13316,9339,8375,7765,5228],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[256333,219616,183453,151842,119798,105003,84142,62370,52301,45270,32468,27067,21700,18259,13361,10598,8622,7684,4908,5000,4065,2474,2664,2809,1985,1911,2162,2839,2568,3387,3908,4959,6374,8362,10757,11898,16509,18557,25699,34677,37857,47467,58494,69948,84271,107626,134607,152470,184902,223999],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[210809,185655,154072,132010,103928,91331,72317,60163,46063,40714,31821,25206,19791,16678,13351,11985,7789,7046,5665,5214,3998,3119,2244,1983,2001,1944,2747,2921,3674,3061,4762,6217,7382,8745,14074,15045,20200,24273,28376,35615,46269,54123,68071,82990,101568,117047,148190,176509,218467,252777],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5263,5991,9680,8829,13590,13674,16607,20014,23725,28305,34352,42323,47624,53336,62532,69493,72056,79780,91041,94469,103994,105180,107098,110028,112787,109626,111718,104962,105557,98802,96766,90817,85854,77498,68458,61132,56171,49675,42266,37977,32889,29199,22336,19438,15371,13417,11822,11743,7418,7317],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[264663,223309,185931,154396,124172,100328,79413,72437,60217,43577,33731,27642,23845,17885,16584,11746,10118,8533,5869,4799,3712,3225,2852,1983,1894,1522,1888,2391,2572,3468,4514,5346,6940,7616,11804,13389,15269,19531,25716,29819,40797,45824,54643,70072,85460,106061,128123,149806,177309,207259],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[216078,179277,147098,127935,103225,83861,67975,59618,46313,36147,30653,23898,19397,15952,13028,10387,7170,6612,5700,4301,3298,2672,2917,2104,2005,2799,2076,2392,3312,4558,4457,6957,8314,10234,13690,16947,20916,25553,29433,37450,43827,55591,68617,87446,107599,125598,153698,181661,204138,265116],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5706,8157,8034,9990,13948,14762,19409,21071,25843,31138,35608,43158,49505,54415,60796,70004,79729,82792,90517,95159,100368,102479,107707,113628,112840,114692,109244,106423,108555,98220,91399,88091,83002,76369,74171,62043,54556,46775,40871,35418,28929,22999,22624,17247,15080,13665,10030,9061,6251,7522],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[194244,165516,142528,115022,90959,81852,65212,51671,43746,35248,29414,23403,20774,14123,13141,9464,8098,6840,4436,4207,3175,3426,2512,2107,2633,2454,2698,3193,3253,5274,5657,6339,8655,10328,14447,17299,22411,23191,31398,39453,50594,57788,75659,91584,109607,121707,161971,196878,230299,274112],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[283985,233362,188245,149989,132094,117219,86968,76368,57621,47792,40491,31742,28188,19425,14475,13774,11090,8840,5528,4979,4449,3595,2091,2225,2088,2103,1915,2226,2506,3523,2890,5186,6291,7301,9807,12284,14790,18249,21840,27652,31333,40940,54919,66448,76343,95870,115004,143111,173133,197713],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5818,5663,9209,10325,10585,14733,18825,22373,25507,30202,35313,41424,47188,53673,59000,70039,75863,82392,91928,93887,97882,104703,109872,109279,110625,112992,112067,106687,102669,97480,93516,90057,85170,77122,70968,63951,56502,51412,42684,37729,31958,28069,21947,18420,16533,13098,11590,8122,7185,5764],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[242120,206629,166143,136746,113926,89376,78437,67341,50486,42624,34817,24176,20861,16975,14990,11225,9075,7124,5957,4055,4000,2826,3106,2633,2090,2155,2813,2644,3547,3844,4694,5348,6890,9119,10174,13291,18191,21736,26547,34530,40487,50276,60053,75171,90268,115586,138384,161835,199434,245245],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[241729,191897,162273,137359,114468,90745,80033,59502,51142,38073,35201,28621,23267,19849,14454,10864,8514,8862,5978,4871,3863,2909,2473,2209,2415,2082,2114,2400,3089,3128,4224,5894,6004,8601,11122,15007,18277,22701,27281,31574,42465,48770,58865,72792,95997,113597,140192,169539,207126,245588],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[8659,8899,9144,12543,14370,14914,19091,23099,26457,33121,36263,43724,47716,52537,61701,69189,76085,80566,85205,96346,101138,103008,110227,109234,109260,107131,110506,108514,103343,98329,92311,86277,82415,78679,70139,61061,55824,50107,43001,36402,32232,26568,23012,18580,15443,12319,11147,8825,7892,7447],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[251029,203954,175608,144540,114968,98704,82361,64950,54003,47163,33474,25472,20459,18011,14048,10781,9754,8538,5407,4775,3783,2652,2685,2192,2334,2107,2188,2458,3112,3844,4177,5168,6977,9375,11544,14780,18257,19117,24775,33128,40443,50092,63515,73101,90600,108284,129928,163678,193432,224275],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[231889,193093,165742,138162,106668,86917,71564,56940,47348,41084,33901,27257,20790,16425,13707,10411,8194,7259,5177,4818,3723,2842,2769,2224,2148,2049,1789,2217,2707,3375,4901,6407,6982,9814,10763,14785,18525,21936,28836,32981,44664,53748,66446,76785,94826,120930,150097,170033,206066,247286],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5226,6057,9771,9937,12631,16022,19704,22236,26820,31593,35396,41458,48664,55704,63062,68489,76253,80955,85351,94776,102135,103583,108976,112520,111833,109773,109423,109921,104269,99083,97016,89385,80005,76311,68335,64828,54648,46738,43508,35551,31081,26892,23412,19596,14037,11934,11460,8685,7971,6986],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[214615,174386,153153,130213,103885,83957,69796,60129,44362,37591,29711,25937,21466,14623,13159,9367,8441,5693,5246,4444,2806,2603,2098,2001,2336,2366,2239,3112,2664,4788,4905,5777,8682,9086,12370,15518,17407,22352,29334,37407,45772,53688,65271,86630,99802,125267,151112,187683,214758,269992],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[264836,214490,186712,151018,128741,104027,81640,64265,56993,48650,39154,28856,21210,17638,13454,12605,9617,7838,6519,5488,3928,3465,2769,2374,2211,2408,2159,2396,2916,3289,4687,5070,7199,8211,10773,12618,15279,20431,27298,32286,36889,47096,59671,71456,86478,100760,122148,144718,183254,212012],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6398,6245,8563,12355,12550,16736,17679,22717,27214,30745,36199,42648,46775,54017,61356,71203,78181,83084,90557,100148,102371,107859,111827,110226,109225,109834,108053,106071,102823,99236,92979,92445,79889,73344,72026,60858,54254,49347,41840,36044,30875,25761,21715,18409,14703,11381,8650,8897,7711,5977],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[247646,203377,168943,131599,109783,90246,69357,63585,51034,40453,31555,27538,23138,16515,13640,10169,8431,6708,5841,3850,4148,2671,2453,2686,2394,2746,2406,2169,2892,4611,4258,5130,7834,7857,10625,13460,20374,20636,29889,34679,40329,52908,64718,79069,88158,115419,137383,162412,208741,243537],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[240061,206796,168730,137074,111949,95044,83459,60404,52719,39938,34427,28094,21360,16422,14938,10322,9300,7492,6499,4996,3727,3412,2250,1981,1847,1919,1867,2501,2685,4271,4264,5105,6174,7817,11415,12577,17187,24540,25666,34935,41426,51442,62942,79504,95288,115103,133436,170957,189247,234491],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[8134,8095,9888,12104,12840,16711,19273,21140,26315,34123,38741,42624,48681,54120,63938,69189,80804,85414,92162,94052,106123,104337,104970,109517,110542,109136,112249,108148,101532,102673,95159,86345,83273,73721,67523,59843,52192,46456,39375,34369,29980,24739,22233,17660,14217,14472,10394,7279,8912,4283],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[253725,207491,166696,144378,114207,95837,80869,60876,53684,41776,34416,29281,21664,18132,14570,11032,9222,7604,5720,4205,3889,2626,2600,1972,2173,2418,2572,2366,3045,3609,4262,5915,6210,10022,10448,13874,16391,21971,27458,32467,40445,55306,61255,74597,93263,102748,132124,160914,196260,231415],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[225210,189269,157648,128297,117926,90437,81465,61605,53587,41955,33961,25447,21133,17656,12861,12132,9491,6849,6061,4163,3138,2922,2959,2875,1992,2067,3071,2594,2870,3050,4980,5945,7239,8632,10683,14849,18303,23259,28182,33962,42734,52926,63260,78761,89179,120439,138049,172712,203608,257607],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5226,6792,10520,10662,12627,14647,19804,22711,27888,30849,36884,40796,49412,56911,62682,70657,76888,81117,87873,94149,98312,106318,105717,113763,109438,106107,111160,104329,105272,103225,94054,91039,80746,76024,69749,62514,55995,47655,40358,35954,30672,27286,23729,18504,15183,13846,11281,7452,8342,6881],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[278965,232171,184910,163195,123646,105197,88833,68004,57024,50064,39731,30880,23763,18456,15231,11682,9504,7602,7496,4929,3772,3674,2251,2126,2046,1768,1795,2536,3118,3245,3728,4476,6297,8175,9283,11474,14875,17381,24689,29841,32170,42732,55003,65145,77280,97203,116420,151565,167659,216990],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[205259,168618,143524,118284,101867,79926,65695,54157,42162,38519,29302,23484,20245,14869,11526,9686,7534,6082,5842,3938,2953,2696,2406,2131,2102,1820,2541,2903,3663,4444,4562,5523,7875,10561,13384,13726,20529,24728,30076,38618,48220,59470,72488,86378,103388,123641,158333,194373,224310,281639],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5145,6757,8833,9610,12389,14877,17864,22072,26051,29482,35692,42303,47939,54074,61387,73256,76533,82494,87207,97333,102898,101914,104986,107037,111453,107196,108873,113591,107579,102101,92331,88919,83102,70714,69347,64311,56581,47309,41243,38576,33304,28193,24499,19949,16705,12648,10860,8746,8346,5391],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[221149,190961,157420,129959,108493,89039,72939,60175,45484,39225,33368,24452,19999,16565,13646,11054,8813,7493,4984,3675,4114,2450,2631,2169,2124,2107,2292,2362,3468,3597,5584,5271,7002,9486,12190,14864,18281,24329,27592,34857,41131,57537,63841,75318,95966,126317,155284,174237,207678,257028],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[242807,216161,178580,145686,115125,98873,81965,68854,55510,46217,37293,29446,22952,16895,14765,12668,8279,8205,6067,5545,3346,3545,3047,3095,2038,2641,2407,2426,3284,3572,4731,5310,7570,7392,10917,13751,15252,20815,25648,32805,41207,50662,58802,69381,86847,105034,126977,153700,190386,231519],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6910,6546,9433,10369,12813,15348,18750,22838,26631,30522,36229,41943,50344,55710,63641,71105,75343,81950,90081,94178,98845,104438,108056,112787,113519,110973,109054,107689,104431,98883,94341,86492,83637,75950,70146,63784,53319,47676,41464,35520,29366,25658,20898,19443,15608,14347,9412,9657,7280,6643],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[199404,172178,135181,112079,94576,76333,61390,51905,40991,35582,29085,22070,17904,12869,11645,8741,8361,5121,4826,2975,3135,2733,2282,2244,2014,2123,2489,2421,3472,3567,5202,6439,8571,9273,13770,15453,20312,24318,37175,39529,52994,60061,75597,90094,110211,128838,162135,200960,240295,269077],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[278414,236353,192213,162242,138089,111306,91852,72501,57846,51495,43058,30489,26766,20070,15985,13012,11377,7987,6433,4177,3898,2889,2273,2768,2229,1854,1630,2213,2423,2842,3954,4813,5704,6119,9125,11911,15332,16343,21744,27329,32194,40830,46890,65525,78765,94122,113564,141849,170375,196828],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7699,8211,9747,11294,12915,15611,20333,20729,27263,33738,36001,41857,49071,54626,62924,73316,77006,83431,90585,99741,100669,104450,108086,109174,116951,112592,113741,105590,101555,99701,94519,88688,82967,71142,67875,59429,52331,48248,40650,35563,29115,27012,23136,16463,13309,12065,9330,6947,6625,5979],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[243494,204354,171389,130653,105094,95374,77373,62055,53054,43444,32961,27301,23570,18644,15389,10171,7884,6609,5982,4578,3739,3193,2635,2318,2456,2372,2797,3041,3576,4254,4264,5412,6532,8875,10106,13063,17662,21476,24257,32715,41366,52920,66064,74412,94659,112499,136867,168519,205111,233467],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[240129,194534,167271,133810,112138,94423,72569,65455,55920,41298,33005,27178,23462,17094,13567,11417,9365,7415,4803,4473,4543,3472,2860,2592,2288,2265,1781,2367,2759,3413,4040,6493,6836,8750,10851,13465,16963,21466,28028,33805,41988,54871,58600,77221,93813,118866,138887,164257,193077,250057],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6192,6765,8436,10708,11975,15146,19088,23120,24713,31493,35396,43056,48229,54115,61299,71297,74431,81052,85696,98700,102128,106377,105862,110127,108665,108670,111749,106640,105365,98931,95564,91598,81841,73944,72436,62599,52502,48659,44361,36664,30338,24486,24277,19204,17271,14458,11160,9578,7937,5702],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[276661,239305,187363,157385,135882,110949,88534,73906,58270,52930,42924,32109,24884,21714,16227,13044,11593,9181,7316,6033,4177,2811,3198,2249,2149,2165,2047,2319,2209,3075,3748,5343,6724,8051,10654,11529,15231,17874,23925,31318,35376,42153,50638,63545,77736,94409,110415,137727,164512,196483],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[192095,176227,136005,111007,94608,74056,65207,53407,41690,34624,28952,21619,18578,15230,12526,8853,7062,6715,4823,4970,3892,2611,2505,2050,2090,2173,1872,2829,2980,5277,5515,7089,8407,9642,13123,16647,21436,24344,31188,40621,50808,60646,71680,91344,108912,134656,156621,197589,238114,275085],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6209,5808,8953,9938,12346,14707,16457,22620,25137,31427,34891,42799,51546,55352,64420,70663,79034,82547,87942,97939,102153,103869,106502,110705,109100,107785,111675,105360,101305,105666,91536,90076,82164,72278,71796,61392,56256,50824,43554,37296,29137,25613,21925,18683,15565,10892,11004,9024,8563,7567],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[224122,165954,142010,117605,98104,84710,63682,57999,43416,34544,27790,24986,17734,16419,12138,9198,8870,6088,5945,4241,3545,2831,2345,2958,2097,2334,2609,3195,3313,3897,4911,5933,7810,10988,12398,15807,20633,25153,31767,35074,46503,57148,72094,90167,101963,126591,152872,196294,227711,263504],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[261046,226837,187173,152961,128330,108255,89409,72193,62392,46477,36175,30957,25175,19802,14381,12657,10254,8928,6968,5563,4647,3582,3286,2026,2091,2197,2604,2454,2892,3620,4005,5182,6212,6495,8793,10721,14393,20365,24889,29174,37504,44805,55999,66834,81130,94520,120973,145222,171642,215810],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7342,6165,9408,11449,14276,15936,18849,22171,26115,33015,37730,41920,47732,56646,60816,69319,76726,82888,91024,95781,98800,104064,104080,107950,111780,109030,109327,105851,104475,98440,93024,91445,79656,79199,69635,64727,56401,48603,42952,37984,31002,25797,20780,19817,15509,12109,11368,7996,7345,5546],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[268080,228534,180729,161479,127904,108859,91000,72833,62507,48235,40583,29032,25500,20451,17793,13591,11049,8860,6854,5373,3845,3682,2485,2446,2007,2426,2479,2826,3231,3636,3738,4449,5163,6911,7993,10405,13432,18392,25084,29469,31691,40798,56319,65017,81108,99401,119078,139728,168396,215119],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[203092,163110,145216,113018,100353,83525,67452,53082,43346,38353,31735,23782,17210,16258,12006,9670,7501,5925,4246,3680,3084,3089,2867,1910,2356,2071,2239,2365,3627,3742,4979,6657,8340,10556,12783,18116,21088,26897,32215,37474,48976,57223,74437,85095,103458,132866,158920,185418,232189,272403],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7245,8623,9332,11344,13997,15460,16818,19376,25864,29376,36085,39030,47985,55132,62282,69423,74341,84197,84550,90480,102336,106048,109864,112293,109831,112058,112408,104014,103716,102315,97020,88499,81198,77160,71931,63738,55018,49151,43700,36658,31709,27876,21970,17647,15810,12518,10438,9942,7597,4597],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[235479,194684,158609,137664,112590,89398,76142,63909,48965,37674,30593,26533,20484,16975,13356,10631,8858,7646,5864,5030,4495,2197,2861,2929,2296,2556,1909,2735,3177,3819,5295,5734,9003,8312,11518,15471,17519,23830,29308,36416,42010,55081,66195,78032,92337,109980,136836,169742,201935,255388],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[250875,208092,173369,142302,111003,92904,83127,63369,51484,40401,33912,28073,21653,16289,15378,10915,8565,7353,6419,4390,3068,2975,3059,2567,2300,2191,2046,1893,3405,3244,3764,5303,7215,9305,11488,14860,15116,22006,25606,31720,40188,50293,61611,79210,93014,111543,137553,162598,197099,223887],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4722,7869,9552,8665,11945,15749,18486,20618,26019,29731,35433,41323,48834,52510,60250,69197,75736,79184,90144,93932,100246,102940,108277,109022,109709,108446,112013,110644,105034,101688,98641,89955,82276,76266,70972,61513,58664,49421,44085,37470,33220,27514,22078,18911,15738,12081,11836,9015,6752,5674],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[230650,205029,165498,130195,115995,93694,76040,63964,51012,41043,33875,27742,22502,19120,14703,10605,9716,7478,6041,4127,3950,2805,2914,3151,2362,1924,2153,2759,3007,3930,5384,6335,7740,9716,11152,12828,18745,21224,27896,31405,41138,53044,62653,75018,90093,116558,140705,170831,202688,236863],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[237851,205409,173284,143229,111162,92562,76133,59983,52349,41698,33188,26476,20700,15424,13158,11010,8809,7983,5809,4339,4305,2360,2507,2402,1721,2589,2186,2454,3175,3361,3928,5302,6235,8661,9835,12950,17115,21682,26225,33664,40667,49707,63764,77871,94434,113815,135567,172197,198059,240706],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6555,6239,9441,8931,13461,14342,18792,23544,25809,30222,37092,44505,47601,57976,64758,68912,79022,79795,88882,95268,97556,106111,107168,108955,111389,110098,108625,109686,102078,104284,90954,89917,81258,76928,68687,62078,53994,47545,41967,34914,31841,27935,21549,19724,16689,10894,9753,9790,10237,6249],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[247334,191361,166386,139787,117774,91414,75302,60688,50905,40754,30341,26232,21841,18721,13369,11005,8897,7390,4927,4509,3864,2911,2450,2379,2028,2069,1919,2601,2555,3602,5539,5882,7487,7716,10863,14740,16490,22258,28973,34958,42107,51463,60679,79038,93809,111022,138107,170013,199291,244250],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[238927,199052,169124,139829,113765,97677,75403,64455,56377,41167,31306,24374,21551,17779,14187,11025,8834,7326,5261,4921,3692,3040,3038,2880,2869,2245,2690,3054,4305,3542,5012,5435,6915,8670,11200,14529,18417,20440,27553,35387,40660,50549,60980,76886,92813,116725,136270,164590,199579,233695],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[8055,8880,9630,10187,11104,14032,17730,21064,25063,30266,35507,43052,49465,54562,62978,66454,77523,83125,85539,96317,100547,101106,102830,109029,112271,110535,108375,104026,107525,97770,94734,87808,84557,75651,67780,62379,57417,51646,45991,38901,33563,25103,23025,19818,16486,14164,10365,11095,9072,5898],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[220904,180697,152418,120427,98858,77983,66480,57316,46247,35781,30018,22226,18080,15314,12006,10114,7722,6883,5500,4201,3528,2426,2306,2451,1979,2001,2798,2703,3381,4456,5436,6571,8370,9134,12956,15590,21267,23600,28227,36562,44395,56083,68803,85548,106139,124105,152336,181321,227066,269287],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[255558,222655,188451,150863,128151,102837,89485,71365,57778,48479,37118,30780,23567,19008,15534,13710,8741,8658,6418,4502,4546,2729,2583,2268,1889,1980,1830,2381,2562,2931,3982,5122,5525,8110,8770,12275,14230,19364,23965,28732,35948,45557,51819,68878,87956,96481,130986,149206,182988,210749],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7577,6925,9306,9738,11514,15720,18744,21023,24080,30663,37050,41562,47298,54365,62696,66650,75560,80514,88426,94046,99895,103278,107321,107885,112056,111250,111483,107479,108572,97684,92111,91461,84337,79089,70086,63626,56544,48213,42229,36304,33951,25573,22159,19071,16266,11573,12318,10226,6957,7546],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[227602,203132,159171,139017,111499,98707,80497,66106,51071,43228,32574,27638,21051,17161,13805,10372,8060,8021,5478,5012,3695,3225,2541,2645,2715,1873,2528,2970,3162,3301,3842,5766,7388,7697,11417,13956,19443,21375,25677,30675,37859,49474,66459,82067,84788,117184,145279,168470,190663,252664],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[240274,200914,175622,133630,109022,97531,75421,61203,51510,44436,32610,28996,23164,17742,14605,11829,8171,6898,5423,4706,3608,3069,2451,2203,2557,2333,2743,2726,2571,3569,4684,6227,6281,8291,10412,14070,16565,21384,28366,33062,38588,52609,58961,77647,91978,110908,145623,165905,193755,243147],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6603,6877,10460,9767,14055,15841,17806,21983,29017,31675,37791,39458,47951,58380,59986,69623,70325,78493,83851,94910,100996,104630,106141,109126,112982,113946,106522,106739,103974,100839,93857,89559,83310,77445,70275,63849,58446,47602,43013,39355,29267,26976,22149,18993,14793,13322,11538,10247,7111,8146],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[240687,198269,159382,136102,113523,91714,81342,62147,57128,41289,33344,28841,20807,18955,13904,11592,8591,6870,6175,3962,3680,2949,2640,2411,1679,2277,2642,2978,2865,3593,4122,6237,8011,9674,12096,13868,18652,22079,27907,34248,40219,53323,60045,74170,92548,117562,139008,165175,204445,234273],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[235797,197335,170200,147415,116765,92985,74050,62522,51338,43173,32128,26969,21502,17591,14302,11496,8272,6937,5077,4530,3173,2451,2152,2376,1882,2047,2696,2169,3019,4019,4141,5036,6983,8435,11490,14137,17511,22158,26700,32383,39239,51168,61189,76255,86827,115981,140583,161863,201893,249660],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6941,7142,9380,11214,12686,16081,19148,22483,25012,29819,35202,40501,49741,54315,66961,67514,76890,82522,84597,95844,100185,105436,106653,107600,108485,110825,109502,109645,102978,99505,94477,88726,85870,76692,73063,63020,55921,49564,43947,37282,30509,25924,22882,18349,13608,12406,10592,8769,7583,6009],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[228010,180671,146061,128142,111189,89450,74346,59063,51104,37433,32828,26029,20499,17261,12903,9838,7476,6013,5001,3505,3396,2643,2653,2430,2063,1939,2487,2300,3459,3836,4396,5894,8085,8331,11979,14210,18881,23630,30692,37416,50856,55294,66911,81737,102894,127887,148845,179143,201070,247821],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[258959,214843,174186,152791,115344,100747,87829,67279,54236,43743,35627,30081,21368,18411,13673,12405,9635,6399,5777,4590,3295,2212,3017,2384,1779,2437,2590,2689,3067,3484,4380,5546,6449,8231,10022,13178,16692,21063,24891,30688,39382,44123,57787,75591,83565,107946,128985,156054,177171,233379],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6286,8891,8523,11294,13056,14709,16181,23533,27818,30476,36233,40755,46680,54892,61867,67482,76815,87082,87588,96138,101271,102845,110385,108297,110974,112487,109928,109680,104860,104331,94846,90027,83185,73729,70401,62404,53228,49972,42508,35948,29195,26899,21933,16392,14929,10921,11552,8034,7445,5095],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[236050,192906,166907,139138,112947,94376,77542,59810,51195,42488,34572,27221,22397,16921,13279,12230,8105,7485,5888,4285,3682,2713,3070,2439,2133,2699,2188,2685,2841,3084,4091,5695,6226,9146,11288,12424,17362,22746,29580,33204,42935,48283,65185,75614,95285,107832,132796,168037,203230,255765],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[246409,191432,168090,139520,114936,100164,84109,59694,51875,41069,29943,25811,19955,18921,13594,11342,9347,6939,5564,4791,3757,3064,2698,2411,2549,2314,2162,3160,3225,3703,4722,5738,7825,8728,10706,15000,18180,21770,26958,31702,42622,48205,61629,74482,95904,115151,128799,169274,199662,240395],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6434,7690,9561,12488,12811,15593,17949,21726,25746,32314,36165,41903,47326,55935,60429,65382,76469,86578,90346,97289,97442,102182,109573,110859,109073,112771,109072,110690,103669,102305,90768,88227,84488,77560,70029,61993,54832,47277,41458,35699,31022,28210,22171,18339,14812,12961,10274,9443,6884,5783],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[228744,183361,143703,132225,99316,88873,69792,59239,49922,41490,31473,26345,20953,15561,12172,10188,8742,7019,5509,4282,3231,3135,2535,2049,2159,2302,2541,1903,2911,3408,4846,5874,6839,9794,11749,15573,19024,22879,28915,35333,43487,56013,69574,85961,105499,129090,148326,181466,204687,249988],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[267413,215000,177662,149930,119278,102441,79873,65935,55539,41773,34434,28684,25281,17511,13054,12420,8991,6273,6286,4926,4823,2789,2804,1654,1830,2257,2349,2321,3318,3339,4234,5276,7566,9992,9734,13919,16174,17868,26087,32395,35697,48805,58055,66461,88314,108354,125107,152314,196035,217425],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5363,8125,9884,9965,11148,13879,18284,21136,25563,29883,37362,40311,47571,54695,61510,69801,74320,83485,88343,93789,99551,100322,107095,109010,117777,110357,111125,104593,107257,101895,97643,86486,83358,77922,69392,63519,55790,50134,43978,36129,31955,26475,22431,18284,16379,13745,9570,8592,8050,6769],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[236209,205253,167228,138409,113463,91931,76306,63829,49284,43297,33280,27080,22062,17642,12444,10412,9344,7308,4965,4213,3785,3071,2456,2178,2057,1805,2155,3013,3457,3677,4201,5890,7369,8925,10408,12815,16313,22969,24909,35905,41519,47778,64018,79262,84176,116400,140274,165247,207495,242514],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[253209,206847,160766,145024,110653,94541,69348,61569,47685,43481,34462,25297,21634,16638,12770,10341,8510,6261,5475,5322,3212,2300,2752,2304,1856,2160,2002,2429,3285,3749,4917,6285,7127,9359,11184,14625,16313,21674,28272,36248,42272,51269,59346,74606,93767,112934,139599,167069,202547,234705],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5383,8359,10007,11201,12480,17404,17813,21416,25714,31821,35103,42740,48443,56303,64555,66793,76130,81871,88891,94190,101413,103464,108741,114584,111164,109078,115073,108469,104196,100409,95189,87381,82459,78229,68192,60836,54954,50474,39640,35703,30414,23657,20626,18274,15787,12708,9405,8227,8955,5682],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-simple.toml", 
                "options" : [
                    {
                        "contents" : "3000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight lda-res.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight lda-res.mc", 
            "results" : [
                {
                    "command" : "./out 3000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1670.3347168, 
                    "ms_run" : [
                        94502.4431152,
                        95977.5983887,
                        94020.0859375,
                        94588.27587890001,
                        95223.4111328,
                        94490.4060059,
                        94731.82470700001,
                        93876.7678223,
                        95076.9841309,
                        94350.97412109999,
                        94149.81005859999,
                        94599.5939941,
                        94745.8181152,
                        94630.4172363,
                        94697.5048828,
                        94428.1218262,
                        94737.8449707,
                        94509.6369629,
                        94998.0310059,
                        95007.208252,
                        94606.2121582,
                        94974.2050781,
                        93981.7819824,
                        94472.52294920001,
                        94972.7451172,
                        94111.6660156,
                        93858.5559082,
                        95070.77099609999,
                        94509.3078613,
                        94585.3679199,
                        94766.78662109999,
                        94594.1550293,
                        94465.9641113,
                        94468.6291504,
                        95501.39501950001,
                        93907.6350098,
                        98749.5158691,
                        94428.98291019999,
                        94653.4387207,
                        94573.6953125,
                        94669.9921875,
                        93952.97412109999,
                        94467.3518066,
                        93792.361084,
                        94031.9648438,
                        94736.4560547,
                        95041.43701170001,
                        94664.13525390001,
                        95104.8027344,
                        95015.89404299999,
                        94474.43701170001,
                        94369.7819824,
                        94465.3857422,
                        94275.4099121,
                        97377.6271973,
                        93745.2629395,
                        94635.7949219,
                        93938.27392579999,
                        94446.0661621,
                        94201.7971191,
                        94085.69775390001,
                        93858.1989746,
                        94584.0529785,
                        94336.7189941,
                        94028.71875,
                        94225.2399902,
                        94072.1647949,
                        94472.2438965,
                        93499.0270996,
                        93888.7702637,
                        94018.31494140001,
                        93970.4401855,
                        94907.3537598,
                        94054.6750488,
                        94202.9660645,
                        94637.4099121,
                        93618.50634769999,
                        93500.22509769999,
                        94097.18896480001,
                        93832.18408200001,
                        94721.6601562,
                        95071.75,
                        94764.5930176,
                        94001.27880859999,
                        94922.7121582,
                        95083.9013672,
                        95197.10107420001,
                        93616.0058594,
                        94463.0410156,
                        94519.2089844,
                        94605.81103519999,
                        94810.9880371,
                        95355.1669922,
                        94965.4880371,
                        94314.68505859999,
                        93882.1708984,
                        93900.7839355,
                        93985.0310059,
                        96320.9257812,
                        93482.2019043
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-simple.toml", 
                                "options" : [
                                    {
                                        "contents" : "", 
                                        "name" : "options"
                                    },
                                    {
                                        "contents" : "post.py", 
                                        "name" : "argument"
                                    }
                                ], 
                                "runtime" : "Python3"
                            }, 
                            "output" : [
                                "{\"counts1\":[252880,195174,172751,158446,115453,97769,77598,63266,50350,43620,35185,28834,22279,18345,14736,11110,9511,8150,5515,5714,3729,4086,2929,2936,2095,2478,2110,2859,3003,3652,4461,6090,7746,8333,10808,13652,15807,21508,26068,33062,37958,51935,59444,72357,86227,106313,139781,152976,206805,222106],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[231169,193137,160343,127715,112371,88380,70771,61134,50105,39991,32968,27758,22864,16088,14081,10106,8076,6421,4749,4402,4080,3394,2916,2227,2151,1898,2683,3200,3024,4268,4823,6802,6148,8974,11317,13725,17193,22352,29103,32603,41402,53793,62423,78227,99963,115632,146776,173940,217898,244436],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7939,8786,9925,11507,14071,17508,19519,23177,27636,30231,37824,43359,49307,57391,61445,70521,75198,81512,87715,94265,102100,104498,108936,106499,111482,111458,108590,105562,98682,99712,93141,91279,81167,75867,71056,59255,53835,50376,41170,36646,30548,24884,21185,19517,15945,12843,11636,8633,7354,7308],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[215544,180232,146507,129106,99237,87617,68782,55710,50152,40719,29894,23874,23305,15942,14236,10287,7970,7530,5369,3796,4012,2614,2067,1978,2156,2150,2330,2582,2944,4123,4641,5997,6552,9705,12129,15390,17585,23464,29636,37974,44918,52868,64974,82204,107740,122090,153858,182946,218655,263909],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[271657,221714,179839,143346,122625,104392,80126,66695,54247,46599,36252,30200,23079,21738,14663,12602,9434,8217,5191,4989,3298,3653,2938,2188,1984,1882,2030,3240,3049,3854,3986,4134,6521,8330,9151,13320,15788,19019,25278,28368,35329,46831,57948,72951,91155,102699,121684,141090,184626,226071],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4928,7944,7955,9999,10580,13386,17625,22786,25131,29584,36891,39942,44313,55326,60281,69739,75034,82280,87087,93032,99415,107227,105719,112315,111057,109591,115453,106831,106456,103138,95029,89781,83773,81545,72649,64987,53909,50198,43067,36438,31675,25417,20082,17976,16035,12423,9387,9556,7020,8008],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[267532,230337,186090,151293,135417,105934,82648,70737,58450,50892,37438,30897,24745,23457,14501,13465,8964,7700,5751,5111,3904,3350,2896,2318,1671,2012,1947,2428,3040,3262,2949,4948,6478,7368,8886,12721,15031,19668,22039,30772,37504,44877,56503,70821,84644,99634,111550,144536,172797,208087],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[204202,177499,142243,120694,100473,79131,68128,55242,45125,34745,29010,24085,19560,15387,12636,9478,6569,6511,5653,3632,2955,2419,3536,2455,2811,1873,2851,2698,3452,5071,4459,5576,7182,10247,13087,15667,19110,22980,30598,35875,45995,57867,71109,87711,104808,125994,167262,194622,228286,261441],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6456,8342,9190,10166,14240,17362,19463,21409,26768,33552,37287,42849,48053,54715,63597,68885,79435,85730,91028,93989,100360,104298,107895,106407,110640,108016,110129,111143,108271,105814,97546,89679,83270,76887,66694,61748,50109,46117,41932,36979,30528,22634,20700,17849,14223,11522,8124,7274,6405,4291],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[218464,184947,151876,125153,98653,85417,62419,55243,43910,38809,29622,25246,20464,16632,12878,11369,8456,7092,4812,4618,3450,3528,2813,2595,2500,2087,2690,3031,3189,4397,5102,5969,7461,9307,11615,16352,20198,24585,27528,35219,44505,58885,70241,80962,103306,127340,154883,183805,211827,264550],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[262477,220601,180630,149622,126559,102642,84456,73057,55840,47496,36364,30200,22734,18063,15012,12361,9890,7271,5847,5042,3576,2546,2586,2815,2140,2495,2332,2500,2352,3615,4150,5012,6350,7613,11598,11611,13855,18264,23890,30067,37773,44439,55816,66486,84671,105984,131098,145533,188717,213952],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4906,7680,9546,11126,13000,15341,17546,20223,25084,29141,37532,40374,46339,52922,61248,69346,75572,82288,87241,92860,100658,104898,106309,109163,110804,110594,104055,109379,105530,102172,94002,89299,86037,74590,72955,64053,57866,50192,43865,34474,33417,26580,23566,20323,16152,13008,11979,9883,8049,6833],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[245592,204319,173492,140286,118545,100396,78951,63592,50543,43802,34588,29489,21947,18892,13230,11724,9219,8176,4838,4582,3491,2862,2733,2454,2345,2323,2754,2676,3262,4254,4137,5663,6531,8381,11340,14524,17033,21530,25995,33083,39543,49466,59999,74981,91443,107571,136515,156765,197908,232235],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[234414,187506,158703,137424,113420,93404,77120,58517,47708,41420,31536,25436,21635,18682,13126,10801,9085,6852,5690,4098,3623,2746,2185,2394,1922,2038,2168,2467,2275,4124,4077,5672,5941,9237,12890,13933,16830,22185,29942,30835,42178,50587,63831,75715,93461,120849,141637,171685,206282,259714],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4786,6019,8101,9966,13301,14656,19385,21362,26861,30391,36522,41586,48135,53683,63598,72172,78187,84089,91843,97681,99118,107762,106703,112649,114811,112320,111795,109633,106310,99882,93396,90921,82918,76276,66953,59701,55503,47541,41623,35815,29990,24210,20835,17455,13750,11305,10188,7802,5996,4515],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[232475,198731,157904,135387,115295,93345,75433,62625,49256,39043,30616,27753,21122,17344,14090,10324,9063,6486,5272,3931,3902,2952,2446,2313,2161,2620,2706,2673,3329,4169,5173,6758,7336,9021,11947,14893,18365,24190,28501,35166,43952,51754,64176,77820,93290,116880,138136,176436,199141,242299],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[243703,213417,167207,136667,116145,90055,79259,66383,52881,42360,36145,28950,21806,17198,13913,11365,9279,6892,5864,4359,3289,3157,3083,2724,1868,2071,1839,2398,2898,3682,3785,5640,7297,8483,9644,13378,17358,21009,26281,33160,39654,51669,59134,71193,96389,113000,135391,165864,189424,241390],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7361,6590,7352,8955,11892,13984,16873,19901,25518,29848,35338,40759,49380,54437,64486,71298,76721,82393,89252,96859,102454,105156,108480,110768,110776,111462,109064,104773,102253,97394,94679,88291,83301,80813,73488,62874,56617,50717,42950,37673,30432,25787,21131,18908,14871,13942,11178,8536,7176,4859],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[223461,194811,148304,131301,111713,94709,78915,59128,47844,40862,29709,22475,19375,15249,14431,10421,7706,5341,5921,4181,3787,2758,2171,2137,2526,1656,1928,2898,3535,4505,5080,5553,7626,9468,10867,13563,19308,21579,29503,38792,45222,52146,66658,81029,100004,125547,147363,169772,210346,246816],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[243771,210667,183267,143591,120086,99132,83442,68267,54250,41351,35553,27716,23301,17231,15312,11065,9761,7516,7404,4654,3733,3560,2360,1965,2193,2222,2153,2936,2954,3508,4284,6006,7475,8729,9839,12861,16329,20199,24331,32195,41777,47270,57575,69185,84696,110048,132542,160713,191708,227317],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6007,7314,9177,9439,13412,14127,18863,21863,26215,30938,36646,41178,48742,54596,65734,72423,75385,82450,92777,99357,101880,102720,106684,111109,108668,113132,107271,103631,108261,97552,95002,87766,83509,76461,67407,60886,54354,49183,42101,34761,30485,24414,21447,17983,14925,14561,12121,10792,8271,6020],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[211891,169180,146020,125352,100264,84215,68221,58114,42077,34103,31823,22234,19889,15569,11989,9290,8306,6016,4453,3604,3945,2458,1918,2427,2292,2307,2339,2698,2724,3849,5214,6358,8576,9273,12631,16292,18887,25522,30914,39552,48362,58408,75166,88177,104038,129185,150590,182390,227643,263255],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[284536,215209,193174,154545,124689,105149,83119,68374,56011,45886,34532,32226,24004,19211,16503,12806,9019,7590,5913,4536,3552,3352,2250,2632,1777,2147,2449,2863,2828,3506,4624,5189,6318,8955,9870,11079,15885,18653,24943,29183,38310,44953,53472,66613,80657,97445,122374,149892,167439,219758],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7146,7207,8982,12272,11085,14858,19398,24422,25960,29448,38417,42752,50038,54725,63109,68254,77553,85172,87058,96479,97767,104238,109549,111771,108034,114263,110449,105090,103561,104589,92241,83367,84372,73185,69218,62899,53384,49592,41296,35067,32193,27629,22477,17441,15498,13266,12005,7762,7490,5972],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[235301,206483,163471,144420,115744,94740,76557,65560,52828,40675,34171,25877,22090,14902,15210,10658,9025,6373,5730,5254,3279,2368,2635,2300,1896,1399,2017,2578,2680,3054,4372,5076,7134,8555,13150,14378,18267,23428,24285,33123,38517,50801,61290,76636,86252,111930,141789,170802,194951,245989],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[232794,192922,162127,137573,118323,93531,78701,65337,51093,45767,32759,26996,20458,17982,14227,11423,9121,7273,5167,3742,4176,3129,2857,2951,1989,1725,2203,2584,2841,3921,3641,5083,5759,9190,11351,14045,17032,20557,26716,33049,41631,47114,63345,75277,96590,112666,138512,167688,206642,248420],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7548,7534,7680,11186,14480,16450,19362,23481,23806,31394,37658,41097,48497,55611,61512,69744,75874,87494,90288,95728,99141,105962,105921,106225,109752,112499,111782,110129,103690,102788,95851,88748,80147,71598,68473,59921,54661,48616,41956,37065,31574,25202,21817,19867,15108,11943,9919,9300,7448,6473],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[240165,196568,158345,131181,114560,87945,75640,64693,48274,40011,32195,26867,21428,15509,13486,13160,9114,6060,5498,4206,3329,3048,2871,2231,2088,2054,2186,2899,3508,3721,4638,6771,7348,8437,11397,15038,19539,22946,27500,34282,41493,52194,62320,83201,94219,121217,145372,169889,198638,240721],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[249579,191974,173778,143632,118483,97059,75232,63618,52714,44419,33938,28024,22314,20000,13726,10242,8946,8863,5645,4638,3541,3809,2979,2280,2145,1888,2181,2356,3045,3075,4562,5691,6808,8579,10321,13343,16219,23173,25015,32945,42950,47665,63167,77625,87565,105667,133485,160511,200100,240486],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4972,7641,8296,10615,11302,15036,16554,22296,25877,31155,35383,41889,47643,56744,63746,70743,77759,81663,86962,89826,101308,104279,104840,108983,109168,108658,109355,111953,107602,99651,98246,90715,83964,74815,67829,63233,54859,49202,44097,37880,30615,25784,21800,19501,15748,12567,11193,10389,8175,7489],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[212605,182219,149838,121314,103355,86813,68854,61818,48829,36670,32089,27526,19249,14144,12923,9270,8511,6749,5155,5092,3544,2620,2032,2234,2135,1993,2309,2517,2741,3755,4851,6615,8025,9443,11632,14670,18402,25288,28910,37047,47580,57952,67489,82911,101393,127813,144445,173684,220358,272589],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[252737,219054,186634,156615,125774,98539,84885,69610,58482,47580,36493,29604,24638,20208,14125,11179,8648,7077,5580,4459,3128,2669,3150,2006,2284,2307,2414,2311,2226,2898,3992,6369,6744,8188,9428,13083,15030,20827,24586,31362,35874,47551,56829,72349,83614,103751,123937,149636,182369,217167],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7616,8315,9259,11287,10494,16565,18117,23450,24615,32296,36309,42404,47131,56763,62120,69846,72668,84473,90010,96837,100828,103005,108056,108281,115886,107450,112570,108884,103080,102002,97736,90373,82135,75064,69028,62936,53046,51628,41973,33254,30298,23208,20119,20198,14223,11983,9409,8410,7229,7133],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[203880,174461,143070,117813,97544,80239,68153,52376,43452,32238,30888,24076,19833,14083,13877,10217,8596,6596,4498,4461,4226,3471,2199,2285,2282,2409,2632,2851,3832,4035,4509,6574,7922,11024,13930,16733,20364,27273,32460,39132,50413,58273,71505,89246,107587,124426,159384,181272,233918,263482],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[283417,229356,195323,149769,124184,101009,85490,68704,59917,45827,36754,31404,25742,21588,16031,12719,9914,8183,7540,5048,3954,4065,3576,2500,3411,2323,2453,2532,2830,3345,4025,5441,5616,7893,8224,11165,16672,19957,23499,28798,34097,42250,54975,65928,78630,101272,121672,140617,171503,208858],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4474,7466,9351,10497,11948,15354,17756,23552,25246,30583,35835,42268,46238,54761,60484,67674,74347,84883,87560,93010,96941,104897,110710,111546,109942,109968,106010,110372,103311,99782,90309,89633,82162,80224,69483,65329,59461,50849,43528,39021,30789,25008,22009,18929,16682,14801,10779,10594,6074,7570],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[228569,191049,154700,129055,113912,85126,74588,59906,50751,39836,32007,24423,20332,17104,12833,10446,8187,7556,5334,4625,3897,2694,2501,2431,2221,2087,1788,3174,3319,3864,4668,5972,7408,10007,12094,13863,18337,22149,25781,37019,44445,50022,63921,74342,101102,122306,141294,175871,216711,254373],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[254677,216396,165193,148341,121202,97441,81664,65398,52622,43502,34886,26887,20251,18865,13764,11834,8688,8014,5329,5065,4177,3092,3163,2019,2397,2348,1987,2701,3353,3574,4707,5173,6130,8801,10069,13310,18170,19666,26833,29756,39694,48709,58392,70771,87271,108574,127048,162829,192382,232885],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6378,5721,9154,10319,12174,16650,16995,21489,27018,30754,36314,42517,48522,52600,63720,70260,76019,81149,87208,93491,96081,104976,104393,110135,110006,111767,108413,110323,100329,100318,98716,89442,80850,76855,73319,63483,57035,51836,40731,39500,27791,27552,22441,18514,16133,12881,11751,10421,8342,7214],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[236858,193440,163190,138716,112875,92640,75216,65001,51930,39971,31993,28690,21004,16713,13905,11014,8028,6788,6779,3758,3633,3301,2472,2138,2445,2135,2510,2843,3392,3444,4921,6174,7163,8112,10799,15808,16693,21347,27271,35227,41611,52543,62533,80341,96869,117824,139588,166086,203214,239054],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[241140,202780,164254,137128,119797,95709,75524,61619,52665,46266,36817,27533,21788,16659,14655,11612,10693,7270,5159,4946,3534,2563,2451,1934,2042,2203,2395,2569,3545,3639,4068,4865,6244,9127,10080,13911,16013,20124,26118,32670,41740,52661,59357,73875,93718,108053,128798,162909,210867,243913],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5320,7355,10363,11876,14671,16819,20094,21092,25383,32994,38978,41751,47951,57038,59790,66966,73091,84211,90132,93344,100023,101786,105798,106552,110033,108987,114222,106278,103446,98923,93652,86462,84115,77066,66335,61313,55962,45940,43770,41794,32228,27586,23934,20587,16537,14022,11942,8574,7222,5692],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[239867,204920,173766,134820,120174,95892,81376,63324,53427,39186,34941,27911,24135,17438,12670,11926,9482,8487,5853,4396,3728,2812,2815,1853,2324,2121,2305,2172,2717,4018,4478,5300,7205,7650,10970,14528,17869,22950,25465,32630,40566,48199,58568,73127,88470,113762,133610,171708,195967,236122],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[238821,202459,162022,131852,109783,89843,79918,60544,47641,40758,33314,27702,19376,17253,14362,11094,7631,6958,5145,3462,3886,2794,2661,1332,2090,1858,2086,2640,2370,3209,4120,6397,6383,9133,10515,14298,18726,24984,28665,34343,42982,48587,61470,78551,95140,118389,136784,179079,197030,249560],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5803,7652,8530,11372,13859,15118,18946,20105,25866,32679,36814,43803,50874,54600,58957,71135,77256,79768,91980,94452,99017,102391,112070,107053,111735,113326,106770,111614,100084,104284,92562,90515,81616,73932,69319,62433,55464,47184,43395,37543,31569,25657,19282,21069,15092,11917,10316,9162,7921,6139],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[245022,204766,162926,143205,112818,100383,78937,63277,54484,40590,32233,28437,22861,19547,13846,11662,9234,7030,5813,4241,4095,2823,2366,2681,1607,2033,2495,2062,2737,3818,3899,4979,7127,8977,11486,13961,16786,21581,28417,33862,42007,47043,60803,77005,89234,112443,128484,163323,197702,242852],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[226456,193092,164066,136366,109860,95369,76283,64740,53449,41225,32998,27100,22545,18425,12909,10808,9387,6606,6465,4319,3459,2688,2295,2648,1761,2173,1870,2599,2935,3996,4682,5211,7078,8825,11828,13720,16617,23347,26624,33940,42576,51144,64859,78547,94114,116793,141003,176529,206382,237289],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6148,7635,10564,10121,12674,16335,17982,23920,26321,29393,38362,40790,47522,53729,60445,70619,74576,85781,87708,91687,103148,104747,105771,108317,115688,109398,110446,109909,105807,101815,93035,86447,80906,78609,68901,61603,55132,48484,41241,37904,30686,26926,22377,18201,17295,12835,10330,8135,6275,7320],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[282020,239535,195569,153659,133959,112780,92925,75222,58978,52881,38693,30914,24792,20151,14095,12869,10750,7529,6084,4393,4302,3624,2329,2094,2815,2624,2706,2242,2707,3668,3259,5447,6045,8040,9020,11010,15904,18296,23069,29137,33156,44121,52278,60782,77003,96611,112598,129071,171012,197232],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[202998,169078,138288,107761,93520,73463,65075,47261,41469,35772,30186,25371,18420,13693,11431,10421,6836,5204,4584,3425,3148,1887,2119,2492,1750,2258,2332,2722,3434,4908,5281,5569,7430,10478,13050,16330,19828,22851,31880,41130,44552,59144,75443,91981,108611,136622,161203,196881,237889,282541],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5295,8754,8180,10554,11266,14593,17346,22144,24714,32269,36513,41701,48920,57157,61958,69852,79161,82160,89962,92869,96171,102986,105321,108939,111941,115617,111796,108939,109427,101213,95088,87500,80399,76355,71470,60618,55280,48125,44010,35639,32499,26126,21815,18654,14198,12332,9293,9679,8114,5088],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[246817,221048,171647,145758,113709,103666,78867,62908,56008,44430,32044,28426,21562,18763,14052,11564,8215,7198,4930,5147,3774,2894,2941,2173,2074,1948,1876,2894,2664,4256,4441,5662,7093,8718,11721,14280,17806,21146,27992,33329,40679,48779,58049,73125,90693,108502,133382,163894,186404,220052],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[230385,186833,156597,130192,112130,86017,75180,59795,46160,41843,34069,27957,20761,18041,15377,10177,8850,7502,5532,3681,3086,2638,2285,1831,2006,2629,1936,3052,3319,3369,5137,5883,7975,10157,12377,14405,19215,23893,27905,36539,42351,55664,66508,77661,101488,117646,149458,166804,206336,249368],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6696,7755,10212,12268,15331,17530,18835,22521,27977,33871,38444,43951,46436,54191,61527,71590,79577,83604,93530,96320,99239,104117,107444,109478,109527,108443,106221,109636,102875,96832,93247,85804,81713,77153,71287,60608,55043,48867,39155,37720,31647,26343,19492,19181,14238,13215,9392,8248,5766,5903],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[262730,227046,175552,149005,125359,104283,84624,69808,54550,49071,34063,30179,23763,20449,14487,12095,9160,7871,5698,5779,3170,3158,2463,2382,1942,2223,2129,2023,2613,3892,4094,5343,6304,7977,11478,13173,16426,20520,23714,33928,38443,47832,54531,71457,76012,97990,121880,153028,187848,216455],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[209826,175881,148274,122102,105249,87123,77236,54721,51553,37592,30247,26656,17950,16529,12367,10376,8817,7035,5481,4932,3325,2823,1836,2254,1807,2651,2422,2857,3015,3666,4428,6097,8411,10602,12766,14643,19222,23087,28553,36342,46274,55503,69622,83109,102113,120021,149907,187817,219561,265319],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6504,7150,9123,11141,13806,16340,19338,23476,24203,33225,39728,42086,48462,56976,61135,70264,78038,83192,88903,97482,97592,104361,109377,111504,111853,110124,108430,108126,107280,98924,93215,89528,80953,74172,67770,60483,53007,47382,42583,36312,29902,26258,20646,18838,14477,13065,11559,7329,7377,7001],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[270566,223868,191262,159075,130567,114297,89290,73031,55489,46900,40976,28811,23719,20265,15252,11976,10321,8857,5817,4378,3322,3512,2002,2358,2604,2056,2291,2356,2609,4018,4487,6170,6359,8282,10302,13617,15320,18538,22831,29570,35204,45497,54618,66200,79433,98783,112364,142225,175147,203208],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[210255,169779,146378,115119,97574,78089,67493,52492,42228,36448,29889,24098,19696,16486,12042,10050,7469,6899,4944,3563,2811,3052,2038,2023,1766,2285,2087,3136,3696,3829,4469,6373,7379,10491,12942,17345,19282,25714,33228,39615,48363,59742,73254,85612,111113,125016,147841,190722,226592,277193],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7087,8262,9655,10874,12892,16918,18891,22156,26898,32182,38633,43115,50408,56772,63465,69396,78929,85407,87053,96756,104425,101291,106492,109622,110187,109905,109131,105403,102107,97303,92690,90000,81092,77537,69031,61123,57175,48166,40676,35881,30612,25187,20412,18570,15108,13001,10003,8801,8312,5008],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[217303,186411,155685,126337,106121,82525,73343,59951,46673,41239,30076,25640,19688,16429,14464,9281,8308,6139,5169,3615,2926,2774,3073,2464,1892,2042,2333,2827,3264,4235,4749,6466,7841,9832,10861,15329,17474,22572,30445,34745,42378,54777,69431,81480,104944,126944,145348,172327,215138,264692],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[270298,213409,174206,145618,129812,104111,84346,65851,51396,44800,33675,25551,24855,16754,13202,12931,9252,7568,6198,4485,3752,3016,2787,2261,1980,1609,1941,2124,2094,2312,3977,5340,7293,7574,10121,13159,16243,19749,25362,32789,37055,46056,56021,66102,81700,101729,125947,153958,185872,241759],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6796,7786,9263,11129,11706,13611,17239,23744,25119,31364,36616,40388,50034,54930,61029,69213,76465,84895,89368,95153,99338,103371,110426,111776,114235,111803,106585,108015,107556,98885,94259,88873,82019,78324,69815,62148,54909,49300,41116,34571,30637,28046,20563,18047,15027,13351,9902,7483,8653,5119],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[221668,192708,158618,131741,101455,82627,75321,60957,47859,39276,30425,25220,19961,16873,14543,10572,8902,7102,5184,4668,3630,3181,2103,2480,1932,1797,2683,2922,3516,4027,4666,5627,7319,8644,13135,15353,20075,23503,27865,36429,42627,54125,71404,84802,97997,118847,152467,178991,208365,243808],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[249131,215744,176036,149175,117567,95497,80523,69140,55618,43453,34577,29962,24460,18232,14259,12150,11306,7754,5471,4409,4384,3740,2969,2694,2294,1894,2653,2318,2923,4081,4709,5422,7485,8466,11158,14147,16746,21833,25186,30163,37145,48695,57619,71344,85698,109348,129703,158293,186773,225653],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6386,7585,10372,9220,12214,14999,18921,19406,25392,30929,36245,41039,48925,52624,61482,71087,75249,81881,88778,97356,95511,106551,106016,111542,112433,109652,109609,105687,100922,101667,97607,86594,83704,76772,67611,63855,56016,48388,43363,38526,31703,27342,23500,18672,16616,14855,11702,9853,7344,6297],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[220421,178652,153683,121428,104659,84799,75562,57319,46494,37647,28765,24595,19680,15701,13817,10634,7388,6065,5091,3917,3701,3097,2325,2154,2361,2303,2380,2915,3361,4296,4380,6079,7229,9367,11883,15267,18583,22310,31688,38783,44514,55919,66122,83186,103625,128458,156536,178271,215658,256932],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[250746,221859,178120,148300,119563,103870,89926,69116,56200,47925,35508,31249,22993,19255,16422,12066,9103,8239,8284,5792,3972,4156,3016,2295,2603,2246,2277,2945,3430,3486,4746,5234,5994,8115,9214,13072,17451,21348,25132,30771,37455,41805,58202,69407,84516,99676,125835,146748,186173,224144],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7922,7912,9972,11105,13783,15704,18564,21645,27340,33216,33581,42660,47961,54562,63135,68322,75294,84975,92319,96357,98523,102910,105431,114243,107438,109805,108759,107494,105278,99769,96069,87793,83358,77792,71457,63754,52335,49719,42880,34524,30712,24420,21455,18236,16188,11580,8918,7966,7810,7055],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[263788,189612,167889,135101,118240,90891,77605,59970,51028,43046,32591,25061,21938,17969,13209,10434,9281,7354,5417,4046,3887,2754,2318,2384,2091,2161,2167,3044,3208,3744,4049,5908,6498,8813,12035,14097,18717,23535,27864,32546,40040,52685,67063,76403,95511,108832,134419,172518,193974,232265],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[240532,192334,167397,136504,112394,93737,83101,62798,51709,42002,33329,27460,20835,17314,13005,11203,8609,6843,4591,4317,3643,2881,2397,1485,1798,1943,2190,2396,2827,3043,4596,5487,7053,8527,10457,14316,16773,20907,28143,34584,41184,51704,63929,77295,92046,118404,133772,167087,201725,247394],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6082,6964,7674,9550,12273,14368,18049,22492,25694,30686,39073,44334,49763,56386,61904,73206,74945,82333,83502,93139,102839,101384,107756,109394,112639,109461,111250,110014,106807,98119,97725,85987,80758,73078,73982,62847,53984,49484,42222,35750,29930,26962,22822,20937,14264,12408,10178,9042,8465,7095],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[255930,217533,176428,145478,112571,95299,81834,70675,52174,42964,36367,29240,23501,19558,13680,10974,9805,7736,4629,4892,4265,3393,2377,1956,1804,2299,1962,2127,2530,3250,4064,5105,6076,7859,10847,13805,15583,21119,26006,31812,40008,48193,58346,74095,85112,108982,125875,162642,191448,225792],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[233023,189878,158802,135019,107453,87272,67563,56948,45298,40926,32751,24577,19294,16028,11814,9767,8574,7088,5263,4308,3602,3008,2673,2266,1750,1740,2214,2929,2553,3839,4039,5646,7377,9279,11443,13692,17794,22903,28346,36740,43455,56954,64524,81443,95778,119795,152364,172868,212999,254341],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4920,7181,10226,11351,12945,15604,19176,23234,26473,32287,36486,43558,49748,54748,60553,69670,73994,87163,89310,93052,99921,103794,106178,106541,113634,110119,109441,107373,103689,102227,97647,86828,81203,78893,67680,63782,57990,49497,40651,35841,31611,27038,21309,19711,14818,12400,9588,7907,5968,5042],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[256168,203199,176773,150265,117646,93330,79789,66127,53647,42634,33607,26462,24528,18926,15164,10639,10000,8430,6499,4908,3324,3552,2994,2880,2333,2239,2422,2504,2976,3549,4554,6035,6488,8760,10564,12686,17331,18816,25045,30744,38754,49404,57854,76143,93084,116838,134244,154044,187206,223892],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[224469,188722,156912,131096,111932,85065,74682,63546,50837,39432,31334,26853,22138,16578,13491,10605,8867,5901,5184,4460,4018,3285,2672,2055,2708,2462,2589,2480,3141,4631,4523,5777,8443,9645,11858,14527,18537,25149,29570,37154,46494,54810,68245,85265,99421,114262,146845,175779,197317,244234],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6821,7589,9777,12291,11986,16946,19649,23541,25675,32781,36895,42495,49207,56931,62800,71354,80311,83389,87769,96630,95259,102757,108638,110288,109026,109108,105185,106773,101875,102012,96376,89211,82554,74115,69676,61854,57479,49876,41352,36903,32629,25741,22922,16287,14906,13447,9101,8414,6300,5099],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[272141,236323,189438,155577,133461,103987,85543,71821,58924,49476,42208,29938,24887,18213,14673,11694,9559,8756,6808,4957,4212,3343,3065,2592,1955,1550,2035,2186,2304,3236,4296,5025,6186,7447,9970,11042,14186,18033,24869,28159,36194,46143,48720,70707,78819,101141,115055,148948,172498,197700],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[207024,167905,147405,111221,100339,83893,70410,50445,42747,34673,27821,22724,17547,14142,13011,9393,7021,6377,4772,3960,3315,2739,2376,2512,2116,2396,3036,2432,3300,3374,4475,6243,7764,11270,12910,16407,18408,25723,31787,38434,47163,57693,74848,88170,103739,127778,151122,192885,229744,283011],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6121,8068,9926,10602,14140,16019,18996,22224,26759,30364,39316,44965,47654,58619,62382,72758,76156,83944,88292,95624,99099,102700,104976,112650,110064,111374,109071,106894,103977,96554,91800,90670,81216,75947,70260,62350,53303,48555,43232,34447,31508,28003,21580,17557,15036,12632,9358,8903,7644,5711],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[234578,207213,163492,144809,110483,93355,77066,62493,48582,39879,29784,28501,21708,17813,14314,12458,9865,7294,5551,5048,3271,3001,2020,2951,2285,2602,2283,2863,3577,4048,4507,6114,7988,9667,11578,13033,19772,22253,26564,35842,43324,52009,62172,78684,94525,109664,137223,160559,194460,246875],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[245415,198428,164554,144423,111011,95413,75358,64161,51712,42016,34113,25370,20801,17279,12933,11957,8590,6870,5200,4782,3677,2519,2424,2340,2108,2260,2163,2342,3395,3052,4569,5917,7871,8036,12028,13390,17983,19486,27104,32211,40303,53179,64057,73071,91119,113046,139805,169975,197574,242610],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5310,6877,9719,13067,15033,17234,19203,26040,26527,31783,39229,44863,50784,57876,61818,69420,77282,85129,90474,93076,100138,102695,106834,109389,109308,111415,107388,107084,101985,94679,95848,90750,84950,73612,66120,62352,54606,48279,41879,33865,30917,26248,22535,16453,15743,11411,9635,8246,8958,5934],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[238116,196299,158170,136201,111048,88776,74006,64626,48550,38906,33325,26646,19883,15836,13659,11444,8724,7017,5736,3854,3035,3401,2277,2642,1541,2021,2112,3006,3378,4739,4466,5972,6825,9050,11986,14641,18525,21947,27839,36151,44094,52470,65248,79745,93234,117339,148372,162570,204037,246515],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[244903,209393,161495,143668,118395,97126,78111,68784,49604,42371,34458,28744,22264,19703,14576,11776,7782,7819,5309,5031,3578,3069,2581,2489,2112,2121,2605,2560,2881,3607,4598,5447,7149,8024,11078,12694,17751,21133,25674,34319,38721,48448,56807,71770,83272,108106,138722,162771,194381,250220],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5881,6525,9203,10474,11716,15894,18735,20369,26444,29985,35581,40294,48779,56809,66463,69623,76075,82999,90302,96426,100311,104153,108188,107988,109225,116020,111254,111538,103499,100368,94429,88940,81518,77424,66813,62783,55647,48261,44233,34776,30566,27130,22512,18761,14227,11911,9848,7173,6955,4972],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[246438,201727,159036,141704,118941,94564,79301,63084,54979,42616,34410,27504,22120,17408,14368,10866,9021,7021,5194,5305,4405,3109,2228,3014,2535,1676,2569,2355,2375,3749,4924,4962,6639,8410,9191,13742,16825,21913,24708,32830,43605,48486,56765,81272,88231,115197,136054,166595,196505,239524],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[229871,204312,171429,134094,106354,95023,68574,64152,49923,40511,35313,27617,20832,18004,13345,10953,9841,6386,5323,4004,3654,2706,2527,2306,1812,1868,2112,2535,3065,3232,4523,5184,6529,9097,11535,14537,17459,20687,27725,33383,41267,50691,67150,73907,96376,118085,139989,173562,202861,243775],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7070,6203,8033,11288,12547,16955,19894,23195,28696,32243,36815,44000,50582,56006,61388,70738,79780,85610,88456,99359,100717,103225,107811,110622,111492,112545,108975,106589,105561,97950,92755,89680,78128,73430,67759,61666,57166,49002,42244,36049,29903,24468,20916,15473,15248,12010,9096,7814,6699,6149],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[256188,223550,179246,155154,122792,106034,81774,74271,54727,49690,38456,29225,27129,20810,16807,13161,10901,7894,6745,4710,4627,3589,2719,2529,2635,2165,2154,2211,2683,3374,4884,4775,6013,7515,8744,12237,15336,18623,24249,28325,35844,48896,60843,66787,85593,98591,124992,151636,180488,207679],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[208015,182849,152710,129166,98101,83635,70306,52191,45914,34966,28779,25367,19904,15746,13037,9021,7111,5639,4854,4854,3682,2465,2013,1847,2087,2001,2026,3082,3354,4165,5013,5701,7484,11428,11799,14226,19459,22636,31151,36718,44681,53996,67434,86075,101309,126573,141059,192229,220440,281702],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6814,6953,7850,10538,12814,14620,16948,20841,26197,30504,35680,40078,51107,54748,62091,70284,75545,82870,91348,95727,100576,104988,105213,108535,107992,109308,108915,106112,104088,100979,97406,89297,85171,77047,70362,62482,57616,49011,43941,34803,30966,25896,23115,17494,14981,14238,11183,9885,8433,6410],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[246053,210415,178071,141626,114742,92051,76948,68450,52834,43536,32661,27777,22476,18062,13794,11753,9575,6666,6030,4414,3365,2827,2322,2390,1678,1852,1885,1761,2523,3481,4619,5791,7121,9714,11432,12616,17406,21148,27535,35112,40624,51568,59447,72979,93820,106112,138317,158241,191807,232573],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[227869,196393,159849,127089,111058,93119,76938,63689,50588,41527,32369,26131,21339,17337,14158,11684,8973,5697,4608,5051,3879,2742,2536,2419,2171,2160,2143,2492,3142,4218,4460,5250,5776,9036,11462,14915,19073,22205,23290,33680,41893,52011,65498,77288,94694,126697,144562,169241,215571,240030],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6288,8535,9339,10592,12627,15782,18244,24089,25238,29660,36658,44295,49142,53880,60522,71021,74576,82479,92630,94779,98966,105087,111444,108798,110993,107625,109415,109663,106061,99377,96506,91398,80650,75577,65019,62872,53534,49851,40920,35294,32083,24178,22329,18729,15003,13878,10317,8172,7497,8388],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[226878,191156,150732,132951,107747,90402,71317,59789,48182,38563,32074,29815,20651,17339,13230,10928,8465,7028,5083,4701,4104,3063,2966,3003,2023,2382,2422,2527,3078,4002,5479,6097,6925,9288,12427,14242,20259,23591,29403,35938,44852,52779,69899,85262,96682,119251,141612,177876,200352,251185],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[250680,204623,167978,146287,118116,97006,81364,67693,56420,46418,35909,29511,22646,20895,16430,12859,9834,9217,5664,4661,3794,2713,2757,2205,2378,1967,2286,2925,3035,4299,5176,4888,7172,9265,11107,15110,15554,20418,24308,31559,39422,46797,59199,72673,90225,111742,125628,151782,192575,232830],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6553,9024,9834,11591,11804,14626,18715,21946,26920,32828,37462,43437,48641,54837,57820,69008,77179,82849,85579,94777,98447,102342,107223,108548,111142,109303,108080,109832,104175,100470,94447,89118,82731,78223,70775,61898,52664,48058,41940,34596,31566,28824,23400,20332,15960,13538,11848,9556,7829,7705],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[219301,181940,151247,132504,105719,88296,66055,55718,47548,39284,29672,24565,20161,16204,13499,9369,8834,6386,4740,4087,3655,3038,2570,2282,2396,2449,2436,2736,3464,4939,4619,5720,8366,9012,14311,16610,19530,24767,29559,38429,46961,55992,73405,84246,105769,121422,149228,175465,217715,243780],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[250934,213056,174901,158630,125356,100228,90554,70254,55562,42094,36690,30544,23087,17837,15631,12697,8796,7469,6552,4720,3534,3544,2404,2328,2759,2306,2010,2881,3724,4190,4581,5044,6442,8158,10491,12553,15868,22248,24053,32572,41097,48799,60432,70833,89744,102995,125171,150536,183813,209298],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7804,9919,9389,11865,13712,15593,19693,23772,27243,31944,39609,44585,48582,58282,64696,72531,78174,83724,92362,95898,99253,103150,106310,108974,107011,108586,107233,108839,103156,96951,93980,85982,79744,74578,67957,61856,55273,48878,41661,35475,30086,26748,22111,18065,15806,12245,11522,7940,6227,5026],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[226876,187159,158219,123429,112279,83280,72019,58926,48832,40691,29795,27389,19213,16686,14463,9903,8499,6966,5079,4298,3901,3148,3053,2416,2368,2162,3294,3012,3439,4050,5580,6248,8041,9540,12934,14966,18301,22906,27897,35420,44393,53953,69549,83922,94628,115728,147276,175554,215542,252778],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[260077,210768,181025,140671,114464,96979,79194,68711,58871,41893,40031,30694,23156,16602,14068,12629,9080,6561,5343,4605,3789,2989,2533,2507,2465,1911,1968,1937,2595,3656,4042,4621,7036,7783,9394,13546,18072,22132,23389,30672,39604,45092,59955,74630,88563,106693,136218,149630,184382,232774],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5969,8883,9085,10834,14262,15960,19322,22197,25026,30401,37184,42672,47685,54874,60939,67958,76041,84168,86945,94951,102743,108408,107235,108446,108776,107832,107111,106828,107137,104225,96177,88050,83430,75500,68913,58554,54275,49175,44124,35733,33284,25678,24091,18962,15163,13061,11329,7423,6816,6165],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[274975,221541,184722,157560,132643,99601,85438,71944,52009,43911,39261,33191,21837,19076,16737,12745,9637,7650,6022,4589,3264,2881,2765,1933,1683,2095,1883,1796,2779,3590,4243,4883,6122,7109,10104,11327,14719,19510,23470,29027,31552,45254,54356,69406,84714,97009,119721,145956,186031,215729],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[206952,178865,148719,120559,104898,84099,68967,54488,43352,35630,28246,24398,19880,14818,12529,9554,7809,5935,5392,3511,2993,2129,3230,1889,2134,2106,2679,2978,3146,4016,4636,6603,8230,9028,12394,15325,19786,24412,32462,36606,49062,54667,71045,82172,103477,125314,152056,184958,223023,278843],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6180,7043,8217,10272,12555,15166,17537,21029,26271,30627,37751,41683,46489,55229,62277,67846,81243,81064,87669,94077,99062,105654,104136,109579,112322,103859,108047,105273,104456,100352,95489,91127,82162,74908,72278,63707,58918,49326,45294,36266,31544,27236,21943,18960,16386,13285,13114,9208,9082,6802],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[204643,169196,146699,128445,100242,81870,68093,54777,44132,35105,29537,23853,20917,15013,12664,10446,7701,6357,5282,4847,3006,2592,2599,2441,2326,2327,2696,2819,3406,4428,4840,6273,7563,8507,14176,15249,21000,25275,30703,38521,43964,58142,73377,90278,103177,127943,153804,193336,217183,268230],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[265992,220367,196109,158723,128257,106535,86856,70422,54848,45854,36941,31344,24090,18851,15342,11476,10409,8836,6004,5131,4923,3647,2835,2694,2174,2146,2475,2021,2953,3178,4390,5389,7136,8527,10496,13497,16443,20367,22406,28574,34071,41820,54673,67204,82721,95974,119015,149243,176807,209814],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[8127,7526,9779,12687,12735,15744,17015,21156,25675,29960,36900,42061,46017,56410,63714,71693,77899,84205,90518,95189,104013,108109,107885,110177,111262,111853,112164,104493,105863,96724,94761,84642,78218,77556,69426,60896,57327,47875,42090,36727,31180,24758,21609,18464,14858,11005,9617,9997,6440,5001],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[260774,209119,176450,152040,119462,100890,78589,70388,54147,44820,34615,29103,22121,17247,13228,11968,9400,7629,6111,5080,4143,3545,2424,2305,2136,2059,2239,2616,3163,2734,4068,5701,6620,8589,10093,12684,16648,19890,24141,32532,39118,46760,60440,72459,87100,110014,129425,151792,186705,224676],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[218997,193532,159713,123827,102554,84155,70224,56875,51363,38162,33010,26795,19912,18507,14541,9986,9350,7785,4726,5127,3812,3065,2320,2847,1939,2197,2691,2649,3076,3843,5172,6098,7118,9128,12665,16014,18038,23858,28149,35906,44578,57994,66698,83731,98883,121716,144042,176773,212806,253053],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[8841,8402,10633,10846,12848,14916,19789,22538,26033,31365,37671,43867,51417,56611,63187,72267,77886,83707,88724,94985,97817,102097,105741,110843,110232,111018,109147,104191,104994,100379,91801,89277,81906,72897,68106,60188,53973,46724,45053,36821,30572,26821,22067,19214,15175,12830,10788,9048,7697,6050],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[234045,194585,171167,132582,107314,90373,77244,60182,52017,38000,34463,27966,22157,18533,13301,10301,8805,6581,5441,4428,4351,3015,1935,2090,2650,2126,2238,2738,2758,3821,4098,4917,8286,8864,10955,15275,19078,21506,27687,34814,43624,54804,60435,77691,93016,120512,141239,170954,197001,248037],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[251662,200502,161901,141162,114629,97714,80735,67781,51107,39846,32560,29120,22834,17741,15076,11418,9042,7514,5608,3930,3354,3461,2541,2465,1954,2113,2258,2391,2924,3552,5388,4679,6394,8938,10777,14656,16411,21208,27251,31393,39834,52459,61037,78189,93692,108750,136865,168616,198857,225711],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6078,6935,6809,10155,11458,14407,15957,19610,25552,31584,38461,42109,46913,54803,62874,68328,76826,84354,89702,96395,103608,105410,104632,110303,112005,110524,106381,103580,105118,102107,95697,89952,84606,76794,69802,62723,53977,50374,43594,36979,32158,25217,23097,18841,15899,12167,9883,9774,6895,8593],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[213847,178742,138664,125077,99737,80101,67545,53666,45324,34215,29283,23540,20152,15616,14913,9160,7068,7076,4444,4590,3223,2418,1972,1988,2339,2067,2433,2888,3409,3685,4987,6290,7998,11381,12433,14838,21373,23392,29788,39831,47102,58070,67126,84640,104788,126506,155794,180164,232862,271455],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[267306,228901,178172,153458,123944,108706,86172,72400,56292,46755,41702,32993,25528,20274,16198,13596,10155,7503,5967,5297,3766,3111,3553,2338,2178,2293,2367,2242,2285,3506,3800,4250,5756,7369,10493,13348,14970,15900,22403,26776,35488,44647,50661,70028,84112,97898,126966,142310,177523,216344],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6274,6949,8969,11037,12146,16240,18797,22493,26264,31232,36451,42739,46827,55536,63371,67281,77637,82802,88102,96501,97178,106650,109987,116561,109990,114755,111270,109731,104166,100158,95636,88927,81709,77166,67871,59295,55617,46689,38242,36609,29043,24299,20773,17481,15455,12212,11361,8190,9073,6258],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[200099,171173,139023,114498,97372,79443,62848,51721,40668,35673,27749,22069,15182,13863,12871,8735,7013,5761,5543,3838,3019,3065,2435,2276,1692,1916,2195,2787,3183,4022,5523,5901,7808,10462,11990,14889,19789,28439,32835,38877,47737,57833,71371,90906,107284,128656,161028,192953,234782,289205],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[280818,230886,193936,160017,136736,109355,87920,75012,57635,46191,41971,34509,23948,19116,16234,13583,9079,8573,6653,5162,4085,3288,2793,2156,2365,1897,2057,3136,2583,3203,4371,5251,7176,6415,10949,11632,16065,21373,21737,27491,34828,45234,50033,65727,77118,97512,115246,140519,164322,192104],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5969,7940,8703,10853,12536,16755,18421,23832,27163,32188,36560,41165,49239,55259,62455,65823,74819,83486,89979,91186,98567,104660,105405,115619,107912,106022,106810,103862,106118,99727,95079,88632,83554,79658,70350,64744,56160,51881,41234,37774,31620,28360,22067,17042,16138,13149,10015,9365,7371,6774],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[226308,192590,167752,129336,107407,84635,72014,61387,48643,37849,33122,25914,19878,17746,12587,11959,8042,7355,5501,4295,3385,3254,2683,1862,2214,2326,2772,2284,3060,3773,4843,5669,7646,9375,11171,14763,16682,23503,29375,31934,42736,50223,64036,81336,95349,121723,150524,177607,218292,241280],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[246332,208678,168877,148920,119036,96061,83774,71308,53972,42281,36519,26431,23156,17272,14584,10924,9602,7404,5845,5178,4272,3127,2526,2513,2237,2170,2125,2221,2951,3414,4490,5828,8016,7969,10241,12121,15857,18786,26504,28365,36333,46831,58282,72932,89166,108746,127871,162431,195865,239656],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5486,6922,8803,10681,13294,14535,17747,22074,22730,30526,37947,42347,45570,55845,61649,70920,77027,82130,89629,91907,103929,102189,109403,115091,108875,112526,108738,107638,108567,98412,95211,90854,81608,72734,70512,60101,56016,49149,42702,35347,32172,24776,22061,18388,15171,13665,11148,9920,8677,6651],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[213638,174829,151305,128996,102182,84245,69682,57994,46992,37412,27580,25504,18254,17536,13711,10466,8967,6540,5834,4419,3497,3237,2051,2061,1489,2209,2052,3436,3299,3045,5229,5778,8038,9685,11326,14076,19117,23862,29381,36618,44091,57063,70477,78601,107383,121267,155129,193053,220571,256793],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[250445,222485,185485,157288,127344,100599,83700,70152,58347,47427,35820,29219,21492,17811,15663,11544,9866,8694,5641,5003,3926,3239,3118,2956,2350,1907,2265,2266,3366,3527,4324,5541,7351,8040,10484,12454,15321,21637,25300,31738,37180,45018,58276,72093,87260,101969,125842,146610,175511,215106],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5226,7953,10499,11401,12850,16411,18247,22043,26225,31000,35863,42397,47384,54805,62477,68095,78592,82367,90782,94223,99661,103540,109171,110447,112174,112076,109823,109211,103444,99137,92636,87053,80936,75377,68302,62351,55533,48352,42814,37372,29570,26492,22112,18658,15195,13169,12002,10454,7370,6728],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[243739,196267,168811,136774,119222,90151,72541,60418,50166,42087,34229,27766,23251,17937,14573,11467,9129,7593,6881,5567,3351,2936,2969,2240,3050,2716,2307,2492,3355,3384,4645,5498,6418,8882,12402,16900,17778,22478,26201,36187,41446,55110,62227,76015,90117,109278,137096,175301,194940,233712],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[234159,205123,167543,135685,113962,92487,77176,64940,51652,40805,31210,28981,21810,17858,13343,10066,9407,7192,6102,4218,3369,3465,2728,2313,2241,2911,2057,3006,3407,3088,4800,5871,7134,8871,12124,13348,17938,24261,27527,35064,41375,48082,69866,75497,94340,110751,136551,159210,204946,240140],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7643,7705,9734,10579,13600,17126,19162,23060,26992,32533,37055,42266,49968,56310,61769,69616,75366,82368,90029,98565,95910,101246,105357,109514,111845,104801,108297,109289,106616,99229,95465,85497,82061,75954,67510,62741,53847,45722,41195,35601,31979,28779,24381,19562,16444,13232,11502,9524,9161,6293],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[261621,215339,200230,158401,127101,103434,86349,73655,57369,49076,38163,30141,25401,18972,16345,10856,9869,7370,6661,5046,4759,3337,2455,2387,2565,1589,2307,1739,2349,3691,3998,4798,7046,7829,9859,13068,14629,20217,23706,28988,39061,45510,54822,64678,83061,98703,119247,138880,174985,218338],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[216759,170738,140045,127795,100221,81538,64407,54744,45902,36291,29253,23654,16201,15297,12865,9868,8043,6411,5190,3640,2919,2753,2155,1952,2518,2270,2560,2517,3603,4562,5759,7016,8331,10054,12586,15942,22477,25175,30407,37220,47396,57447,71760,86070,105875,126814,162367,181847,216652,272134],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4543,6962,8703,9289,11940,13248,17465,20729,25623,29360,36816,42426,47720,52113,58535,65748,76025,83409,89270,92079,100007,107643,107350,110034,109467,110630,109884,110862,104613,100690,92557,91753,84379,79601,68124,64017,56765,51278,44260,37048,31989,28043,22299,20023,17266,13313,11404,8509,6437,7752],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[231423,206370,163604,135751,116723,90737,79885,60413,50253,42146,33244,23870,24254,17143,14939,11628,8777,6434,5267,4382,3530,3190,2875,2780,1985,2131,2067,2862,3440,4051,4171,5664,6740,8555,10429,14688,19229,21552,29794,37912,42177,51507,58286,75446,90433,115013,137946,169742,198730,245832],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[244018,196221,163302,139401,118781,97293,77702,60932,52477,41018,33352,27800,23296,18767,13037,10030,8797,6005,6206,5682,4156,3042,2378,2528,2496,1958,2055,3097,3614,3390,4856,5623,6300,8365,10337,12848,16743,21745,27726,33058,40858,49699,62886,78438,97417,108361,134351,171523,195921,240114],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5761,8022,9697,11942,13385,15861,19471,20563,25669,31057,35710,42877,48120,55416,64561,72042,77464,86393,90224,94611,99528,103075,107765,114353,110269,110578,110692,109578,101896,99151,96326,85513,82143,76836,70329,60964,53775,48209,40647,36846,30067,25582,21796,17951,15827,12714,10636,6950,6002,5156],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[215896,171737,149655,129381,99942,84471,72305,56279,42091,32949,27644,23534,19820,14225,13010,10852,7508,5796,4561,3744,3052,2969,2293,2363,2490,1559,2905,2522,4123,4461,5916,6293,7513,10098,12492,15830,20296,22949,31133,38074,45818,57408,66441,83606,106510,127853,153149,183295,222172,269017],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[266876,221883,190742,145837,128799,102918,87283,63580,57787,48250,39168,29543,26017,20149,14866,13396,10161,9345,5156,4766,4347,3401,3060,2546,2229,1914,2181,3014,2428,4118,3836,5546,6533,7552,10892,12576,15202,19431,25159,31816,34236,47184,56848,67188,85974,101465,122080,148095,169515,213112],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6695,7420,8651,10858,12770,14145,19092,24205,26533,30702,37971,42111,46475,55354,60769,67506,78395,80066,91062,93524,94717,102975,106696,107331,111796,106949,106557,104668,102620,98011,96837,93087,83549,75742,71593,67144,57262,50993,43247,35835,32593,29138,23695,18690,15442,13846,10640,7950,7700,8393],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[268870,219234,182926,156953,131727,103464,84860,70186,55891,45376,35674,32647,24391,18628,14494,12073,9294,8434,5940,4707,3738,3714,2643,2329,2868,1982,1704,2107,2732,2897,4899,4982,6453,7579,10111,11707,15419,19885,25645,29238,37265,46181,59203,70972,84066,98157,123994,149511,174732,207518],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[213731,175531,147969,120365,97291,80978,69541,57575,46610,40131,29491,24170,20744,16045,13328,10324,8098,5700,4585,3732,2855,2583,2669,2130,2374,2217,2471,2346,2784,4167,5620,5755,8910,9081,12747,15206,20008,22581,27411,39905,42549,56090,71503,82534,106663,119893,158110,192611,223155,267133],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4946,9486,8616,9572,11947,14058,19725,23044,24923,33388,36119,43489,48851,56869,65706,70152,78683,86482,87480,95633,105430,107073,107518,108513,109902,108802,102395,106344,101085,103326,95592,86878,83482,78148,70419,58356,52699,47986,42737,37730,31648,27257,22068,17855,13449,11798,11238,8121,6604,6378],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[266560,213844,175517,154422,124591,96669,79816,65940,50656,42927,36104,27883,22842,20821,13731,11885,8352,7424,6237,3929,3648,3639,3344,2713,1943,2951,2470,2630,3430,3869,4217,5937,6353,7173,10670,12549,15983,19529,27763,30000,38427,47382,55312,72681,88151,101772,130135,163920,181220,220039],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[233116,177560,150051,124282,105944,82845,74021,60090,49739,39653,31403,26111,18628,16914,13186,10890,7950,7500,5603,4637,4148,3493,3037,2049,2342,2259,2635,2308,4088,3793,5306,7559,8137,9231,11795,15526,19544,24171,30388,36445,46786,51703,67375,80099,99138,119289,151124,175582,217059,253468],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6327,8767,9091,9752,12435,15305,18144,21710,26721,30267,38718,45228,50664,54702,61286,69366,77139,81468,91806,97228,98833,101566,108525,108523,108167,114785,110277,108353,104405,98839,95582,89662,80157,75647,69676,63685,54160,49820,39305,36698,30069,26187,20371,18680,15817,13085,11379,8942,6920,5761],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[232146,177281,162871,135748,110907,86016,72487,60364,49435,40778,32286,24963,21681,17715,12605,10032,8620,7069,5532,4197,3236,3188,2339,2621,1851,2571,2685,3160,2662,3447,4240,5565,7641,9903,10982,13169,18108,21300,27289,32173,44717,50601,66686,78777,100940,111929,150200,175648,217331,252308],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[247383,214611,181538,144176,118086,92283,81645,63507,50215,43072,35310,29122,23239,19233,16040,11890,9100,7179,5923,5889,3527,2778,2633,1941,2560,1969,2021,3083,2652,2838,4609,5600,7602,8075,10561,12728,15793,20931,24168,32495,39710,47425,61855,70709,89132,109766,132902,161760,183180,235556],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6590,6949,9158,8806,11423,14357,17945,19591,26246,30730,37853,41165,47637,54807,60577,71080,78270,80560,89202,95593,103186,105455,105300,111041,112090,112411,109710,110887,107446,99810,94791,90381,80022,78265,69723,61705,55129,50066,42789,37824,29354,26788,22166,17969,17296,11065,9651,7584,6576,4981],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[234158,201638,160110,136394,112745,93140,72172,59692,53112,38532,34850,29185,19990,16480,14506,9684,7807,6491,4759,4525,3712,3573,2868,2269,2338,1990,1911,2810,3393,3168,4591,6220,6792,10189,11482,15089,17983,22242,26632,31869,41157,50847,67762,81816,95995,114395,138609,172414,212774,233140],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[239568,201535,164878,138114,113968,103191,82371,64326,57383,42431,34864,27846,21264,16466,15526,11827,9753,7057,5778,4581,3237,2771,2120,2083,1510,1788,2448,3124,2762,3383,4494,5445,6819,8871,10262,13780,17939,21681,24938,33787,39448,49648,61604,74112,90204,107317,134434,163595,201309,242360],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5868,6461,9280,10107,11692,15618,17644,22660,24614,29559,36650,42578,50627,52084,64154,70323,79294,81577,89941,91977,99826,103832,109323,110172,110674,109252,105838,108014,106811,98687,97285,90252,80225,74979,71628,64379,53843,50567,45181,34520,32759,26598,21988,17930,15727,13453,10375,10700,7002,5472],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[228013,185897,150981,126633,105327,90012,73651,58822,50167,37736,33490,25419,19917,17675,12876,10565,7020,6661,5616,3743,3787,3857,2251,2085,2089,2424,2422,2480,3486,4272,5590,6365,7390,9907,10729,13500,18972,23453,29009,35992,42491,54504,63755,82980,102136,121324,150041,173195,208264,261029],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[258530,207884,184265,142665,114586,104175,80395,64994,58897,44178,34992,27864,24052,18358,15292,11746,8946,6914,5900,5219,4106,3259,2966,3097,2319,1711,2859,2232,2841,4301,4397,4378,7526,7870,10935,13152,15814,21183,29157,32451,38164,47711,60455,71275,87169,107568,127728,155177,189690,218657],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6170,8259,8776,10052,12636,16579,19674,21824,28115,30334,37036,43441,49938,57463,62516,69366,74363,81176,89984,95273,97942,97902,107366,108099,111663,111503,113766,107815,102527,99705,90333,91517,84252,76919,70130,62473,56008,50362,42379,36490,28635,26856,20664,19587,15246,12800,11120,7553,8139,7274],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[245033,224613,174481,145650,115014,95440,77799,65585,51991,42007,33647,27057,23185,20069,13886,11758,8764,6897,5440,4591,3912,2543,2853,2417,2181,2259,2226,2275,2518,3589,4036,5852,6835,8959,11035,11952,17274,21323,27394,30692,39148,49773,59382,70929,88545,104978,126557,159332,195252,241072],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[224966,188412,164053,137796,111228,87237,72955,58940,47167,39952,33607,25066,23100,16523,12795,10157,8527,6878,6007,5055,3337,2865,2218,2070,1952,2417,2450,3013,2938,3876,4583,5441,7345,8315,11808,14096,18789,23773,24881,39198,39140,50029,61005,82586,99168,118105,153195,175218,212816,242952],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5635,8218,8267,10882,13217,17366,18329,23810,26393,32280,38701,44329,50485,55962,65617,69437,76783,80021,89512,96958,98555,102798,105558,111572,114390,110971,109091,104019,100841,99889,93663,87987,82373,75155,68512,63856,55444,46656,44940,35920,30521,26225,22504,14920,14988,12259,11385,8931,7849,6026],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[240133,204105,175505,138949,120461,95201,82101,68596,56852,41765,34720,28300,21650,19211,13535,10624,9774,6391,6108,4123,3701,2663,2557,2487,2148,1970,2324,2743,2633,3875,4633,5627,6448,8642,10480,12736,17647,20645,25468,32567,37686,49400,62701,74893,90726,109522,131736,156991,198694,237553],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[222449,186894,170871,141871,108137,93587,75447,60418,49541,39493,32218,27136,21608,15311,13717,10170,7673,6917,5675,4574,3863,3823,3155,2185,2254,2021,2154,2538,2937,4551,4565,6085,8407,10051,13096,14735,17150,23529,26955,35651,47651,54934,62811,81029,100676,115662,147209,171900,196052,238664],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6439,8700,10158,10122,12158,14953,18293,23887,28406,31721,35995,44432,48029,55134,61105,71715,77230,80968,90581,97875,99710,103156,108507,105645,113691,106918,109878,107546,105443,99811,94324,91443,81513,78084,69078,61761,56184,48188,42734,33613,29528,26469,22325,15153,14735,11854,11200,11331,5917,6360],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[199192,173926,143761,116021,99093,78484,62992,54460,43991,35587,27906,23367,20223,17795,11725,10224,7010,6599,4563,3751,2368,2585,1759,1791,2150,2161,2216,3110,3285,3707,5151,6271,8636,10823,10890,16690,20152,25479,30660,37473,50180,58597,72472,87989,109057,127490,158850,192377,236110,268851],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[281718,227824,191171,156371,125726,115345,87653,74463,54271,50405,36292,29777,25122,20429,15505,13507,9267,7953,6895,5295,3589,3437,2384,2494,2338,2123,2012,2373,2288,2716,4444,4400,6628,7709,9786,11286,14580,18995,22871,27732,32822,42930,52544,69731,82168,96405,120560,139540,166391,207735],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4731,7885,8526,10257,13001,14346,17854,22839,26602,33650,36793,40392,50359,57613,61213,71017,75868,84022,93375,95154,102241,104880,105049,107211,113504,107792,106334,106943,99301,98970,99627,90025,84876,77729,69833,62659,54590,48185,43088,37040,30745,25444,22466,18571,15129,12256,9445,8511,7234,4825],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[255069,214615,174791,147762,117721,97636,81525,64722,52550,40959,32454,27370,24045,17276,12786,10613,8528,9142,5061,4983,3669,2961,3168,2619,2438,1864,2215,2846,2586,3455,4739,5543,8475,8981,10425,13186,17533,20531,26419,31798,39735,49421,60554,71282,94976,103354,130084,158085,195254,222196],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[227565,183930,157846,130743,112102,91037,76214,57477,52573,40763,29720,25971,20544,16732,15034,10591,8971,6112,5213,4578,3788,3146,2765,2325,2269,2803,2467,2790,2896,3417,5011,6072,7410,10064,11858,16017,17283,21817,28279,32573,41543,55899,64024,81030,101799,124778,138175,176391,209748,247847],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6483,8470,8950,10886,12756,15620,19123,21310,25668,31771,37402,43205,48428,53953,63403,70148,75044,81716,90950,95192,100702,102207,107275,109971,116222,111477,108851,107879,106158,103559,97900,89153,82995,75766,67573,60545,52732,50458,40365,34374,29157,26642,22187,16935,13742,12748,10463,8159,8072,5255],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[239175,199065,162561,140307,110170,94829,76130,60728,49550,42750,33961,26191,24245,18089,14100,10267,8947,7255,5347,4798,3180,2888,2592,2264,2132,2237,2499,2417,3177,3858,4776,5609,7570,8785,11726,15691,16880,21478,27338,36799,43917,50473,61498,78850,92922,115235,142647,167232,205358,229507],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[251796,199442,156519,138236,116826,93195,80847,57903,49943,40494,34529,26966,23384,18915,13862,11522,9509,6936,5760,5092,3450,2978,2786,2735,2970,2374,2249,2226,3502,2967,3767,5507,7298,7806,9514,12656,17172,22084,26212,34408,39660,48541,60944,76264,94592,111737,137731,174671,195361,244162],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6302,6267,7932,11418,12216,14254,18484,23613,23845,29872,36169,38932,47654,58360,58409,69768,75125,81280,89037,96403,97929,105610,105490,107863,106478,111530,110023,107096,108242,104903,94225,87994,84030,75954,70932,62786,55871,51865,42766,41144,33546,25833,22141,19373,15584,12442,11388,9378,7329,4915],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[234892,191920,157901,134146,114079,92445,75328,61382,50024,40928,34192,26447,20775,16458,13246,12142,8073,7482,5246,4522,3997,3460,2941,2079,2547,2388,2335,2531,3125,3995,4812,5658,7998,9156,10184,13558,16748,20044,26985,33583,41225,54042,60851,75420,99096,113053,146237,172619,211935,245770],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[242768,200830,165873,143050,117759,100742,75791,64966,55556,42579,36561,27565,22946,17699,14591,11090,9227,8515,5392,4475,3305,3275,2818,2319,1751,2719,2253,2691,2927,3744,4055,5504,7101,7793,11783,14676,17341,20858,23005,33272,40252,48090,60055,76395,90618,108117,140923,166607,193889,233889],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5219,7086,9181,9898,12419,14408,17622,20625,26845,30431,34845,42747,45779,53172,60544,68465,76473,83166,88081,95516,99611,105139,106249,111687,116353,112346,111808,104354,103502,104521,91754,91873,80607,76348,72499,60007,56035,49700,42576,37593,31735,28930,23216,20205,16332,11174,11603,8699,6040,4982],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[225576,184116,160853,127158,117188,90839,70133,61302,52006,39021,31675,26248,21464,17753,12839,11401,7938,6963,5589,4694,3329,3038,2987,2172,2138,2373,2199,2809,2793,3931,5057,5553,7342,9734,12126,14250,19842,23490,28639,37591,42442,51338,64119,83134,103009,119906,144467,175030,208125,242281],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[246962,211888,182365,140379,115619,100684,78013,66575,52021,44735,34434,29974,21169,18713,15214,11595,8893,8055,4896,4777,3797,3564,2464,2154,2519,2223,2395,2269,2457,2987,6017,5892,6092,8384,11106,12639,15934,19296,24849,32127,39498,46504,56802,71738,88677,109974,134971,159557,194113,232040],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4635,7409,7999,10347,12654,15782,17450,22867,27067,29219,33823,41901,44997,54628,58253,66905,74468,83602,92399,98268,98361,104499,109578,108613,110457,113497,103435,106164,108353,100342,95999,91530,86622,74858,68246,63853,58058,49270,44247,36882,31913,25359,22612,18328,15345,12162,12190,9093,8540,6921],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[222575,192124,154075,133024,97828,86131,63452,55821,44534,34679,30271,23729,20697,14909,12702,10848,8246,6987,5541,4022,3232,2414,2400,2348,2378,2710,2226,2888,3758,4112,4174,5971,7088,9306,11784,16027,18341,24689,29931,36128,45715,55490,72524,90384,102262,125986,147015,176331,211178,259015],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[261125,223244,187270,146219,116137,101109,81629,65114,55296,49063,36533,29262,24578,18152,14696,12012,9745,7059,6518,4785,4470,3277,3248,2277,2565,2489,2368,2528,2608,3690,3928,4690,6024,8660,9469,12934,16974,19455,25773,32017,40168,48761,60086,72161,82047,107710,124790,143087,184626,217574],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6861,6572,8543,10034,11760,17822,17996,19126,24994,30182,35792,43023,45989,56949,62372,71683,75098,83685,86876,92141,100684,108082,111658,112432,112685,107630,110774,103786,105076,98834,95738,89952,82297,78270,68680,62252,55609,48930,45096,37841,31217,26889,22071,18935,15732,11916,8998,7670,7232,5536],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[247046,212222,174959,141062,116559,99382,84981,67294,54906,44297,36614,28931,23385,18797,16130,10887,9782,7935,6062,5228,3228,3175,2579,1978,1733,1783,2355,2397,2768,3904,4329,5149,6228,8643,9972,12484,17879,20909,27700,32301,40386,46037,55897,76804,93778,104812,132767,162403,187368,221795],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[232968,188211,157736,125269,106134,93848,71058,60646,47006,40673,35472,26495,19354,16757,12447,10660,7598,6579,5334,4588,3732,2096,2600,1998,1871,1355,2355,2734,2691,3947,4391,7274,7264,8866,11494,15934,18718,21423,25824,34059,41247,52667,69619,79672,94137,121735,142036,176987,211545,260896],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5417,6735,8729,10728,13685,16300,19794,24527,25803,31488,36577,39026,49487,56169,63822,71440,76033,81710,87208,94635,99582,102908,111957,107259,111064,108994,111584,110299,104104,97466,92016,90122,84084,75301,68266,63331,53594,51217,39714,35435,30266,26377,22734,20472,16017,12559,10774,8959,8784,5448],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[207420,173511,145255,120751,103691,86558,61519,55944,44429,36548,29049,23403,18235,16096,13087,10014,7959,7349,5148,3549,2857,2057,2529,2254,1585,2224,3347,2488,3549,4272,4009,6124,8544,10442,12535,14227,19590,26748,32784,36564,50328,60183,70039,84998,99773,126157,157513,181259,225814,275692],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[271551,229954,186980,152116,126822,106096,86727,69614,55112,49159,37766,29697,24158,19144,16958,12105,9763,8220,6614,5391,3649,3373,2802,2475,2311,2382,2050,2500,2871,3189,3842,5750,5910,7734,9725,13183,17208,21065,22972,28428,35202,42865,54945,64305,82375,97574,115343,146900,178246,214879],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7257,10224,10116,12197,12450,15565,18564,25114,26985,32616,33900,43234,50570,55818,60722,69896,77133,87781,86542,96987,96717,103688,103447,109733,109094,106203,104184,105366,107199,98950,93975,89947,83013,76426,70752,61968,58718,48911,41504,37196,32203,25935,22226,20095,14481,12531,9726,9240,7036,5865],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[232586,191999,155707,133280,108783,95176,75932,64762,54362,38925,32587,26653,21060,16369,13971,10770,8433,7086,5116,4419,4011,2567,2902,2592,2408,2153,2323,2438,3653,3763,5325,5143,6798,10247,10669,12567,19078,24936,26710,33692,44624,44875,60649,77049,95626,112982,140873,166320,216456,258595],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[260868,210472,165956,148600,116005,89948,77305,61339,51568,42174,34298,27144,21866,18018,11422,10072,9582,7545,5483,4783,3825,3284,2458,2328,2786,1676,2290,3064,3693,3142,4321,5485,7301,8960,11188,14010,17705,21384,26210,31175,42060,50062,59865,71975,91662,111017,132995,171108,186390,232133],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4522,6581,7044,9531,12757,13663,18640,21143,26099,29614,34868,41366,48219,56550,62761,68371,73605,83640,88179,95734,99075,105187,106068,106867,111467,117072,112396,107519,105859,105552,99933,91772,83241,76587,69231,64750,54388,47045,40983,35478,30938,26086,20816,19606,15520,12093,11017,8872,7473,4222],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[196483,167066,131422,104336,89155,77250,64430,54904,43072,37130,26718,19849,16291,12928,10044,9791,7297,5878,4654,4233,3215,2295,1959,2179,1827,1740,2142,2616,2529,3357,4295,6210,8708,10790,13899,17886,20991,25372,35546,37539,50608,57665,74307,94731,112157,134469,163457,196841,241309,286430],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[289026,231540,195347,169903,133897,113815,88581,76092,66841,51289,40633,31053,24895,21273,15479,12591,10709,8077,6685,4879,4523,3121,2675,2258,2459,1673,1706,2457,2335,3090,4029,3902,5907,7152,9685,9646,13153,18277,21012,26055,36409,42459,51922,63647,74772,89255,114174,142184,151698,195760],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5174,7382,9397,9439,12004,18625,19595,20923,28201,31177,39584,40765,46413,55626,62909,69742,73483,87939,86371,92063,98188,106224,108288,111155,114796,107873,109033,107664,103321,100895,99551,85857,84288,73706,69428,62196,55108,47955,42787,36187,31577,24185,21362,18156,16923,11999,11229,8998,6903,7356],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[262805,224640,171556,150358,116902,108428,80566,71636,59162,46210,36773,27995,23912,18491,16047,11871,9404,7038,5940,5688,3831,3617,2716,1678,2091,2055,2180,2395,3218,3902,4448,5475,6777,9670,11390,13268,16666,20213,26251,32235,38114,45897,61387,68819,83558,98231,121578,153477,182403,217038],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[209100,184978,156305,126156,101743,84750,69861,59355,48563,35979,32860,23799,19289,16232,12537,10495,8741,6837,4973,3500,3722,2754,2523,2723,1747,2440,2482,3259,2790,3809,5137,5629,8013,9514,11478,15206,17627,23278,30435,36615,44867,58079,66615,86429,103533,117126,155058,184739,218238,258082],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7520,8916,10024,10766,12287,15457,17631,22928,28804,31131,35097,40307,49313,55612,60885,67683,75180,86413,86956,95652,101720,104104,105309,110872,109363,112321,115574,105375,101745,101227,99243,91206,83503,75019,70291,60773,53943,47299,41885,37755,29764,26085,20665,19177,14283,11728,9238,7788,7807,6376],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[227706,182697,155300,128511,108002,85946,68485,58601,47036,37223,31204,23737,20183,15427,12391,9208,6379,7010,5540,3644,3931,3052,2758,3396,2501,2382,2700,2714,3608,4179,4344,6296,7899,10185,12532,13687,19534,23768,30151,34156,43483,55435,60966,83414,101056,120025,147931,178917,218384,262386],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[269166,209275,169845,150002,120378,100469,85879,71679,54219,42480,35503,29231,25300,19157,15062,12166,9765,7486,6006,4972,3488,3220,2359,1739,2483,2028,2440,2967,3354,3636,3662,4438,6511,7914,9966,12081,16400,21772,24573,32570,38818,48863,62663,73012,83425,104899,129915,151558,184819,216387],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6422,6651,9001,11471,11945,14617,19059,19784,25827,30729,37426,41430,49375,54087,62295,71090,78516,83680,91857,92592,99010,101829,109031,111650,110357,113452,111422,108411,105742,99628,94896,89293,83922,77390,68115,59627,54095,48171,42622,36307,30074,26594,21964,19124,12994,12656,11947,8794,7121,5908],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[244648,197719,159967,139435,125201,97235,74734,61506,54597,43800,34335,26343,22237,15210,13521,11852,10044,7280,6025,4901,4335,3615,2629,2781,2429,2583,2538,3045,3126,3993,5114,5820,6187,8863,10730,13692,18163,21711,27280,31936,40140,49909,60432,81338,92222,109472,141317,160828,199578,233604],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[246200,195898,165358,131766,110953,88566,73221,66926,49103,39257,35985,25747,22139,19143,12865,10369,10663,6317,5025,4784,4071,2776,2309,1757,2332,2623,2646,2652,3362,4239,4612,5740,7836,9516,10066,15092,19451,22551,26766,34093,37925,50627,60265,71228,94806,115153,140697,172671,200542,251311],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6932,8501,7868,10296,13111,14233,17555,21796,28403,29834,38756,41973,49580,55422,62449,68136,75270,83845,92655,93387,99102,99085,106741,108282,107874,108640,108720,106652,105055,98627,95078,88249,84344,74339,67589,64790,56245,49931,44061,37444,32757,29758,21246,18378,16198,14566,13112,9268,8537,5330],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[214350,175851,149242,117594,99743,91221,66764,62980,47690,42033,27249,26137,19320,16243,12154,10972,6852,5882,5402,4059,3291,2330,2319,2135,2182,2264,2395,1934,3621,4114,4009,6499,7337,8817,12757,15124,19302,24339,27694,36183,44205,55954,71194,85972,103126,123162,156319,189563,212744,267377],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[274821,207804,188173,155626,121681,96587,87555,73845,57110,46489,36513,30663,21848,17900,14503,12790,8449,7956,5352,5595,4078,3150,2770,2121,1926,3024,2097,2791,2818,3235,4076,5565,6901,9413,11024,13447,15702,19004,24157,30281,39242,46783,57521,70297,83460,101065,123951,150667,176328,211846],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6742,6416,9238,11681,14175,15189,17349,22043,25216,30471,37464,41052,48306,57128,60518,71129,76489,84832,88868,93214,99630,105269,107050,107642,114691,112216,109578,110903,101192,98294,93527,90321,81167,72911,66201,63769,56589,46417,44659,36034,31502,26071,22052,19412,16525,13795,11534,9479,7991,6059],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[250075,195847,166158,135366,113696,89650,83567,64470,51290,39942,33638,28664,22679,15065,13046,10604,8200,5408,5581,4740,3306,4092,2920,2410,1882,2307,2799,2389,2229,3980,4461,5592,6668,8547,10462,13471,18819,21379,26024,34121,39355,48285,60174,74826,97295,116257,138634,163796,195473,250361],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[250294,201757,160888,132858,115081,91232,78379,61204,49680,41178,30493,27463,22753,18422,13189,10611,9598,7149,5631,4926,3571,3405,2284,2460,2770,3271,2311,2577,2794,3996,4586,6405,7023,8782,11756,12884,16164,23922,28338,38503,42181,48869,65756,81891,90258,112146,136037,165872,196197,240205],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7148,7718,9180,11216,11871,13186,18243,20421,25277,30940,38159,41976,49561,55455,62482,70818,79314,82463,90382,94924,99812,104471,103588,113084,112671,110292,110077,108446,104989,104401,93827,91592,80084,75102,68910,60725,56366,51960,40283,35877,30558,24847,19446,16473,15024,11794,10098,9676,6937,7856],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[221551,187543,159114,131045,103800,91718,71064,53513,42778,36420,28104,24849,20781,17281,13227,10824,8726,6298,5249,4638,2997,3364,2890,2110,2386,1970,2318,2582,3570,3998,4912,6365,7204,9643,11775,16404,18803,21329,30869,35495,46211,59524,67831,78588,106240,122097,150107,180489,214232,245174],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[246028,216179,179252,152901,118384,103193,81136,68913,56870,44438,36064,30390,25175,18760,14694,11990,9021,8078,6325,5494,4565,3608,2441,2323,2504,2329,2364,2556,2998,3641,3099,5548,7234,7150,10093,14329,15761,21340,24705,30851,39846,48860,56283,75055,89587,104763,126134,148352,187611,220785],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5010,6997,10389,11180,11707,15502,18961,22114,26975,29597,36814,42968,47918,56975,64314,70057,73068,81898,89361,93343,100376,105826,111568,113974,109405,106314,106749,108654,104026,98866,95630,86564,85089,76794,68393,61054,55917,50669,44345,35240,34238,26124,23026,17716,14015,10970,9809,9929,6729,6843],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[281197,230780,194668,159454,138848,105946,90334,73431,57941,48968,39276,28570,25041,20124,16428,11696,10602,7179,6944,4704,4131,3541,2851,2502,1752,2133,1963,2119,2191,3265,4016,4936,5744,6812,7083,11356,14775,17633,22808,25656,34164,43242,51576,66129,74623,86915,117723,140132,174413,211685],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[199027,171688,143275,110251,96780,78996,65256,51811,40673,34397,28427,23541,18516,16048,11428,9029,7745,6223,5194,3354,2936,2319,2488,1817,2319,1845,2644,2628,3496,3638,5678,5214,6968,8819,13302,15137,21577,25633,29336,37018,47519,56715,73107,94837,112461,130530,160655,193198,231077,283430],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5992,6408,9382,9037,12191,15792,18394,22976,25351,30067,38216,43216,45825,53842,63279,67519,75857,83660,87796,96431,104190,103331,106091,109958,112774,109506,111478,108541,103548,104816,98848,88406,81323,75737,71680,62161,53027,47806,40630,37966,32159,26641,21482,18229,15898,12454,10532,7580,6487,5490],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[199183,186137,158393,126137,103891,89258,74333,55617,47511,42886,31310,23208,21987,16514,13245,11715,9392,6602,4828,4601,3383,3059,2575,1804,2090,2199,2545,2459,3280,3864,5021,7028,9027,8391,11730,16033,19372,23234,29907,34231,43082,53468,67292,79364,102262,127430,148600,176867,217587,266068],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[262193,211161,182736,147420,116844,101115,88548,66626,53515,42753,37779,28939,24646,21392,14672,13405,10101,9192,6501,5094,4344,3507,3081,2899,2200,2045,1554,2466,2463,3597,4571,5472,6814,8472,9718,14578,16371,20882,22214,29722,39067,48972,60947,73373,83551,108858,130999,152224,175076,215331],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7012,6607,7646,9861,11953,14693,18374,21710,26314,32101,36661,43181,46683,56644,61166,72037,73704,82533,89415,92486,102831,107310,107138,109358,117313,113175,109906,107258,105218,100964,90126,90417,85597,75489,72169,60307,53644,47238,41926,36671,31700,25682,21082,17743,15008,12893,10469,8872,6313,5402],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[203932,161859,139171,115959,88007,77853,61973,55736,42827,32625,27774,24992,19753,14891,12218,9559,8488,5342,4634,3799,3320,2568,2708,2883,1812,2369,3001,2572,3015,4676,4812,6498,8271,11356,12634,18114,21916,26344,30318,40434,47128,61585,75623,94235,110301,137104,153588,197901,228339,273183],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[284674,234244,199371,166882,131318,107317,87914,72189,54479,48606,38858,29213,25866,18991,18067,11822,9654,7308,6188,5639,3941,3562,2848,2436,2350,2142,2214,2259,2586,2908,3343,4776,5714,7109,8579,12408,13831,19141,22558,28116,34489,36121,49102,65539,78523,99551,111636,141879,172839,198900],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6566,7077,9289,10659,12884,16772,20424,23672,26180,32611,36774,41535,49054,58607,62353,68389,77595,85260,86275,96620,101188,104643,110029,108541,106532,109715,109044,108232,107664,96776,87542,88524,81730,74768,70466,61569,59468,48889,42646,34937,31739,26428,22822,17967,14658,12687,10769,8353,5957,7121],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[253820,202033,167722,143948,117472,93241,73282,61595,51507,44613,33938,27657,20860,16124,15287,11780,9520,6364,5848,5059,3671,3381,2197,2242,2058,2189,2405,2118,2462,4547,5367,5865,6538,8318,10470,14460,18172,22150,26826,31237,38499,49428,63709,79215,89851,114685,138862,161273,196050,230085],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[238292,196293,165461,132290,109270,91525,78316,63157,50772,39264,32414,28169,20962,17472,13633,10438,9747,6894,5604,3791,3671,2764,2359,2047,1980,2027,2226,2488,3125,4174,4237,5622,9225,8783,12063,13858,17976,24662,25216,32611,41473,50725,67794,77143,95322,115518,145983,169069,204015,238080],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5279,9474,7443,10642,14128,15085,17174,23032,22232,29092,35848,42654,49554,55811,60477,63743,75123,82255,89689,95005,99350,102293,106776,111996,110939,110998,112179,108725,102156,99586,97313,94686,83099,76128,70062,63086,54733,50996,44809,36565,30866,26736,21963,18872,14538,13014,10672,8863,8019,6242],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[201765,165901,141432,116217,99515,78945,67530,53908,45861,37088,30176,23504,17784,15393,12827,10661,8727,7185,4242,4169,2970,3168,2538,2368,2484,2451,2357,2107,3175,4677,5162,6088,8917,10413,13679,16059,22840,25009,31573,38585,48370,57306,71293,90099,105291,127468,156157,184316,226907,283343],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[271709,231788,190026,156542,127122,108416,84001,74478,58470,49729,37947,32264,25060,22712,15758,14007,9633,7441,7038,3887,4191,3268,2857,2541,2685,2134,2138,2468,2423,3555,3439,5264,5769,7673,9399,12946,15637,17118,21147,28686,37399,43281,53406,68197,79100,98576,113272,149166,170699,203538],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6017,5916,9308,9927,11783,13055,18041,21986,27245,31421,35154,43627,48940,56246,62400,67082,75062,82621,86040,98859,102664,108706,108151,111323,108085,107200,111817,115269,105933,102409,98401,89528,81866,75455,68630,61429,54471,48490,40325,36387,30424,24457,21689,15823,15885,12553,10455,8666,7099,5680],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[253511,217526,168940,150684,114242,98840,85358,62991,49783,44372,35039,29011,23919,20340,17519,12339,9430,8091,5105,4428,4209,3100,3395,2165,2089,2570,2297,2465,2341,2796,4227,4890,6177,8890,8827,13318,15263,19511,24429,33439,38707,48016,60107,76766,92015,105672,129664,154204,195345,221638],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[214675,192656,156233,133570,104282,92532,73964,61426,48777,43286,29999,26118,20245,16443,12328,12169,7814,6566,4859,4691,3036,2741,1897,2035,2853,2235,1608,3040,2507,3984,4637,5897,7607,9382,12850,15578,16933,23170,27813,35791,44989,55947,67882,85412,100355,123718,147233,172898,205374,247965],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6664,5799,8535,10520,12687,15394,17173,20300,27417,29934,34771,43467,47457,55537,61852,69259,75735,82512,92283,96181,104448,105615,105277,108372,112962,113530,110866,105618,101799,99918,96675,94863,84504,76279,69849,60838,58417,48777,41993,33817,31764,25826,21023,16719,14641,11839,10125,8034,6808,5327],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[214755,179095,148461,121310,102337,83116,68055,61370,45600,40082,31338,24577,20901,15432,13263,10361,7753,6283,4518,5156,3536,2442,2263,2117,1824,2229,2346,2232,3124,3602,4967,5620,6140,8391,10932,13726,18750,21175,30399,37365,43521,57715,70418,81637,102970,132905,146644,187717,223299,266231],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[263761,217973,178223,154576,130161,105989,87131,68967,54981,47088,36609,29355,24227,19510,13866,12168,9921,6946,5332,4526,4302,3366,2393,1936,2399,2431,1866,2357,2353,3102,4222,6072,5313,8471,9328,12834,15177,18216,24665,30774,37388,45077,54233,67757,82974,101382,124926,153538,181248,218590],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7256,7007,8762,11462,12234,15323,17909,20712,25399,32235,38384,41945,48298,53422,62999,71446,75069,81101,88352,94208,102857,106624,110047,112264,109529,117356,110898,109730,100759,100387,95982,90178,83248,75945,67172,63942,53116,49261,42045,34172,31137,25870,20482,17036,13321,11697,10031,7554,7479,6358],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[231748,192317,168665,131318,111266,86361,68705,60260,47021,37442,33034,25050,21319,18448,13088,10519,8295,5949,5739,3936,3382,2745,2635,2024,2438,2305,2335,2363,2838,4194,4477,5866,8655,10200,10471,12938,15710,22757,28222,32614,43538,50735,63985,76475,97664,119631,142463,180211,205904,259745],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[253967,216320,172065,148740,120145,94187,80737,62327,54488,42150,35578,25031,21183,16966,13750,9725,8755,7006,5614,4710,3758,2979,2371,2428,2344,2300,1958,2381,2883,3709,4547,6252,6653,8573,11058,12960,15820,19981,26491,32872,40923,50267,61590,73790,89823,108854,129572,163741,191512,224166],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6503,8827,9340,11439,13063,15591,19142,22118,25076,32104,35846,40413,47207,54745,59713,69476,75959,82317,84872,95143,98682,104621,111133,109906,104485,108210,112172,108535,105000,100861,96263,87085,81425,75283,71341,67441,55027,49487,42354,36530,31549,25800,24904,20446,16123,13714,11700,7025,6187,7817],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[237108,197663,168521,133030,118130,91780,78196,67582,54221,41725,36837,27767,21495,17808,12799,10659,8706,7141,4993,4921,3107,3024,2009,1843,1834,2340,1945,2441,2727,3210,4225,5312,6473,8483,11193,12966,17668,21945,25248,33774,43533,54763,62818,76379,92286,112258,139811,173438,199231,232634],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[246549,198987,164928,141632,112334,92162,75712,63539,49012,41140,34924,26219,20580,16653,14517,9627,8720,6781,5346,4575,3294,2587,2091,2176,1879,2368,2880,3517,3249,3268,4556,4892,6305,8040,11854,13683,18270,22551,25937,35130,40050,49165,61522,77519,97172,107501,134695,174334,204288,241290],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6127,7085,9066,10381,13754,14627,20780,22483,27178,30846,38124,43245,49987,58642,65078,68367,75856,82673,86958,97981,101683,110589,106776,110074,108394,112175,107962,107474,101461,99720,93149,87447,85993,74401,70172,63145,56310,46671,37951,35990,29365,26549,20685,17785,16330,11909,10208,7663,7595,5136],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[295610,252400,202572,162465,143216,121006,93653,84094,61403,53143,45440,32004,25665,21134,20252,12872,11223,9190,7120,6198,5027,3399,3147,2760,2353,2271,2432,2254,2551,2289,3564,4417,5672,6867,9209,11263,14403,18038,20317,24915,30718,40232,50189,58031,70246,84868,100040,133586,154262,170020],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[175979,150624,125060,105940,86697,73364,62971,48948,38334,29319,23638,20239,15471,13447,10676,7804,7740,5349,3713,3503,3269,2776,2659,1831,2883,2335,2536,3428,4288,4589,5799,7714,9227,12203,13643,17806,22392,28411,36981,41966,51732,63504,81277,95074,116863,141844,173269,203180,239750,297955],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[9861,9824,8586,9674,11745,15691,19066,20927,26972,29432,38772,41149,47530,54031,62051,66073,76798,84464,86745,93350,100088,106297,104915,107905,114026,108871,108486,104185,106842,101343,94330,89375,82830,72933,69575,65018,57752,51134,42629,35177,30942,28118,22192,18046,15835,13546,11011,10166,6438,7254],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[230429,182390,147995,129919,102876,85596,67980,54579,45019,36953,33031,24319,19743,16872,12697,10651,8724,6375,5289,4956,4260,3703,2305,2365,2301,2378,3025,2631,2835,4482,4871,5357,8188,9820,12402,14967,17355,22644,29599,37577,44586,55994,62247,84008,104276,120502,150745,190148,216925,251111],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[258806,216137,181366,145845,127317,99230,83501,68558,56387,44051,35654,31650,22340,19188,16278,11421,9661,6619,5215,4696,4124,2733,3028,1712,2533,1798,1860,1543,2741,2976,3971,5065,6842,7928,9803,12693,16192,20083,25572,32613,34948,44042,58110,74072,92068,98640,135221,148396,181753,223020],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6476,7031,6947,8185,12095,15271,17321,19543,22775,29447,34841,41353,45931,51779,61236,67371,77960,83572,87890,93918,101538,104148,110880,110651,110695,111751,113218,111717,108763,103623,91313,91083,79725,78037,72521,62670,58671,50052,43508,38095,29606,24671,22476,19332,16032,12078,10760,9367,6314,5763],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[243074,188938,165754,145326,109618,94491,74901,63546,49861,41364,35814,26540,21239,17212,12024,12083,8786,6345,5428,3905,3432,2736,2293,2279,2210,2415,3053,2563,3104,3523,4086,4973,7320,8576,9667,13681,17094,22199,27379,33589,43459,52162,66459,74247,92020,114599,142203,173378,202580,236472],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[249272,192034,163930,142028,121469,97382,74014,62442,49216,41062,36279,28606,19445,18207,13075,11411,8307,7891,5499,5392,3720,3325,2833,2588,2283,2242,1998,2640,2512,3342,4870,5609,6814,10117,11236,14346,16559,23067,28088,32456,40706,51763,59145,78054,98056,116796,137263,157474,196436,236701],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6084,7522,9019,9616,13220,16020,17160,22174,24022,32969,38345,42137,48668,52349,62184,71244,75760,81504,91365,94786,99643,100152,108081,110017,110597,110535,106792,108390,106070,99393,95700,87778,82469,80387,69759,67873,55678,46756,40897,37660,31573,26632,23690,18369,14087,12500,10134,7647,7495,7098],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[290243,231945,192127,157310,135531,105768,86450,69987,58654,47457,41603,28448,22304,20003,15469,12907,10761,7171,6683,4636,4376,3579,2766,2033,1674,1898,1969,2502,3190,3180,4032,5460,4547,8508,9848,12523,15486,19281,21941,27690,37208,42417,51148,62741,81110,99780,111431,151601,169759,190865],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[200514,182779,138508,118196,91108,75139,63627,52607,43588,33124,29526,24533,19239,15252,10540,8384,8299,6152,4488,4215,2624,2462,2077,2002,1882,2275,2347,2831,3258,4160,4488,6834,7996,10541,12685,17122,20721,23809,27662,38652,46940,59739,70078,93757,108753,134547,160006,189796,232925,277213],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4960,7656,8442,8722,13772,14396,18677,22015,26479,32341,36633,41970,48231,57524,62862,68803,75234,84823,93660,99789,101314,108996,113884,111380,112445,114565,111503,104219,106704,98091,94119,86634,79799,77384,70191,60377,51948,46422,39905,34077,29518,25821,20677,17815,14785,10203,11029,8216,5676,5314],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[292051,250042,206439,172895,144442,109255,98516,78778,66433,53160,42838,35584,25623,23172,19580,14376,11513,9900,5918,7006,4379,3485,2614,2984,2295,2174,2416,3337,2171,3124,3157,3941,5517,5239,8167,9974,13849,14826,22845,24022,30005,36463,45353,58991,67476,89298,105734,124535,151637,182471],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[171011,146834,127989,105996,81883,76188,58290,47902,41664,29863,24439,20861,16089,13559,12361,8550,6482,6501,4524,2847,2795,2664,1941,2025,2140,2282,2733,3626,3028,3183,4414,7842,8863,10909,15362,16719,21563,27657,35208,42643,51579,63665,82387,94034,124562,138847,176647,216623,243540,286686],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6828,8551,9793,11579,11804,14660,20098,24008,27481,31140,38555,45464,52758,61805,64258,74898,76625,81717,90146,96668,102158,105617,107910,105130,110719,109675,105301,108659,103778,93852,95532,92866,80711,70840,66977,62303,51888,47831,40059,34138,29927,25545,22415,15936,15518,13484,11072,8560,6647,6116],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[227106,194766,148982,126839,104226,88477,71423,60775,43985,36423,30988,24611,18760,15135,12303,10573,7534,7550,4919,4070,3284,2322,2452,2439,1775,2143,2274,2167,3384,4408,4676,5583,6321,9951,11527,16570,20027,22123,27934,36702,45991,56870,63897,83333,101436,119842,149967,183508,207858,259791],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[255089,220535,178655,149230,126185,98607,81244,66704,53598,43398,36208,28071,24363,18042,14801,11792,9285,6990,6529,4637,2988,3274,2881,2446,2014,2265,2175,1954,3213,3309,4331,5097,6581,7521,9501,13576,14733,19668,25520,29877,39460,47859,54929,74209,85123,104900,132744,157803,178196,227890],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7098,8041,9559,11436,11477,15259,18636,21480,23959,30321,36638,42088,47102,55986,63541,66648,78314,83491,91423,95664,98690,107106,111358,107468,108399,108305,109039,110378,102523,101936,97492,88673,83316,77818,69074,64499,54008,48826,40311,36678,31177,26253,21316,19466,15234,11875,10395,8217,5145,6864],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[231641,190182,163618,135255,118438,91774,77531,67233,52722,42980,34299,26989,23846,16355,14419,9975,9705,6864,5522,4731,3997,2772,2227,1932,1968,2818,2293,2326,3213,4093,4589,5501,6017,9247,9695,14903,19344,21989,26164,31537,40471,51050,64518,80059,96687,119213,139806,166045,201473,239974],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[247846,196021,167795,145249,111147,88006,75468,66871,52154,42449,33803,28577,20933,18368,13897,10970,9221,8142,6094,4774,3724,3050,2539,2376,2020,2119,1970,2341,2902,3680,4635,6075,6373,8390,9850,13552,17376,23189,25963,32574,40469,51971,60481,74654,92439,118256,139625,164471,207852,227299],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6174,7579,9265,11030,13162,16048,20309,23980,25787,30438,38055,44703,50789,56508,67029,71061,73172,81086,87499,96942,99747,104448,106711,105981,112371,116003,110511,107936,101786,102003,94647,88343,84544,75759,65209,59561,54688,48821,40729,36506,31342,28522,19287,17565,14814,11022,10115,8172,7556,4685],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[244767,219216,166075,142287,119559,95111,81283,62825,51551,39284,32118,28378,21575,19860,14165,10156,8234,6575,5875,4437,3835,3365,2275,2825,1730,2186,2689,2453,2291,3706,5021,6032,6366,9533,10790,14244,14455,20136,25916,33318,38489,49018,61176,82160,90436,108609,135158,164518,197689,226250],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[243280,197600,157890,134600,107370,89840,76150,59548,47942,39660,30008,25960,21974,16847,13992,11248,9380,6637,5435,4355,3418,3062,2112,3038,2081,2330,2640,2299,3212,3295,4667,5345,7701,9356,12848,13685,17818,22024,27418,33947,43118,52700,63994,79526,96491,108388,144254,165407,212266,251844],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6653,5763,8333,10262,12282,15196,18274,23225,26636,30829,39088,40607,51082,55010,63164,69935,73434,83079,87440,94818,100912,105505,109765,103663,113998,110836,111210,107724,106263,97897,92600,88692,80846,80193,67700,61118,58582,50838,41730,35711,30733,26554,22557,18561,17062,12569,9959,8355,6340,6417],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[231181,190966,161103,138565,114647,88297,71434,59396,51622,40515,36219,27147,22186,15731,12995,10273,8890,6510,5235,3968,3218,2492,2740,1686,1948,2197,2651,2175,2766,3897,5342,5464,6949,9250,10813,14466,19568,22668,28356,35040,44446,51016,65438,76703,92108,118397,141223,171286,210254,248563],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[246428,214024,167962,141909,115542,100646,77454,65572,50183,43976,33602,26431,22485,17663,13741,11126,8831,7712,5547,4885,4284,3255,2892,2498,1788,1653,1861,2906,3079,3505,4355,4609,6097,8126,11293,12467,17803,20865,26301,32336,37962,47670,64033,74178,90098,108760,134616,162454,201713,230824],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[7893,6653,7380,10381,13762,15650,19984,21905,27611,32025,36780,45812,50101,56650,65057,67728,80444,85832,88415,97238,102336,103541,104029,109825,109131,110605,108208,103151,104366,97555,91545,89284,81863,75344,69096,61632,54114,46561,41848,38322,31247,26282,21357,18580,15080,14508,8858,8853,7511,8067],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[241823,209796,170303,134912,122029,95990,80717,65057,54064,44713,37502,25912,22499,19572,13624,10840,9084,7270,5812,4937,4534,2846,2783,2346,1802,1846,2096,2177,2935,4126,3302,5687,6542,8811,9782,14104,17677,21002,28245,32461,42519,46594,59170,72757,86879,112243,138627,164726,186567,238358],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[229026,194491,161862,134948,110444,88591,70406,63197,51258,40520,32491,26989,20798,18140,14440,11965,9200,5890,5776,4236,3603,3687,2781,2564,2214,2545,2287,2483,3135,3802,3971,5276,7649,9709,10842,14301,17444,22342,27935,34090,42284,52547,61998,78640,95300,114126,145204,175535,208347,248691],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5136,6649,7409,11062,13521,13218,16788,22520,24587,29400,35502,39787,46742,54822,62729,68022,75683,81330,89449,94763,99257,103566,106636,113602,108263,109919,108037,108010,106299,102223,96679,88587,85061,74628,68262,65208,57662,51925,44048,36233,32745,27666,22927,18370,14857,13706,10652,10575,7516,7762],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[281535,248883,206940,174965,136751,109258,98125,76560,63238,48459,42247,31049,26429,22716,16311,13025,11253,8039,7170,5069,4450,4280,2746,2413,1902,1589,2698,2724,2814,3167,3716,4359,5411,7149,8708,10436,12915,16932,19270,23021,32371,38142,45154,62461,72498,89585,101842,138564,157913,192748],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[199113,147346,129441,107105,85897,73997,61038,50805,41508,30850,26087,20213,16763,13789,9704,9010,6456,5172,3748,3678,3980,2489,1703,2484,2183,2533,2582,3226,3891,4088,5223,6059,7830,10775,13846,17602,20865,26488,36760,39761,49371,62836,70984,92137,112630,138969,165979,212800,231309,306897],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[8093,8045,7962,10555,11947,16594,17535,23789,27212,30608,36429,41969,50025,54334,63358,69757,80239,82181,95656,90381,105516,103585,112556,110361,109338,111610,109392,106207,100837,99172,93608,87606,84519,74263,70039,62681,54061,45848,43025,35506,32216,24767,21382,16768,15972,11825,10505,9101,7089,3976],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[274843,245153,197349,156285,125419,110715,88688,68806,61729,49239,38557,32793,26974,19475,17475,12280,11250,7829,6824,5054,5111,3145,2170,2156,2083,2152,2031,1960,2622,3140,3496,4637,5304,7836,10031,11586,13878,18366,23038,27420,35698,42735,52723,62805,82305,97271,113116,137073,163360,204015],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[187525,169625,138139,117584,98756,78489,63675,54442,44322,34798,29088,22803,18638,14364,13780,9888,7724,5956,4077,3944,3390,2285,2093,1781,2066,2309,2183,3122,3301,4053,4619,6058,8309,9965,13536,17861,18906,23751,32243,41066,47211,62993,74855,89484,107460,129285,156287,198900,233388,279623],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5681,7683,8837,9768,11154,14289,20589,21835,27003,30465,35163,41145,50540,53199,62427,73225,74635,85612,90219,99471,97873,104981,110585,110864,110663,113741,109407,109292,105029,98637,94655,86518,82128,76720,70711,59666,52234,48009,41293,34768,31089,25719,20912,18432,15521,11725,12484,8612,8144,6648],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[224452,176169,152275,122094,100892,82169,68509,58434,47174,37253,29937,25549,18624,14415,12793,9462,7873,6466,5345,3854,2521,3761,2144,2153,1956,1891,2421,2271,2787,4982,4235,6094,7853,8716,14074,14486,20322,24023,28136,34845,46348,58014,64416,84359,102402,124920,144537,183930,235227,262437],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[256864,222438,184999,156169,124589,99338,86618,69411,54346,45550,38147,29395,25301,19201,15605,11196,10680,6774,5034,5254,3926,3699,2900,2323,2256,2380,1937,2826,2279,2638,4573,4775,7573,6821,11099,14832,15529,17427,23856,30669,39940,39654,54279,75127,81876,101806,126031,143773,186696,219591],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[8127,7876,9556,11008,14223,16969,18929,24337,26804,31562,37222,42607,50615,56171,64353,69617,76496,85980,92244,92661,98123,101041,109990,112472,112719,111892,108379,105656,100543,102505,96061,86961,82346,76101,68060,64609,54339,48926,39767,35772,29681,26448,21625,15949,13911,11515,9046,7383,6660,4163],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[225542,183594,153207,121017,106399,89796,70169,56726,45385,39244,29530,23225,18768,17387,12405,9659,8218,6735,4138,3746,3447,2346,1969,1837,2348,1961,2123,3062,2947,4205,5340,6037,7156,9433,12839,13990,20256,24349,30217,32526,45269,53775,70138,79431,103714,132634,162826,181657,218535,238743],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[268741,219160,180071,154675,120299,97867,83290,66850,56267,45431,34329,27226,21393,17886,15056,10737,10372,7966,6215,4413,3789,2662,2658,2605,1925,2125,2259,2640,2598,3801,5014,5479,7179,8009,9578,11473,17073,20267,23204,30530,38070,47423,58025,68956,89113,104810,122156,163077,185631,209627],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5054,7313,7224,10113,11775,14126,17844,21626,24917,30328,37588,43414,49335,54769,64631,67460,75025,88043,85462,94243,99929,104361,111244,111740,110164,112217,110755,108051,107589,99466,93175,88298,82633,76066,70205,61536,54788,48088,41275,37782,30145,26232,22885,17717,14274,14138,10978,9291,8349,6339],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[211050,170277,139386,121039,101392,80714,66171,52383,40562,35320,28458,24721,19224,14375,12131,8833,6909,5823,5107,3588,3320,2675,2369,2045,1763,2099,1841,2581,2333,3777,5543,6382,7751,10397,11930,15108,18672,26614,29506,37708,44907,57526,73753,85643,109082,126844,166731,190233,225447,277957],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[264493,228298,195490,165263,137140,106807,85228,65799,55571,49645,39680,30477,25553,18631,14363,12506,9970,7926,6065,5052,4126,3493,2992,2427,2503,2011,2436,2275,2885,3139,4345,4386,6298,7326,10941,12189,14747,17207,24885,28206,38212,43770,53420,68843,85152,101232,125468,130251,163541,207337],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5006,6747,8305,11534,13270,15251,17934,23103,27658,31562,38092,42361,47039,53805,63039,68278,76635,83686,88707,95856,96203,102707,107396,111798,107817,114787,111548,108275,102489,99997,95181,91894,85774,78130,71916,58615,53129,49042,42353,37052,29146,27216,21890,19541,15468,11767,10383,8629,6735,5254],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[233347,205180,169717,139605,110734,87924,80434,60364,52619,46364,30838,26404,20228,18733,13670,11606,8256,6903,6086,3992,3680,3341,2246,1981,1782,2118,2358,2493,2853,3993,4488,5414,6372,9012,12317,14210,18216,19888,27732,31184,41395,50758,63480,75040,91818,114588,130996,175316,204257,243670],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[238000,197586,168155,141269,115634,94685,74524,63430,56333,40873,37327,26694,20707,16226,13699,11147,7856,6513,5319,3690,3400,2997,2581,2305,2019,2031,2221,2796,2507,2967,4346,6303,7687,8316,12579,14749,17161,22439,27681,33419,43364,50410,62628,79318,97023,109471,132560,167476,202875,234704],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5977,10320,8807,11202,12814,17390,19867,22548,27840,31023,36489,42706,51536,57662,63732,70691,79798,82574,90840,94846,100781,109572,109858,110937,107823,109683,109581,107502,106720,100508,97591,88869,83568,73200,64713,62383,51729,47020,37240,35254,30017,25312,21443,16406,11830,11132,9695,7764,7795,5412],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[248778,215589,176008,149568,126166,103567,83692,69849,58972,43899,36162,27200,23492,18161,14599,11889,10396,6822,7071,4786,3267,2894,2459,2403,2719,2887,2072,2361,2311,3430,3632,5163,6101,8777,11697,11787,17326,21953,27277,30356,37934,47540,58051,71919,86276,105488,125421,159905,179632,220296],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[226370,186337,152573,124838,102912,85813,69788,56160,48514,39378,31952,24975,20925,17763,13142,10207,7879,7467,4911,4181,3658,2921,2614,2121,2451,1960,2335,3079,3040,4292,5195,7048,8209,10856,12565,14706,19687,22990,27715,37087,41295,54356,65439,79894,100845,127721,140830,182344,222620,254042],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6148,6351,7939,10767,11990,15810,17387,19996,26251,29195,36673,43609,48977,53824,60748,70161,76933,84058,88997,96223,101641,105570,102937,112002,111265,110109,107902,105738,106723,97684,92945,92287,82714,73011,70394,58197,54677,50763,42036,37929,31247,28286,23850,19838,16956,12826,13188,10746,7959,6543],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[239529,194309,161158,142692,113107,96222,78059,61494,51076,39046,32675,26259,22775,18968,14033,10959,10286,7283,5931,4234,3898,3126,2830,2312,2281,2552,2384,2695,3419,4021,5072,6097,7939,8606,10826,13467,15767,22046,29156,34892,40005,52467,64701,80701,90621,113361,135937,167084,203892,237750],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[231557,203814,182810,136330,107971,94917,76205,63978,51892,41887,30817,26332,21842,15741,14652,10269,8175,7571,6147,4961,4666,2838,2567,2516,2207,2376,3444,2798,2709,3216,4039,5531,7526,9476,10637,14880,17645,22327,27982,32877,39086,53730,59774,77703,95889,104008,144333,163047,194576,247729],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[6096,8249,7727,10476,11850,14632,17767,19585,26050,30893,33401,40144,47546,54324,58560,67193,72061,81924,88281,92213,99694,104265,108791,108096,111867,110953,110498,107317,103710,99973,93468,92642,84026,75444,73154,66162,55914,54016,42492,38951,33097,26904,23622,20124,16039,14562,10506,9537,10029,5175],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[251386,197843,167573,147984,121332,101185,78961,65604,52422,42445,36429,28309,23020,18919,13052,11122,7935,7510,4962,3907,3056,2677,2873,2334,2120,2103,2238,2710,2871,3257,3800,4645,5629,7966,11832,14374,16361,19826,27424,31771,39361,48199,58655,71415,91891,108816,136744,163829,198773,230550],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[223032,190834,159985,128678,116803,91982,75756,61124,48659,44752,29993,27850,20656,16261,15034,11266,8922,8055,5330,5224,3815,2547,2725,2577,2604,2111,2299,3068,2542,3426,4291,6350,6342,9294,10657,13615,18669,21152,27431,32677,40176,49714,60734,77621,95018,120211,138921,172990,214850,261377],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[5912,6387,8177,7739,10403,13124,18046,20717,24028,28592,34692,42239,45990,55574,62238,66390,73336,83379,90217,98178,100194,102712,108123,109238,116227,111599,109905,111352,105387,102269,95266,89111,85113,75261,70709,61136,55681,51006,42972,38304,30393,25798,23252,18478,16336,12698,11985,9334,7098,7705],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[257299,213809,173099,143332,121566,98620,82799,66091,51379,40914,32296,28886,25111,17031,16872,11947,9194,7240,5573,4316,3664,3101,2526,2391,2070,2289,2136,2264,2966,3579,5569,5572,6822,7662,10446,16311,17917,20237,27089,32037,40872,48388,58909,75550,90938,113152,129654,154658,180093,223764],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[236927,185484,162226,129745,105713,88307,65837,60481,50070,42671,31079,24361,19869,14884,12570,10752,7830,6483,6056,5660,2848,2648,2812,2215,1943,2559,2473,2573,2909,4097,5244,6780,7326,9617,12334,15862,18747,23555,28386,35367,43925,54102,69232,83805,96519,119403,141932,169195,211853,252734],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[8220,6824,6728,10782,12783,13712,18625,20616,24583,29231,36393,42162,47247,56148,61252,68948,80376,86811,93829,94940,100557,104387,105718,113676,115420,111412,106680,112285,99841,97147,96023,89514,81383,77082,70619,61229,55094,48163,41185,35628,30230,25033,21577,17539,16051,12891,10579,8560,7221,7066],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n",
                                "{\"counts1\":[263721,220958,177049,148957,128242,104971,86538,73267,52904,48110,34487,28058,24556,18599,15605,13327,9302,7450,7018,4434,3392,2941,2180,1771,2246,2359,2378,2447,2575,3948,4143,5049,6163,8301,10240,11268,17361,20309,24217,30938,39114,44170,58602,71962,87706,111120,117505,147488,178647,211907],\"bins1\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts2\":[213386,189463,146077,120516,104921,85461,70433,58215,44840,34751,32133,23467,19338,17266,12833,9132,8980,6739,4507,4765,3582,2987,2517,1995,2118,2327,2174,2567,3761,4096,4426,6168,7546,8993,12403,13376,20071,22901,28923,35513,46940,54684,67629,84521,106450,120512,160673,178965,218343,265616],\"bins2\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0],\"counts3\":[4745,7442,9868,12048,15505,16095,18026,21324,23816,32637,35047,40857,47558,55325,61973,74221,73597,81163,87757,95650,95899,104388,107541,109073,110647,108525,108702,107937,108654,103710,96916,86963,82651,73622,69957,63458,56200,48403,42913,36406,29175,25255,24445,18615,16683,12598,11009,9911,9410,5680],\"bins3\":[0.0,0.02,0.04,0.06,0.08,0.1,0.12,0.14,0.16,0.18,0.2,0.22,0.24,0.26,0.28,0.3,0.32,0.34,0.36,0.38,0.4,0.42,0.44,0.46,0.48,0.5,0.52,0.54,0.56,0.58,0.6,0.62,0.64,0.66,0.68,0.7000000000000001,0.72,0.74,0.76,0.78,0.8,0.8200000000000001,0.84,0.86,0.88,0.9,0.92,0.9400000000000001,0.96,0.98,1.0]}\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-c3.toml", 
                "options" : [
                    {
                        "contents" : "1000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out 1000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1925.27001953, 
                    "ms_run" : [
                        1172.68310547,
                        1198.59692383,
                        1180.68286133,
                        1189.40820312,
                        1177.08496094,
                        1180.29394531,
                        1189.37109375,
                        1185.7722168,
                        1176.9699707,
                        1186.25805664,
                        1169.53808594,
                        1161.71191406,
                        1172.20483398,
                        1199.02587891,
                        1161.34594727,
                        1175.11303711,
                        1182.52319336,
                        1186.11816406,
                        1182.26489258,
                        1177.98071289,
                        1170.78393555,
                        1177.12402344,
                        1159.5,
                        1191.04394531,
                        1171.93920898,
                        1181.68774414,
                        1193.4621582,
                        1190.26293945,
                        1168.09716797,
                        1169.95385742,
                        1157.44091797,
                        1175.9362793,
                        1173.64306641,
                        1169.50805664,
                        1183.64892578,
                        1183.67993164,
                        1188.75390625,
                        1162.14599609,
                        1173.13891602,
                        1180.4050293,
                        1164.56689453,
                        1176.58984375,
                        1174.60375977,
                        1182.15795898,
                        1173.01098633,
                        1164.07397461,
                        1182.72827148,
                        1151.62792969,
                        1150.47485352,
                        1183.88427734,
                        1185.62402344,
                        1175.89624023,
                        1165.25390625,
                        1175.99487305,
                        1152.29394531,
                        1178.53417969,
                        1177.84204102,
                        1176.83203125,
                        1175.94213867,
                        1173.8190918,
                        1163.82202148,
                        1168.11987305,
                        1173.98706055,
                        1163.06787109,
                        1172.99926758,
                        1171.58203125,
                        1165.88696289,
                        1165.11694336,
                        1172.65917969,
                        1170.15112305,
                        1171.65600586,
                        1167.35009766,
                        1159.22900391,
                        1171.43115234,
                        1178.68286133,
                        1172.18994141,
                        1174.5559082,
                        1169.58789062,
                        1169.65795898,
                        1162.27294922,
                        1177.48999023,
                        1171.69360352,
                        1156.30493164,
                        1156.54711914,
                        1170.62792969,
                        1153.76489258,
                        1184.73291016,
                        1172.33300781,
                        1167.55175781,
                        1163.61108398,
                        1165.10522461,
                        1176.86669922,
                        1156.59716797,
                        1158.71508789,
                        1160.53613281,
                        1150.70605469,
                        1157.49414062,
                        1161.16699219,
                        1164.7409668,
                        1178.18920898
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-c3.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-c3.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1924.30078125, 
                    "ms_run" : [
                        11891.3520508,
                        12115.7299805,
                        12015.0837402,
                        11977.4990234,
                        11966.369873,
                        11933.3637695,
                        11959.5949707,
                        11963.8979492,
                        11872.0300293,
                        11739.2851562,
                        11866.5917969,
                        11830.6391602,
                        11979.2990723,
                        11766.5119629,
                        11932.9160156,
                        12023.3100586,
                        11768.3691406,
                        11926.0566406,
                        12021.0600586,
                        12124.5737305,
                        11915.6772461,
                        11927.5620117,
                        11892.6379395,
                        11862.3747559,
                        11900.8510742,
                        11770.9941406,
                        11820.4030762,
                        11851.4831543,
                        11923.9169922,
                        11793.0273438,
                        11818.8520508,
                        11853.6679688,
                        11924.2839355,
                        11837.2780762,
                        11845.1921387,
                        11806.4101562,
                        12065.6140137,
                        11938.0041504,
                        11948.1340332,
                        11801.2868652,
                        11851.9111328,
                        11886.1291504,
                        11818.9240723,
                        12047.8928223,
                        11714.6621094,
                        11822.8549805,
                        11864.3920898,
                        11681.0690918,
                        11779.3671875,
                        11919.4909668,
                        11781.2219238,
                        11777.375,
                        11784.3530273,
                        11812.3969727,
                        11729.0168457,
                        11762.1687012,
                        11842.6501465,
                        11771.3000488,
                        11876.144043,
                        11702.7409668,
                        11791.6008301,
                        11765.6650391,
                        11889.4919434,
                        11790.0690918,
                        11944.8432617,
                        11652.8881836,
                        11818.630127,
                        11756.8010254,
                        11678.7961426,
                        11901.9448242,
                        11788.3688965,
                        11847.3752441,
                        11784.0539551,
                        11780.7419434,
                        11871.2719727,
                        11834.5200195,
                        11808.4990234,
                        11798.8999023,
                        11821.4230957,
                        11812.5737305,
                        11817.092041,
                        11857.638916,
                        11820.6462402,
                        11654.019043,
                        11742.8122559,
                        11868.7458496,
                        11835.3530273,
                        11790.3530273,
                        11721.2578125,
                        11696.6201172,
                        11759.9050293,
                        11796.5788574,
                        11734.1748047,
                        11782.8459473,
                        11782.6738281,
                        11847.361084,
                        11961.6699219,
                        11952.8911133,
                        11777.4089355,
                        11756.7480469
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-c3.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-c3.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --align --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --align --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1921.30004883, 
                    "ms_run" : [
                        127940.910889,
                        125884.473877,
                        126328.059082,
                        127019.014893,
                        125096.733887,
                        124592.802979,
                        126072.618164,
                        125323.085938,
                        124406.165771,
                        125072.10791,
                        126554.234863,
                        125888.544678,
                        124875.823975,
                        124141.821289,
                        125692.64209,
                        125606.72583,
                        125412.864014,
                        125889.439697,
                        124353.690918,
                        124837.395264,
                        124863.102051,
                        124686.158936,
                        125485.056885,
                        125704.106934,
                        124451.619873,
                        126247.239014,
                        125006.633789,
                        124702.480957,
                        124850.183105,
                        124922.535889,
                        124691.812256,
                        126294.410889,
                        124620.699707,
                        124810.758057,
                        126360.049805,
                        124237.415771,
                        124642.273926,
                        124208.303955,
                        126790.272949,
                        124973.77124,
                        124315.248047,
                        124679.184814,
                        124017.592773,
                        124629.784668,
                        124418.17627,
                        124788.984863,
                        124357.869141,
                        124442.907227,
                        126255.222168,
                        124962.863037,
                        124033.484131,
                        125104.655029,
                        124377.664062,
                        123814.046875,
                        124089.898682,
                        125606.60791,
                        125062.991699,
                        123937.916016,
                        124248.036377,
                        124167.338867,
                        129007.552002,
                        124208.682861,
                        126400.761963,
                        125421.569092,
                        125667.136963,
                        123937.691895,
                        126546.125,
                        123922.0,
                        125306.685791,
                        125283.172852,
                        124321.575195,
                        126072.631104,
                        124549.131104,
                        125244.697998,
                        124054.130127,
                        124315.534912,
                        124897.836914,
                        124486.343262,
                        124135.830811,
                        124074.366943,
                        124456.442139,
                        126325.931885,
                        124531.563232,
                        124607.062012,
                        125861.24585,
                        125398.685059,
                        124665.01001,
                        124145.539062,
                        124204.455811,
                        125112.251221,
                        125349.039795,
                        124612.571045,
                        124276.201904,
                        124381.585938,
                        124455.167969,
                        124641.564941,
                        124857.536133,
                        125051.976074,
                        124672.762939,
                        124419.932861
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-c3.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-c3.toml", 
                "options" : [
                    {
                        "contents" : "1000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out 1000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1956.6418457, 
                    "ms_run" : [
                        3266.22485352,
                        3277.38500977,
                        3249.81591797,
                        3255.10791016,
                        3276.45288086,
                        3270.36694336,
                        3311.97216797,
                        3273.31005859,
                        3290.99609375,
                        3266.99584961,
                        3270.82592773,
                        3264.68701172,
                        3247.04321289,
                        3263.61401367,
                        3273.53735352,
                        3293.93188477,
                        3253.66699219,
                        3282.2800293,
                        3255.52172852,
                        3288.78320312,
                        3266.47998047,
                        3273.96411133,
                        3242.29614258,
                        3262.70092773,
                        3265.6940918,
                        3244.39501953,
                        3250.8659668,
                        3226.12792969,
                        3276.56689453,
                        3252.03100586,
                        3268.45678711,
                        3240.15185547,
                        3252.80175781,
                        3277.29907227,
                        3248.85595703,
                        3232.77197266,
                        3258.4440918,
                        3225.5090332,
                        3266.03881836,
                        3263.90014648,
                        3250.24902344,
                        3251.97094727,
                        3220.17602539,
                        3267.90405273,
                        3251.14379883,
                        3237.22119141,
                        3248.61303711,
                        3221.17895508,
                        3251.48095703,
                        3251.0949707,
                        3242.86694336,
                        3232.33398438,
                        3221.13208008,
                        3209.53710938,
                        3230.86108398,
                        3254.40209961,
                        3212.6940918,
                        3230.53417969,
                        3230.20581055,
                        3233.38085938,
                        3238.42114258,
                        3207.91894531,
                        3228.18994141,
                        3250.85205078,
                        3215.2331543,
                        3219.65087891,
                        3225.83911133,
                        3253.13720703,
                        3218.44995117,
                        3234.42993164,
                        3226.64086914,
                        3230.76391602,
                        3226.86499023,
                        3206.47802734,
                        3230.69775391,
                        3215.40283203,
                        3218.23486328,
                        3218.6550293,
                        3206.54907227,
                        3229.79907227,
                        3232.78710938,
                        3211.64697266,
                        3214.96411133,
                        3217.73999023,
                        3220.05786133,
                        3223.56787109,
                        3239.6472168,
                        3193.18212891,
                        3211.36499023,
                        3224.28881836,
                        3207.96411133,
                        3216.82788086,
                        3195.60717773,
                        3215.24682617,
                        3219.56689453,
                        3192.95629883,
                        3215.42797852,
                        3241.29711914,
                        3223.33374023,
                        3212.15600586
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-c3.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-c3.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1952.83886719, 
                    "ms_run" : [
                        33188.8029785,
                        32984.8740234,
                        32867.5688477,
                        32974.5039062,
                        32947.1020508,
                        32755.6591797,
                        32818.8371582,
                        32985.5061035,
                        32716.4921875,
                        32793.4396973,
                        32793.0849609,
                        32911.9970703,
                        32731.505127,
                        32855.4748535,
                        32529.3349609,
                        32728.7617188,
                        32454.4428711,
                        32612.447998,
                        32646.4179688,
                        32375.2102051,
                        32730.5549316,
                        32498.375,
                        33552.2150879,
                        32624.7570801,
                        32470.157959,
                        32571.3100586,
                        32452.065918,
                        32481.6611328,
                        32456.6469727,
                        32413.9858398,
                        32534.1918945,
                        32703.8730469,
                        32476.4338379,
                        32343.4338379,
                        32452.5339355,
                        32432.4519043,
                        32431.8071289,
                        32395.9980469,
                        32596.2509766,
                        32395.9731445,
                        32409.2897949,
                        32163.6049805,
                        32497.4082031,
                        32430.9970703,
                        32500.4941406,
                        32266.7900391,
                        32352.9750977,
                        32266.4631348,
                        32376.1560059,
                        32261.4331055,
                        32172.1430664,
                        32252.9130859,
                        32295.059082,
                        32203.8996582,
                        32445.8762207,
                        32183.5461426,
                        32545.9560547,
                        32174.2202148,
                        32218.2080078,
                        32236.3171387,
                        32356.1870117,
                        32095.4038086,
                        32356.4606934,
                        32254.5280762,
                        32494.7709961,
                        32349.0007324,
                        32479.4379883,
                        32164.2199707,
                        32398.6459961,
                        32322.5510254,
                        32493.9963379,
                        32143.380127,
                        32242.8532715,
                        32192.230957,
                        32158.1518555,
                        32218.3691406,
                        32098.3500977,
                        32106.6381836,
                        32204.7429199,
                        32062.9660645,
                        32053.2700195,
                        32264.4990234,
                        32071.8078613,
                        32424.9121094,
                        32230.0393066,
                        32187.8427734,
                        32051.5969238,
                        32274.7741699,
                        32179.4299316,
                        32148.7702637,
                        32260.296875,
                        32032.5200195,
                        31964.4228516,
                        31996.0646973,
                        31809.9228516,
                        32217.2683105,
                        32096.5368652,
                        31885.9140625,
                        32044.9008789,
                        31800.4421387
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-c3.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-mcmc-c3.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "-m mexpr-mcmc-lightweight --no-print-samples lda.mc", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "CorePPL2MExpr"
            }, 
            "buildCommand" : "cppl -m mexpr-mcmc-lightweight --no-print-samples lda.mc", 
            "results" : [
                {
                    "command" : "./out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1950.64794922, 
                    "ms_run" : [
                        336084.078125,
                        327225.237793,
                        327200.29126,
                        329068.529053,
                        327802.913818,
                        327042.188965,
                        328331.242188,
                        325876.928223,
                        326192.344727,
                        327443.895996,
                        326620.24585,
                        324745.958984,
                        325056.839844,
                        325093.297119,
                        325429.50415,
                        324946.51416,
                        324591.956787,
                        324640.059082,
                        329327.660156,
                        324417.706055,
                        326665.869873,
                        325910.689941,
                        324613.808105,
                        326041.85498,
                        326243.913086,
                        323657.900146,
                        324520.742188,
                        323416.96582,
                        323414.052002,
                        323592.736816,
                        325270.135254,
                        325412.595215,
                        322930.218018,
                        325524.717041,
                        323106.090088,
                        322715.176025,
                        327211.898193,
                        322693.015869,
                        323688.332764,
                        323655.341797,
                        322137.863281,
                        323152.293213,
                        323344.901123,
                        323138.263916,
                        322828.977783,
                        326910.921143,
                        323254.37915,
                        324393.620117,
                        324933.517822,
                        322685.979004,
                        323103.009033,
                        323108.61084,
                        323911.815674,
                        323457.560791,
                        324078.0,
                        322557.151855,
                        322434.121826,
                        322513.770996,
                        322767.121094,
                        324001.551758,
                        323600.725098,
                        325130.635986,
                        323336.020996,
                        323204.672852,
                        323394.241211,
                        321646.522949,
                        323948.023926,
                        322481.273926,
                        323240.514893,
                        322776.831055,
                        323765.342041,
                        324363.076904,
                        323936.583008,
                        327797.766357,
                        323436.179932,
                        322871.860107,
                        325501.424072,
                        323420.75708,
                        326210.428955,
                        321903.177979,
                        324168.426025,
                        322191.023682,
                        323667.727051,
                        324922.068848,
                        324227.436035,
                        324498.261963,
                        323512.246094,
                        323799.729004,
                        325553.62207,
                        323622.72583,
                        322239.804932,
                        323002.194824,
                        323996.926025,
                        322731.309814,
                        324755.821777,
                        326254.783936,
                        322643.416992,
                        325024.304199,
                        324414.753906,
                        323889.967773
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-mcmc-c3.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                "",
                                ""
                            ]
                        }
                    ]
                }
            ]
        }
    ]
}



==> evaluation/mcmc/data-wppl.json <==
{
    "benchmark" : [
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                "fileName" : "experiment-webppl.toml", 
                "options" : [
                    {
                        "contents" : "MCMC 3000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.wppl", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "WebPPL"
            }, 
            "buildCommand" : "", 
            "results" : [
                {
                    "command" : "webppl crbd-unaligned.wppl MCMC 3000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_run" : [
                        37678.8041992,
                        37182.4111328,
                        38642.3300781,
                        37096.5700684,
                        36092.684082,
                        37173.7858887,
                        36839.5090332,
                        37978.5598145,
                        35809.9558105,
                        36814.526123,
                        37380.651123,
                        37691.0627441,
                        35187.8718262,
                        36100.3571777,
                        38218.9228516,
                        37288.4472656,
                        37401.9970703,
                        38751.4438477,
                        36671.0969238,
                        36748.8830566,
                        36374.3110352,
                        37662.4848633,
                        37490.5510254,
                        37763.8840332,
                        36557.9431152,
                        36271.0349121,
                        37945.0600586,
                        37414.5368652,
                        37487.7719727,
                        37103.4421387,
                        37142.375,
                        37685.295166,
                        36206.8708496,
                        37405.4870605,
                        36984.1452637,
                        36287.0681152,
                        39520.598877,
                        37734.2231445,
                        37756.8618164,
                        36448.8400879,
                        36180.6337891,
                        37745.3830566,
                        36887.987793,
                        36548.1318359,
                        36264.5227051,
                        35561.7263184,
                        37641.0029297,
                        36048.5751953,
                        36805.1491699,
                        37354.0949707
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/crbd", 
                                "fileName" : "experiment-webppl.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                "fileName" : "experiment-webppl.toml", 
                "options" : [
                    {
                        "contents" : "MCMC 100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "lda.wppl", 
                        "name" : "argument"
                    }
                ], 
                "runtime" : "WebPPL"
            }, 
            "buildCommand" : "", 
            "results" : [
                {
                    "command" : "webppl lda.wppl MCMC 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_run" : [
                        380467.504883,
                        380946.863037,
                        385293.184082,
                        381601.463135,
                        389187.498047,
                        376866.954102,
                        390333.211914,
                        380270.006836,
                        388280.244141,
                        382934.092773,
                        383173.36377,
                        387346.169922,
                        384880.723145,
                        383747.115967,
                        386429.581787,
                        380496.844971,
                        380882.14624,
                        374763.36499,
                        382083.365967,
                        372334.416016,
                        385062.521729,
                        378666.375732,
                        382445.341064,
                        395578.843018,
                        387468.775879,
                        385972.894043,
                        380712.821777,
                        384641.976074,
                        378397.603027,
                        384530.168945,
                        383326.9021,
                        377203.807129,
                        381534.170166,
                        377002.181152,
                        375250.689209,
                        380099.809082,
                        377760.826904,
                        382152.230957,
                        391207.284912,
                        380858.364258,
                        396283.644043,
                        378874.452881,
                        384038.022949,
                        391018.97998,
                        384888.156006,
                        388100.995605,
                        382788.861816,
                        381981.694092,
                        379066.545898,
                        377128.751953
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/lda", 
                                "fileName" : "experiment-webppl.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n",
                                "undefined\n"
                            ]
                        }
                    ]
                }
            ]
        }
    ]
}



==> evaluation/mcmc/lda-align-1-hist.dat <==
0.0 4.4759788271604934
0.02 3.730888148148148
0.04 3.0944413580246914
0.06 2.566415925925926
0.08 2.116608950617284
0.1 1.7477393209876544
0.12 1.4363649382716048
0.14 1.1696027160493827
0.16 0.9514318518518519
0.18 0.7730685185185185
0.2 0.6271991358024691
0.22 0.5055457407407408
0.24 0.40697895061728395
0.26 0.32556296296296294
0.28 0.26272395061728393
0.3 0.20833067901234567
0.32 0.1661158024691358
0.34 0.13194777777777777
0.36 0.10507407407407407
0.38 0.08474648148148148
0.4 0.06870925925925926
0.42 0.055945
0.44 0.04866092592592593
0.46 0.0426666049382716
0.48 0.04029882716049383
0.5 0.04003685185185185
0.52 0.04306055555555555
0.54 0.048000123456790125
0.56 0.056427654320987654
0.58 0.06792364197530865
0.6 0.08318543209876543
0.62 0.10368975308641976
0.64 0.13034253086419753
0.66 0.1646919135802469
0.68 0.20646598765432098
0.7000000000000001 0.25871876543209876
0.72 0.3232997530864197
0.74 0.4011235802469136
0.76 0.5017597530864197
0.78 0.6182194444444444
0.8 0.7677132716049383
0.8200000000000001 0.9429625925925926
0.84 1.1593302469135802
0.86 1.417086049382716
0.88 1.7244669135802468
0.9 2.0905383333333334
0.92 2.5375743209876545
0.9400000000000001 3.06808962962963
0.96 3.6873271604938274
0.98 4.414919012345679
1.0 0


==> evaluation/mcmc/lda-align-2-hist.dat <==
0.0 4.421522283950617
0.02 3.6836726543209877
0.04 3.061615740740741
0.06 2.5434274074074072
0.08 2.0944907407407407
0.1 1.729831111111111
0.12 1.4155141358024692
0.14 1.1548108024691357
0.16 0.941984012345679
0.18 0.765610987654321
0.2 0.620295925925926
0.22 0.49869314814814814
0.24 0.4016824074074074
0.26 0.32205617283950616
0.28 0.2582816666666667
0.3 0.20528771604938273
0.32 0.1624454938271605
0.34 0.13102104938271605
0.36 0.10379604938271605
0.38 0.08378753086419753
0.4 0.06906814814814814
0.42 0.056731913580246915
0.44 0.048605
0.46 0.042265246913580246
0.48 0.04023234567901235
0.5 0.04008888888888889
0.52 0.04320518518518519
0.54 0.048331543209876544
0.56 0.05698703703703704
0.58 0.06869555555555555
0.6 0.08476648148148148
0.62 0.10653401234567901
0.64 0.13211185185185184
0.66 0.16642833333333334
0.68 0.21062024691358025
0.7000000000000001 0.2615282098765432
0.72 0.32592864197530863
0.74 0.40547827160493827
0.76 0.5048197530864198
0.78 0.628114074074074
0.8 0.7745368518518518
0.8200000000000001 0.954676049382716
0.84 1.1703374074074073
0.86 1.4301564814814816
0.88 1.739915987654321
0.9 2.120706975308642
0.92 2.5659433333333332
0.9400000000000001 3.100743271604938
0.96 3.725490740740741
0.98 4.47712512345679
1.0 0


==> evaluation/mcmc/lda-align-3-hist.dat <==
0.0 0.11545691358024691
0.02 0.13500549382716048
0.04 0.162384012345679
0.06 0.19466395061728395
0.08 0.23369518518518517
0.1 0.28373759259259257
0.12 0.34105654320987655
0.14 0.40684413580246914
0.16 0.4849256790123457
0.18 0.5763099382716049
0.2 0.6738848765432098
0.22 0.7829219135802469
0.24 0.9033008024691358
0.26 1.0231666049382715
0.28 1.1536194444444445
0.3 1.2799772222222223
0.32 1.4116780864197531
0.34 1.5337025925925927
0.36 1.65055987654321
0.38 1.7620673456790124
0.4 1.8540454938271604
0.42 1.9326137037037037
0.44 1.9949378395061728
0.46 2.0366524691358023
0.48 2.0540540740740743
0.5 2.0569135185185186
0.52 2.0379254938271605
0.54 1.9979557407407407
0.56 1.9310574691358025
0.58 1.8552887037037038
0.6 1.7583982716049382
0.62 1.6548006790123457
0.64 1.5338537654320987
0.66 1.411614012345679
0.68 1.2849876543209877
0.7000000000000001 1.1555394444444445
0.72 1.0243682716049383
0.74 0.906001975308642
0.76 0.7879856790123457
0.78 0.6778911728395062
0.8 0.5759477777777777
0.8200000000000001 0.4869550617283951
0.84 0.406870987654321
0.86 0.3413506172839506
0.88 0.2852119135802469
0.9 0.23378253086419754
0.92 0.19606006172839507
0.9400000000000001 0.16367228395061728
0.96 0.13796851851851852
0.98 0.11633660493827161
1.0 0


==> evaluation/mcmc/lda-align-bar.dat <==
particles	runtime	std
100000	125.24277065836333	1.0038372316958106
10000	11.821497284344	0.10531610205686791
1000	1.1717778784184667	0.01035812156734685


==> evaluation/mcmc/lda-lightweight-1-hist.dat <==
0.0 4.425290061728395
0.02 3.689904938271605
0.04 3.053311604938272
0.06 2.549966049382716
0.08 2.0951096296296297
0.1 1.72326987654321
0.12 1.4122053086419752
0.14 1.1610295061728395
0.16 0.9417248765432099
0.18 0.7660985185185185
0.2 0.6187572839506172
0.22 0.5013595061728395
0.24 0.4034535802469136
0.26 0.3230613580246914
0.28 0.2572874074074074
0.3 0.2052469135802469
0.32 0.16354172839506173
0.34 0.13171759259259258
0.36 0.10366802469135802
0.38 0.08436006172839507
0.4 0.06788320987654321
0.42 0.056443395061728394
0.44 0.04723802469135802
0.46 0.04302685185185185
0.48 0.040123456790123455
0.5 0.04106561728395062
0.52 0.04329975308641975
0.54 0.04859820987654321
0.56 0.056112283950617285
0.58 0.06981203703703703
0.6 0.08448222222222222
0.62 0.105955
0.64 0.13164074074074075
0.66 0.1659058024691358
0.68 0.20738302469135803
0.7000000000000001 0.26065123456790124
0.72 0.32549944444444445
0.74 0.4081189506172839
0.76 0.5044975308641976
0.78 0.6247120987654321
0.8 0.771947037037037
0.8200000000000001 0.9492965432098766
0.84 1.1659391975308642
0.86 1.4342188271604939
0.88 1.747269938271605
0.9 2.1180663580246915
0.92 2.559717839506173
0.9400000000000001 3.103935987654321
0.96 3.737517962962963
0.98 4.469277592592593
1.0 0


==> evaluation/mcmc/lda-lightweight-2-hist.dat <==
0.0 4.4721577777777775
0.02 3.72296987654321
0.04 3.097079197530864
0.06 2.5667725308641973
0.08 2.1171785185185183
0.1 1.7420652469135802
0.12 1.435763024691358
0.14 1.1698116049382716
0.16 0.9541273456790124
0.18 0.7721046913580247
0.2 0.6278738271604938
0.22 0.5077357407407408
0.24 0.4074729012345679
0.26 0.32615432098765434
0.28 0.2604273456790123
0.3 0.20771555555555554
0.32 0.1661375925925926
0.34 0.13230043209876544
0.36 0.10513030864197531
0.38 0.08475888888888888
0.4 0.06897703703703703
0.42 0.056706543209876545
0.44 0.048910061728395064
0.46 0.042806666666666666
0.48 0.04073
0.5 0.040708086419753084
0.52 0.04285055555555556
0.54 0.04899716049382716
0.56 0.05615530864197531
0.58 0.06719654320987654
0.6 0.08385234567901234
0.62 0.10415524691358025
0.64 0.1305545061728395
0.66 0.1639648148148148
0.68 0.2045695061728395
0.7000000000000001 0.25796074074074077
0.72 0.3231135185185185
0.74 0.4029846296296296
0.76 0.500820987654321
0.78 0.6197428395061728
0.8 0.764980061728395
0.8200000000000001 0.9403853086419753
0.84 1.156642098765432
0.86 1.4163112345679012
0.88 1.7259232716049382
0.9 2.0905025925925926
0.92 2.541115
0.9400000000000001 3.0656266049382714
0.96 3.6863304320987655
0.98 4.430689567901235
1.0 0


==> evaluation/mcmc/lda-lightweight-3-hist.dat <==
0.0 0.11628814814814815
0.02 0.13915833333333333
0.04 0.1647453086419753
0.06 0.19518753086419752
0.08 0.23472796296296297
0.1 0.2820632098765432
0.12 0.3412566049382716
0.14 0.40909654320987654
0.16 0.48464932098765434
0.18 0.5737093827160494
0.2 0.6767962345679013
0.22 0.7832416666666666
0.24 0.9003709259259259
0.26 1.0273438888888888
0.28 1.153315987654321
0.3 1.2855817283950617
0.32 1.4114927160493826
0.34 1.5405278395061728
0.36 1.6532725308641976
0.38 1.762824938271605
0.4 1.8546206172839506
0.42 1.9338335802469135
0.44 1.993963024691358
0.46 2.0357204320987656
0.48 2.0546680246913582
0.5 2.055369135802469
0.52 2.031737098765432
0.54 1.996499135802469
0.56 1.9366853703703704
0.58 1.856163950617284
0.6 1.7603347530864197
0.62 1.6520791358024691
0.64 1.5309395061728395
0.66 1.4092737037037038
0.68 1.2847833333333334
0.7000000000000001 1.153137962962963
0.72 1.023452962962963
0.74 0.9022506790123457
0.76 0.7845482716049382
0.78 0.6743804938271605
0.8 0.5740362345679012
0.8200000000000001 0.4856606172839506
0.84 0.40679808641975307
0.86 0.33994265432098764
0.88 0.2832113580246914
0.9 0.23659006172839506
0.92 0.1977246913580247
0.9400000000000001 0.16408907407407408
0.96 0.13541981481481483
0.98 0.11643543209876543
1.0 0


==> evaluation/mcmc/lda-lightweight-bar.dat <==
particles	runtime	std
100000	325.25344857176333	1.90313252406605
10000	32.467170576987336	0.35115675877981856
1000	3.2273229980470335	0.030166039697687864


==> evaluation/mcmc/lda-simple-align-bar.dat <==
particles	runtime	std
3000000	67.22429925130366	0.5586124152153147


==> evaluation/mcmc/lda-simple-lightweight-bar.dat <==
particles	runtime	std
3000000	94.63976324381666	0.6539802137647233


==> evaluation/mcmc/lda-webppl-bar.dat <==
particles	runtime	std
100000	382.9272361621	5.014782852934456


==> evaluation/smc/clads-align-1-box.dat <==
data
-314.791281
-314.791281
-314.202163
-316.616181
-316.616181
-314.462988
-314.462988
-314.161009
-315.174116
-315.174116
-314.991804
-315.685882
-315.685882
-315.632655
-315.632655
-315.507093
-316.239657
-316.239657
-313.667654
-313.667654
-314.57027
-314.231247
-314.231247
-314.798917
-314.798917
-315.635896
-315.334423
-315.334423
-313.909121
-315.109683
-315.109683
-315.325808
-315.325808
-315.745726
-313.567665
-313.567665
-312.21286
-312.21286
-313.448964
-315.588238
-315.588238
-315.548887
-315.183066
-315.183066
-314.72543
-314.72543
-313.242487
-315.081574
-315.081574
-315.23156
-315.23156
-313.830458
-315.347415
-315.347415
-314.917897
-314.917897
-315.76715
-313.309965
-313.309965
-313.839231
-315.225447
-315.225447
-314.957137
-314.957137
-315.540877
-315.60301
-315.60301
-314.705486
-314.705486
-315.222217
-314.084845
-314.084845
-316.237564
-316.237564
-313.528939
-314.140874
-314.140874
-314.938358
-314.938358
-314.816854
-312.239173
-312.239173
-313.827106
-315.054237
-315.054237
-314.169109
-314.169109
-314.050435
-315.266407
-315.266407
-315.339858
-314.730192
-314.730192
-314.587094
-314.587094
-315.760074
-314.633324
-314.633324
-315.069726
-315.069726
-315.161438
-315.161438
-314.854684
-314.854684
-313.976293
-315.73686
-315.73686
-314.370527
-314.370527
-313.704267
-314.807009
-314.807009
-314.508753
-314.508753
-314.199801
-316.156634
-316.156634
-314.25987
-314.25987
-315.821844
-314.48502
-314.48502
-315.24683
-315.598157
-315.598157
-314.722448
-314.722448
-315.735062
-314.946054
-314.946054
-315.790605
-315.790605
-314.063085
-316.140918
-316.140918
-315.57373
-315.57373
-315.345696
-315.540573
-315.540573
-313.97434
-313.97434
-315.61479
-316.24777
-316.24777
-313.973571
-316.055129
-316.055129
-314.604116
-314.604116
-314.281377
-315.050517
-315.050517
-315.59907
-315.59907
-314.483732
-314.114653
-314.114653
-314.255661
-314.255661
-314.69531
-314.146578
-314.146578
-314.88164
-314.88164
-314.868348
-315.523172
-315.523172
-315.590364
-315.590364
-313.771485
-313.843269
-313.843269
-313.694524
-315.791411
-315.791411
-314.615166
-314.615166
-314.95983
-315.177675
-315.177675
-315.456433
-315.456433
-314.414057
-316.390777
-316.390777
-315.804585
-315.804585
-316.167097
-314.851845
-314.851845
-313.960496
-313.960496
-315.196213
-315.228543
-315.228543
-314.381021
-312.704069
-312.704069
-314.529083
-315.747261
-315.863583
-314.837299
-314.837299
-313.723817
-315.243273
-315.243273
-316.074017
-316.074017
-314.695538
-311.984778
-311.984778
-315.60294
-315.60294
-314.677403
-313.137484
-313.137484
-315.316578
-315.316578
-314.369564
-314.196969
-314.196969
-314.492264
-315.056635
-315.056635
-314.649713
-314.649713
-314.22595
-313.934071
-313.934071
-312.598304
-312.598304
-314.155261
-314.60416
-314.60416
-314.532208
-312.396318
-312.396318
-316.618676
-316.618676
-315.39281
-314.75163
-314.75163
-315.330517
-315.944044
-315.944044
-314.397392
-314.397392
-314.352232
-315.265153
-315.265153
-314.180082
-314.180082
-314.632156
-314.508065
-314.508065
-315.496548
-315.496548
-314.824675
-314.984831
-314.984831
-313.404495
-315.645855
-315.645855
-314.746412
-314.746412
-314.871342
-314.642844
-314.642844
-315.661169
-315.661169
-313.416733
-315.888353
-315.888353
-314.962942
-314.962942
-313.876468
-315.598922
-315.598922
-316.257162
-316.257162
-314.71043
-313.802408
-313.802408
-315.947006
-315.947006
-314.843132
-315.430505
-315.430505
-314.042665
-315.369537
-315.369537
-313.806145
-313.806145
-313.791366
-315.226094
-315.226094
-315.271929
-315.271929
-316.035672

==> evaluation/smc/clads-align-2-box.dat <==
data
-314.609861
-314.813781
-314.257601
-314.2831
-315.151082
-313.577014
-314.586428
-314.818223
-315.09758
-314.565788
-314.695751
-314.21783
-314.669592
-314.551137
-315.003346
-314.47659
-315.44098
-314.275728
-313.556387
-314.607087
-315.013617
-314.093106
-313.830226
-314.005977
-314.185162
-314.507535
-314.337962
-314.671418
-315.209609
-314.590016
-314.836164
-314.596676
-314.315503
-314.624434
-313.994165
-314.832656
-314.820849
-314.864111
-313.57131
-314.512098
-314.900378
-314.48286
-314.68356
-314.910489
-314.526601
-314.577832
-314.483359
-314.93675
-313.915216
-314.159197
-314.140482
-314.67902
-314.693711
-314.284833
-314.242146
-314.78036
-315.015153
-314.901949
-314.215672
-314.75648
-314.089277
-311.980306
-314.990159
-314.378911
-314.197241
-314.491334
-313.324133
-314.096444
-314.210466
-314.197269
-314.887971
-313.863465
-314.234458
-314.736969
-314.096993
-314.039745
-314.534155
-314.456828
-315.158183
-314.613734
-314.61232
-314.083308
-315.159084
-313.853179
-314.810565
-314.924751
-314.910782
-315.199272
-314.84461
-314.830487
-314.767559
-312.424984
-314.874025
-313.789472
-314.802999
-314.800595
-314.156357
-314.252158
-314.709296
-314.762573
-314.63305
-314.719384
-314.112803
-314.236415
-314.348919
-314.967586
-314.719903
-314.455011
-315.310035
-314.678302
-314.477701
-314.409822
-314.593854
-313.952558
-314.360296
-314.617497
-314.00854
-313.859556
-314.030118
-314.319954
-314.583052
-313.556609
-314.52362
-314.510309
-315.005242
-314.129451
-315.193561
-314.358467
-314.920891
-312.94884
-314.241173
-314.819798
-313.638546
-314.553637
-314.408884
-314.726908
-314.284485
-314.89995
-314.101287
-314.164897
-314.095575
-314.257904
-314.914175
-314.320452
-314.793324
-313.930902
-313.903302
-314.521637
-314.722152
-315.141569
-314.494976
-313.983453
-314.63136
-314.47843
-314.223815
-314.387659
-314.829069
-314.803774
-314.438692
-314.692582
-314.195023
-314.72395
-314.57196
-314.739263
-314.846962
-314.501504
-314.648018
-314.442315
-314.484441
-314.059854
-314.705947
-314.525997
-314.424
-314.416649
-315.109264
-314.916238
-313.971112
-314.403342
-314.73486
-314.737014
-314.164553
-314.503416
-314.353704
-314.980074
-313.853586
-314.401436
-314.900956
-314.607272
-314.015243
-314.782682
-314.499855
-314.854457
-314.86738
-314.156399
-314.48158
-314.164468
-314.304604
-314.761163
-314.632123
-314.390149
-315.065085
-314.794644
-314.382426
-315.039315
-313.958227
-314.188317
-315.368684
-314.284808
-314.211793
-314.707967
-314.688924
-314.888372
-315.063301
-314.257706
-314.248151
-314.730997
-313.896372
-314.636999
-315.060993
-315.444381
-314.740403
-314.178378
-314.354245
-314.305398
-314.003395
-314.164817
-314.741755
-315.249763
-314.900062
-314.647643
-314.665515
-315.010643
-314.694931
-314.069244
-314.702003
-315.113035
-314.483215
-314.171134
-314.798093
-315.203971
-314.45182
-314.4402
-314.563161
-314.722875
-313.380438
-314.66142
-313.90385
-314.488018
-314.887232
-314.568069
-314.434178
-313.68896
-314.135341
-314.897828
-314.871286
-315.214321
-314.867315
-314.877898
-314.570064
-314.980458
-315.008475
-314.40925
-314.595481
-315.527015
-314.837111
-315.208973
-314.734106
-314.450742
-314.751386
-314.642574
-314.194009
-314.314041
-313.575494
-314.648071
-314.539015
-313.50547
-313.707158
-314.884588
-313.801888
-314.149421
-314.53024
-314.09803
-314.759948
-314.7517
-315.235133
-314.3911
-314.471763
-314.51967
-314.573121
-315.311625
-314.948408
-314.883752
-313.645125
-314.19116
-313.833241
-315.035835
-313.984703
-314.381145
-314.924295
-314.851723

==> evaluation/smc/clads-align-3-box.dat <==
data
-314.373187
-314.438959
-314.567064
-314.448638
-314.025055
-314.327971
-314.325114
-314.085053
-314.578262
-314.348386
-314.146994
-314.291383
-314.165157
-314.313149
-314.175643
-314.200936
-314.491561
-314.358064
-313.80936
-314.434874
-314.285745
-314.366711
-314.458157
-314.534472
-314.415079
-314.381659
-314.294013
-314.439146
-314.424889
-314.326514
-314.585475
-314.24477
-314.230135
-314.155053
-314.48012
-314.271424
-314.514753
-314.354383
-314.497452
-313.544758
-314.310918
-314.049344
-314.526455
-314.390864
-314.331436
-314.622002
-314.272428
-314.499367
-314.663952
-314.334585
-314.573943
-314.448665
-314.351094
-314.503
-314.526126
-313.864711
-314.622983
-314.42204
-314.628603
-314.337025
-314.36038
-314.124204
-314.444298
-314.350518
-314.545185
-313.855845
-314.302264
-314.315285
-314.384382
-313.855362
-314.275711
-314.530109
-314.483189
-313.830659
-314.526299
-314.385114
-314.27836
-314.493866
-314.62482
-314.334316
-314.569163
-314.605942
-314.044409
-314.566942
-314.658166
-314.423505
-314.365029
-314.27619
-314.319913
-314.541027
-314.419661
-314.521154
-314.621804
-314.528503
-313.788743
-314.453475
-314.04884
-314.520464
-314.458077
-313.869478
-313.906794
-314.583579
-313.980341
-314.57777
-314.413366
-314.523931
-314.287407
-314.411399
-314.370674
-314.582255
-314.193376
-314.161836
-314.407746
-314.25391
-314.531595
-314.522541
-314.033288
-314.489648
-314.409735
-314.377379
-314.404418
-314.107409
-314.401926
-313.945549
-314.42224
-314.609881
-313.982458
-314.509233
-314.545312
-314.043995
-314.505122
-314.198583
-314.054692
-313.981513
-314.362389
-314.36147
-314.609529
-314.443616
-314.259555
-314.592948
-314.252596
-314.48496
-314.453545
-314.512879
-314.469168
-314.564814
-314.550274
-314.503145
-314.458391
-314.246668
-314.517299
-314.249954
-314.42085
-314.569229
-314.547085
-314.383173
-314.439061
-314.197323
-314.478055
-314.470536
-314.335311
-314.115788
-314.597946
-314.38318
-314.255408
-314.563777
-314.376545
-314.319533
-314.305522
-314.598246
-314.512173
-314.261814
-314.508442
-314.605931
-314.476325
-314.384148
-314.044546
-314.513684
-314.439369
-314.471334
-314.4674
-314.591279
-314.328643
-314.43546
-314.578956
-314.602516
-314.306854
-314.333755
-314.5555
-314.294815
-314.401676
-314.692566
-314.336307
-314.055363
-314.151687
-314.427232
-314.25119
-313.983618
-314.47661
-314.371694
-314.073404
-314.103441
-314.53958
-314.347656
-314.309101
-314.422124
-314.437798
-314.130732
-314.192217
-313.75766
-314.371343
-314.24331
-314.380083
-314.328894
-314.305299
-314.689687
-314.705866
-314.497561
-314.423143
-314.386419
-314.052562
-314.246145
-314.179388
-314.015024
-314.381329
-314.136506
-314.484306
-314.317072
-314.34177
-314.48889
-314.421614
-314.205722
-314.092728
-314.632893
-314.420099
-314.244948
-313.774704
-314.441566
-314.565725
-313.998744
-314.554978
-314.519836
-314.577442
-314.058854
-314.51145
-314.702058
-314.414802
-314.561191
-314.424463
-314.404741
-314.420717
-313.947443
-314.264504
-314.213538
-314.545493
-314.161911
-314.359552
-314.380814
-314.389982
-313.925395
-314.265345
-314.399154
-314.472365
-314.416587
-314.408348
-314.282323
-314.422145
-314.350789
-314.510963
-314.36869
-314.663152
-314.437694
-314.007862
-314.473737
-314.237548
-314.33938
-314.5199
-314.433069
-314.176237
-314.416088
-314.378575
-314.191552
-314.225765
-314.64005
-314.366644
-314.316502
-314.62165
-314.552881
-314.265487
-314.28065
-314.329589
-314.495952
-314.475344
-314.663436
-314.641575
-314.614883
-314.447847
-314.129513
-314.432179
-314.395336

==> evaluation/smc/clads-align-bar.dat <==
particles	runtime	std
1000000	92.414051489258	0.6775183812646063
100000	8.878481201985633	0.060596606176852794
10000	0.60144934733073	0.008522706914452161


==> evaluation/smc/clads-likelihood-1-box.dat <==
data
-433.508883
-444.959646
-425.809961
-449.246127
-436.704709
-411.010135
-419.795923
-415.411207
-382.816554
-430.407539
-490.350721
-454.227209
-418.601433
-435.63556
-422.906026
-451.789757
-394.451687
-426.082875
-480.912785
-400.699676
-432.306987
-488.196295
-443.488921
-430.778342
-494.23278
-403.431878
-436.770596
-423.311664
-439.674869
-449.697408
-448.257895
-409.157897
-480.875099
-464.80341
-431.779283
-473.019187
-427.236141
-463.324749
-438.75086
-411.64916
-396.016264
-430.738406
-435.500265
-433.083483
-412.385404
-415.540135
-460.7742
-426.892427
-436.444943
-433.130161
-415.619048
-387.704551
-416.463212
-429.638077
-426.3373
-425.680126
-431.336652
-437.721352
-437.884244
-475.988325
-436.7859
-412.722371
-428.749145
-422.206377
-397.054763
-428.891711
-399.989234
-412.821819
-422.943605
-428.317807
-418.050582
-512.903347
-444.003283
-454.690425
-458.243096
-421.191003
-453.410176
-457.972695
-409.657506
-398.561753
-461.255203
-401.426159
-491.398481
-448.37578
-434.618905
-450.549119
-430.951035
-451.089109
-444.82645
-425.041722
-429.771922
-421.54659
-417.413042
-416.945762
-422.318973
-450.270883
-411.018545
-393.698842
-434.951284
-450.235096
-455.003845
-393.472137
-462.854141
-452.484011
-447.789647
-450.753671
-445.815937
-435.850478
-404.600624
-399.492566
-418.463678
-404.531044
-422.831068
-431.952101
-441.2751
-463.552132
-446.768062
-407.531957
-437.974363
-410.686246
-420.351066
-399.880992
-496.569182
-427.783656
-453.605492
-383.180584
-439.461159
-425.48236
-397.294044
-434.226564
-439.440706
-413.682889
-491.904736
-430.806165
-467.68134
-408.74738
-417.309048
-409.457862
-444.366359
-441.630725
-415.372539
-430.235004
-430.499791
-395.383327
-451.198332
-418.169217
-438.905512
-467.606134
-412.056163
-407.169936
-410.89777
-428.32651
-413.478905
-494.084944
-413.360784
-431.993277
-429.236074
-434.881541
-451.60001
-389.683609
-487.470917
-424.956021
-422.062965
-411.875806
-422.208836
-428.78369
-407.044054
-424.167673
-470.949401
-443.046883
-450.505718
-382.71654
-403.384603
-412.122522
-418.292157
-459.235369
-474.60277
-435.05944
-401.968651
-416.709122
-482.413836
-397.627746
-440.558531
-452.706833
-475.409029
-421.941423
-476.293957
-446.211347
-433.630265
-394.836
-453.957292
-432.135112
-434.110341
-422.241236
-426.0724
-432.825372
-413.977453
-439.017521
-443.937381
-386.145808
-415.042814
-387.868918
-421.902408
-421.314888
-424.497552
-420.811356
-440.673849
-467.424898
-394.253019
-442.865274
-431.448377
-410.151432
-441.670666
-426.112599
-498.818838
-388.448193
-439.699597
-457.101363
-438.758957
-369.51081
-426.065983
-409.734973
-416.808057
-426.758777
-531.176574
-427.170213
-423.134345
-414.650356
-490.014619
-440.190238
-448.389279
-446.505203
-407.558989
-460.326925
-491.107123
-420.490171
-480.54827
-411.895386
-410.579317
-457.903317
-514.977985
-437.767289
-419.168293
-406.322142
-454.410192
-417.201706
-445.396635
-421.684948
-422.554376
-374.260255
-390.753085
-412.9259
-422.570019
-454.220547
-437.090183
-430.7339
-434.289391
-418.304812
-437.89673
-459.838514
-448.22067
-426.043321
-454.144994
-460.766854
-400.391932
-439.021802
-394.471523
-403.903378
-437.87011
-417.503933
-459.938963
-385.185124
-387.631909
-435.554146
-397.364961
-433.297256
-430.025008
-441.995012
-446.786252
-442.710618
-469.527621
-480.994125
-486.222507
-459.982393
-397.297613
-422.696904
-451.2495
-490.946686
-463.553484
-422.627051
-443.955842
-408.803688
-507.959544
-427.267524
-428.948291
-427.412124
-389.564725
-430.22971
-465.281076

==> evaluation/smc/clads-likelihood-2-box.dat <==
data
-404.450651
-416.614436
-450.44337
-440.313359
-442.397596
-429.234997
-448.033836
-416.426054
-425.177339
-509.594101
-445.581033
-428.924929
-419.142874
-457.987332
-410.307624
-421.956067
-411.88433
-500.519304
-433.069674
-463.212731
-434.363593
-502.385176
-423.863714
-434.023144
-425.579392
-451.313886
-438.215214
-408.728401
-412.871083
-461.807416
-412.300359
-427.403154
-432.826695
-417.332782
-439.599491
-427.12541
-456.233592
-434.687599
-494.583077
-490.56476
-417.875808
-430.373509
-437.776228
-425.53164
-411.259597
-460.907833
-422.219082
-457.359602
-452.864114
-432.818239
-413.363787
-464.641812
-424.615157
-423.427508
-445.84703
-471.424291
-471.653192
-461.629327
-460.302541
-436.519432
-410.496577
-428.109681
-450.809955
-416.847887
-439.796611
-450.765139
-407.210923
-439.421232
-476.846725
-432.417595
-520.376184
-477.366661
-428.482207
-489.034214
-487.267237
-451.5811
-422.801517
-461.423539
-456.551263
-430.092465
-450.499315
-422.833023
-440.751297
-435.30997
-452.392536
-409.860967
-453.987525
-431.332829
-435.67596
-437.910512
-442.791421
-432.306992
-405.62849
-456.359241
-419.239788
-423.012217
-443.493304
-435.354396
-458.986694
-423.811154
-488.582171
-419.152366
-427.381898
-479.391966
-451.075683
-425.13094
-459.214749
-470.71338
-439.442188
-434.526531
-444.838564
-451.947249
-460.041446
-422.055021
-407.014762
-450.11579
-412.955139
-420.949759
-429.980057
-427.848504
-427.238462
-478.160395
-428.993845
-494.314257
-448.494128
-457.438787
-429.80297
-439.469082
-426.546828
-458.012392
-441.848731
-458.820796
-453.438428
-502.945994
-456.832256
-432.686541
-402.175897
-450.730029
-414.00394
-453.147365
-486.410255
-462.571404
-424.064975
-442.791465
-497.602317
-400.073973
-455.411103
-468.452213
-483.77011
-483.148551
-431.605361
-460.38389
-490.194489
-414.556753
-478.425727
-451.058162
-448.272079
-473.775917
-438.056131
-433.702955
-424.207799
-425.313744
-426.051968
-454.22584
-454.038604
-422.900343
-471.413442
-416.92422
-432.328598
-497.160499
-448.251763
-418.394677
-432.449023
-430.66281
-444.446253
-431.656111
-447.450751
-431.263053
-445.084717
-401.60754
-437.615203
-414.663377
-461.21958
-455.246231
-451.038617
-433.758339
-432.367145
-457.000895
-431.819469
-416.885591
-428.011611
-424.121195
-435.867182
-440.98664
-436.60866
-421.467426
-428.277358
-454.941251
-439.546198
-463.752914
-461.945455
-481.195015
-466.243862
-445.870278
-415.02765
-411.010363
-479.022426
-415.655002
-400.943949
-468.457404
-494.938253
-461.388922
-419.470685
-411.605222
-412.052927
-411.453155
-467.644401
-426.627135
-414.733893
-443.940034
-445.78699
-461.7104
-489.275793
-456.721538
-429.945141
-446.77859
-451.885622
-487.829221
-456.854672
-437.587923
-470.707939
-444.468703
-405.603861
-421.473659
-458.284801
-548.681549
-430.65332
-467.727203
-410.882153
-448.020825
-453.421317
-455.821957
-422.961936
-464.2933
-445.756407
-417.829755
-480.492984
-503.005871
-418.337897
-528.764156
-466.346642
-460.340808
-431.735447
-484.563001
-425.993441
-410.378789
-428.320156
-486.329771
-460.386421
-452.463686
-413.486513
-427.898088
-405.146454
-415.835466
-427.289454
-416.530636
-418.578337
-439.619803
-433.681379
-423.526289
-454.311096
-426.038463
-444.950979
-401.10464
-412.120922
-449.408418
-433.171885
-451.343706
-426.27118
-459.180755
-460.319036
-430.721257
-399.91301
-409.503826
-434.5052
-492.717707
-440.711305
-429.3543
-394.09402
-430.109724
-460.597216
-502.89539
-438.687937

==> evaluation/smc/clads-likelihood-3-box.dat <==
data
-409.966939
-422.412047
-424.671213
-456.531727
-426.410641
-471.210724
-431.75783
-434.168645
-454.67894
-443.061258
-428.793282
-431.043629
-419.490631
-444.329418
-441.827561
-422.684355
-445.343152
-461.680616
-484.947732
-434.584705
-434.254513
-435.10132
-438.053271
-467.113034
-448.624437
-412.53114
-452.481187
-427.603481
-448.165063
-418.052981
-453.382435
-436.2236
-485.126911
-444.086213
-534.715839
-411.444708
-428.597693
-435.93866
-469.414843
-420.995016
-431.711896
-489.964448
-425.758148
-446.48581
-460.263255
-456.304127
-426.931239
-438.189179
-446.263522
-451.872869
-482.546362
-450.655746
-470.534143
-495.191139
-509.27738
-456.610569
-424.55017
-438.289366
-434.971934
-440.398148
-519.270943
-423.152459
-407.444861
-466.234611
-437.057219
-404.971742
-437.29122
-454.434176
-449.593531
-457.363619
-421.773408
-471.289348
-452.98477
-440.010495
-403.96947
-419.340397
-418.810193
-434.216937
-442.019489
-444.045227
-426.388932
-451.181406
-420.897974
-475.818201
-449.210855
-450.793666
-445.526564
-419.235167
-482.128986
-422.750062
-440.112651
-453.870735
-442.648016
-422.167078
-439.483381
-436.667205
-435.48822
-495.991495
-419.124619
-421.088325
-447.716092
-449.044654
-470.007936
-466.203228
-438.790726
-426.046188
-454.969128
-515.772815
-404.768062
-499.141119
-436.481978
-428.502075
-453.010549
-401.25568
-412.689332
-439.913345
-488.422752
-434.245531
-416.356786
-477.845768
-422.447563
-445.919148
-419.785898
-430.382038
-443.679096
-463.980385
-431.63236
-404.028366
-435.644031
-417.183555
-447.673622
-442.060425
-459.774308
-463.46081
-445.6067
-433.290204
-431.926327
-405.30202
-479.85749
-430.766573
-442.669896
-405.717264
-431.70889
-466.335867
-530.595463
-447.498517
-427.580886
-422.273131
-407.384612
-424.085118
-428.60673
-429.639759
-439.263046
-454.07255
-441.725608
-418.64295
-429.189389
-425.780774
-455.317012
-464.14492
-422.487248
-449.852925
-393.74971
-447.807142
-429.378866
-438.492283
-423.920871
-436.475178
-431.947964
-399.055951
-427.473207
-437.797744
-414.649259
-443.112649
-441.851939
-443.810893
-428.051256
-434.633343
-436.886073
-433.870935
-410.701002
-485.133851
-422.963611
-483.062873
-423.122836
-433.205543
-422.726078
-447.998329
-466.453017
-495.959747
-419.926572
-461.138666
-412.194699
-445.646252
-451.601105
-424.116792
-445.455509
-426.880119
-442.935077
-451.857911
-456.896693
-453.428881
-441.662283
-481.78319
-440.404783
-440.713511
-450.612626
-445.094266
-435.968395
-451.166226
-420.400652
-437.909411
-430.365321
-408.509207
-433.409648
-470.285668
-431.126442
-433.642018
-469.487875
-458.28709
-448.759548
-439.265109
-449.237908
-416.410726
-467.426481
-434.502395
-509.761216
-474.947418
-441.111398
-431.924591
-407.771112
-421.767306
-452.59844
-475.373918
-433.720412
-429.414231
-451.353597
-422.085974
-438.903451
-436.865026
-421.610713
-481.972915
-419.862435
-391.612105
-432.54754
-452.345494
-424.501074
-417.626071
-426.941996
-452.222805
-442.320314
-437.792738
-429.121424
-422.550985
-435.650838
-461.261219
-459.902742
-420.795704
-431.859885
-440.280839
-462.880612
-438.736529
-435.60887
-441.936468
-440.394912
-445.160448
-437.202031
-433.506266
-469.572656
-424.945569
-410.116068
-465.966948
-407.181229
-444.145652
-441.426669
-415.198422
-419.074128
-408.509436
-434.258541
-458.104585
-438.329454
-453.583973
-456.948867
-493.83624
-420.516176
-432.827301
-471.759237
-431.270548
-433.797134

==> evaluation/smc/clads-likelihood-bar.dat <==
particles	runtime	std
1000000	634.066768572436	45.25413883144449
100000	59.301068008577815	4.693251559118522
10000	3.5609600458558863	0.33332439103010114


==> evaluation/smc/crbd-align-1-box.dat <==
data
-304.734795
-304.573754
-304.573754
-304.573754
-304.929993
-304.929993
-304.98389
-304.98389
-305.297425
-305.297425
-305.297425
-304.681443
-304.681443
-304.874335
-304.874335
-304.874335
-305.11041
-305.11041
-304.602197
-304.602197
-304.602197
-304.97342
-304.97342
-305.00332
-305.00332
-305.00332
-304.870316
-304.870316
-304.960912
-304.960912
-304.661058
-304.661058
-304.661058
-304.647472
-304.647472
-304.693053
-304.693053
-304.693053
-305.078722
-305.078722
-304.951579
-304.951579
-304.951579
-304.629376
-304.629376
-305.101514
-305.101514
-304.781054
-304.781054
-304.781054
-304.321509
-304.321509
-304.52114
-304.52114
-304.52114
-304.862159
-304.862159
-304.9172
-304.9172
-304.9172
-304.876332
-304.876332
-304.773322
-304.773322
-304.887003
-304.887003
-304.887003
-304.914134
-304.914134
-304.736898
-304.736898
-304.736898
-304.825325
-304.825325
-304.773226
-304.773226
-304.773226
-304.863403
-304.863403
-304.760803
-304.760803
-304.610727
-304.610727
-304.610727
-305.056569
-305.056569
-304.609023
-304.609023
-304.609023
-304.690357
-304.690357
-305.036929
-305.036929
-304.446511
-304.446511
-304.446511
-304.785455
-304.785455
-304.764742
-304.764742
-304.842321
-304.922765
-304.922765
-304.922765
-304.549204
-304.549204
-304.621476
-304.621476
-304.621476
-304.775068
-304.775068
-304.728619
-304.728619
-304.728619
-304.853735
-304.853735
-305.027607
-305.027607
-304.838352
-304.838352
-304.838352
-304.687262
-304.687262
-304.843411
-304.843411
-304.843411
-304.591448
-304.591448
-304.790726
-304.790726
-304.790726
-304.76266
-304.76266
-304.729083
-304.729083
-304.729083
-304.694225
-304.694225
-304.86035
-304.86035
-304.78961
-304.78961
-304.78961
-304.671917
-304.671917
-304.790376
-304.790376
-304.790376
-304.805989
-304.805989
-304.971631
-304.971631
-304.971631
-304.466827
-304.466827
-304.748342
-304.748342
-304.748342
-304.72374
-304.72374
-304.724577
-304.724577
-304.660007
-304.660007
-304.660007
-304.857612
-304.857612
-304.717844
-304.717844
-304.717844
-304.888982
-304.888982
-304.673134
-304.673134
-304.673134
-304.736247
-304.736247
-305.211863
-305.211863
-305.211863
-304.854922
-304.854922
-304.606228
-304.606228
-304.458313
-304.458313
-304.458313
-304.938512
-304.938512
-304.862797
-304.862797
-304.862797
-304.759668
-304.759668
-304.813244
-304.813244
-304.813244
-304.919341
-304.919341
-304.837157
-304.811784
-304.811784
-304.610041
-304.610041
-305.002379
-305.002379
-305.002379
-304.676675
-304.676675
-305.240568
-305.240568
-305.240568
-305.102459
-305.102459
-304.744889
-304.744889
-305.116093
-305.116093
-305.116093
-304.751623
-304.751623
-305.026189
-305.026189
-305.026189
-304.549812
-304.549812
-305.05487
-305.05487
-305.05487
-304.884857
-304.884857
-304.777479
-304.777479
-304.777479
-304.786047
-304.786047
-304.806527
-304.806527
-304.806527
-304.888006
-304.888006
-304.646829
-304.646829
-304.670828
-304.670828
-304.670828
-304.119492
-304.119492
-305.087306
-305.087306
-305.087306
-304.519088
-304.519088
-304.703463
-304.703463
-304.703463
-304.589343
-304.589343
-305.007794
-305.007794
-305.007794
-304.697481
-304.697481
-304.720769
-304.720769
-304.869142
-304.869142
-304.869142
-304.407199
-304.407199
-304.668383
-304.668383
-304.668383
-304.793633
-304.793633
-305.293755
-305.293755
-305.293755
-304.343352
-304.343352
-305.121511
-305.121511
-304.724927
-304.724927
-304.724927
-304.811489
-304.811489
-304.303313
-304.303313
-304.303313
-304.458495
-304.458495
-305.074463
-305.074463
-305.074463
-304.517312
-304.517312
-304.483391
-304.483391
-304.916123

==> evaluation/smc/crbd-align-2-box.dat <==
data
-304.713777
-304.781741
-304.776996
-304.664606
-304.739207
-304.85139
-304.66965
-304.748938
-304.791971
-304.734022
-304.74472
-304.731526
-304.752491
-304.664463
-304.71493
-304.839456
-304.76561
-304.736856
-304.622063
-304.740106
-304.884534
-304.732624
-304.813251
-304.782685
-304.743134
-304.661673
-304.78216
-304.781325
-304.836306
-304.722094
-304.798259
-304.722652
-304.808014
-304.717565
-304.728659
-304.654429
-304.734691
-304.839859
-304.687621
-304.738994
-304.65379
-304.747263
-304.645927
-304.70248
-304.695453
-304.712487
-304.760324
-304.762885
-304.707745
-304.769249
-304.644809
-304.871285
-304.665343
-304.795675
-304.723992
-304.848368
-304.801341
-304.772385
-304.619979
-304.715808
-304.781453
-304.609747
-304.772447
-304.769217
-304.67887
-304.765914
-304.748005
-304.79453
-304.680685
-304.828175
-304.798369
-304.72817
-304.545913
-304.640279
-304.60369
-304.681178
-304.761486
-304.722864
-304.725
-304.779136
-304.698805
-304.869736
-304.66296
-304.767085
-304.760506
-304.790236
-304.690386
-304.74518
-304.882306
-304.775828
-304.77302
-304.536243
-304.692212
-304.798434
-304.780466
-304.787476
-304.823218
-304.828519
-304.800781
-304.754292
-304.720839
-304.788158
-304.724467
-304.715224
-304.668458
-304.638439
-304.81991
-304.759376
-304.774336
-304.843319
-304.679404
-304.839307
-304.815458
-304.687539
-304.701327
-304.850469
-304.763827
-304.815295
-304.769525
-304.797085
-304.721238
-304.747822
-304.848622
-304.783951
-304.737469
-304.747698
-304.713087
-304.829412
-304.855882
-304.955445
-304.807666
-304.77606
-304.875966
-304.764188
-304.821143
-304.835424
-304.772225
-304.781597
-304.727977
-304.782161
-304.709837
-304.859168
-304.777156
-304.826665
-304.824615
-304.85426
-304.710126
-304.881421
-304.691923
-304.821156
-304.756446
-304.773557
-304.633906
-304.764161
-304.790515
-304.708073
-304.61121
-304.708287
-304.814195
-304.746638
-304.671642
-304.804877
-304.626681
-304.605128
-304.69251
-304.870989
-304.737055
-304.656543
-304.716165
-304.757742
-304.636063
-304.886571
-304.727302
-304.70138
-304.729538
-304.745179
-304.662975
-304.682711
-304.677015
-304.682672
-304.76754
-304.798743
-304.72432
-304.831195
-304.70166
-304.79949
-304.783549
-304.65105
-304.708022
-304.69442
-304.802872
-304.807438
-304.819446
-304.622571
-304.7186
-304.601727
-304.849669
-304.771528
-304.750122
-304.781794
-304.792223
-304.699554
-304.654785
-304.836493
-304.704184
-304.768367
-304.735714
-304.751962
-304.701067
-304.867927
-304.748259
-304.755084
-304.746142
-304.820888
-304.737257
-304.666602
-304.796456
-304.744153
-304.661765
-304.805902
-304.809473
-304.738242
-304.886795
-304.602163
-304.758846
-304.728877
-304.720058
-304.79789
-304.776836
-304.75193
-304.684608
-304.701229
-304.817875
-304.729829
-304.715475
-304.69963
-304.840788
-304.773885
-304.650099
-304.759126
-304.725684
-304.716832
-304.822751
-304.699886
-304.728159
-304.754849
-304.717762
-304.748681
-304.865667
-304.835664
-304.775996
-304.7498
-304.832514
-304.709918
-304.734117
-304.666504
-304.757873
-304.772975
-304.802618
-304.629372
-304.864331
-304.733863
-304.731421
-304.719599
-304.876257
-304.833324
-304.862781
-304.721232
-304.760075
-304.739095
-304.748117
-304.743221
-304.752529
-304.744364
-304.648843
-304.702573
-304.653656
-304.867626
-304.824238
-304.748463
-304.816187
-304.719816
-304.616351
-304.696695
-304.739677
-304.587265
-304.73428
-304.745837
-304.754968
-304.761439
-304.69814
-304.923196
-304.758865
-304.730167
-304.789274
-304.747585
-304.811726
-304.715331
-304.680033
-304.743945

==> evaluation/smc/crbd-align-3-box.dat <==
data
-304.778679
-304.736282
-304.738696
-304.759002
-304.74241
-304.727457
-304.74223
-304.728842
-304.734048
-304.745504
-304.759658
-304.741185
-304.768451
-304.780455
-304.756856
-304.773497
-304.731105
-304.759476
-304.756689
-304.75713
-304.790568
-304.708586
-304.791872
-304.741598
-304.755111
-304.751587
-304.74813
-304.735973
-304.72483
-304.749361
-304.684187
-304.738804
-304.766582
-304.761084
-304.713422
-304.72001
-304.756725
-304.757856
-304.768148
-304.739396
-304.753776
-304.769198
-304.741434
-304.754017
-304.730708
-304.77389
-304.726608
-304.78016
-304.72455
-304.72395
-304.719794
-304.802472
-304.751684
-304.734971
-304.732893
-304.737941
-304.733814
-304.746694
-304.746043
-304.773634
-304.72757
-304.770312
-304.752243
-304.787135
-304.732392
-304.748105
-304.760897
-304.767814
-304.741038
-304.782166
-304.72652
-304.764979
-304.753689
-304.733182
-304.764665
-304.736819
-304.760199
-304.724292
-304.736374
-304.74506
-304.769737
-304.797131
-304.758233
-304.753436
-304.763001
-304.757294
-304.72787
-304.753927
-304.748722
-304.731892
-304.776859
-304.741618
-304.741042
-304.748406
-304.746611
-304.705555
-304.774204
-304.725436
-304.762362
-304.785903
-304.745082
-304.711298
-304.748177
-304.813072
-304.738166
-304.786583
-304.760334
-304.731985
-304.724848
-304.729799
-304.723824
-304.768575
-304.729213
-304.740782
-304.698362
-304.725332
-304.771745
-304.734982
-304.778962
-304.73123
-304.723117
-304.742444
-304.737235
-304.754013
-304.787195
-304.716446
-304.769626
-304.744752
-304.705985
-304.742471
-304.741633
-304.755668
-304.777297
-304.762725
-304.735998
-304.754286
-304.767063
-304.76005
-304.741952
-304.746673
-304.727169
-304.779308
-304.7267
-304.75999
-304.76615
-304.795089
-304.722502
-304.748919
-304.748122
-304.751568
-304.736413
-304.729332
-304.733594
-304.734207
-304.733216
-304.737242
-304.720342
-304.751147
-304.776725
-304.758311
-304.760116
-304.715383
-304.742966
-304.745666
-304.755183
-304.766673
-304.803493
-304.759819
-304.725292
-304.760797
-304.778663
-304.757368
-304.741575
-304.703597
-304.748359
-304.754056
-304.745269
-304.764955
-304.778455
-304.734001
-304.766995
-304.746548
-304.750653
-304.745913
-304.759578
-304.759019
-304.733413
-304.701021
-304.744469
-304.761176
-304.731756
-304.749847
-304.76075
-304.738536
-304.727224
-304.740805
-304.768875
-304.782204
-304.77825
-304.763341
-304.751949
-304.736553
-304.777343
-304.728272
-304.746057
-304.755531
-304.7617
-304.779803
-304.73659
-304.75085
-304.719057
-304.718156
-304.764576
-304.76745
-304.778632
-304.747755
-304.749403
-304.718093
-304.764938
-304.776457
-304.735398
-304.780921
-304.765385
-304.784555
-304.718307
-304.704289
-304.75273
-304.755427
-304.706903
-304.770598
-304.74716
-304.698574
-304.763013
-304.702575
-304.747803
-304.734981
-304.750878
-304.748287
-304.757359
-304.755643
-304.724742
-304.718809
-304.75191
-304.741896
-304.76714
-304.731025
-304.733961
-304.744488
-304.706605
-304.777505
-304.725174
-304.78204
-304.74723
-304.734195
-304.735258
-304.752094
-304.77109
-304.714731
-304.771566
-304.740848
-304.749068
-304.748815
-304.76444
-304.756014
-304.778712
-304.735223
-304.746586
-304.755281
-304.743527
-304.728981
-304.765481
-304.754639
-304.724278
-304.73172
-304.734045
-304.731468
-304.758465
-304.699335
-304.755618
-304.736748
-304.799468
-304.745572
-304.772073
-304.71384
-304.745157
-304.739461
-304.742463
-304.747968
-304.775816
-304.736044
-304.747917
-304.778865
-304.76515
-304.723492
-304.757542
-304.776993
-304.761796
-304.750472
-304.748526
-304.742262

==> evaluation/smc/crbd-align-bar.dat <==
particles	runtime	std
1000000	57.49115160400233	0.37248726225713535
100000	5.4066934179685004	0.03227825364609953
10000	0.4009148697916533	0.007163118368074298


==> evaluation/smc/crbd-likelihood-1-box.dat <==
data
-325.455479
-322.301157
-323.352648
-324.167534
-321.187127
-326.165736
-326.165736
-321.962508
-331.530879
-325.247992
-322.766643
-322.766643
-321.952678
-329.224838
-325.186181
-322.638658
-321.171669
-321.171669
-330.50795
-325.479037
-331.868888
-328.026818
-320.330884
-320.330884
-328.348117
-325.059844
-329.355528
-327.858782
-319.695395
-319.695395
-320.51723
-323.722669
-325.95067
-329.122504
-329.122504
-331.685919
-327.04124
-318.083799
-315.997841
-325.094722
-325.094722
-323.90244
-325.222717
-320.66316
-329.395549
-329.395549
-329.027254
-323.601315
-329.498977
-323.395441
-329.941349
-329.941349
-330.870691
-324.770479
-331.621229
-323.919576
-326.858135
-328.430883
-328.430883
-320.655093
-321.056067
-324.717564
-323.565229
-323.565229
-325.833398
-325.268375
-316.334972
-317.505385
-317.634532
-317.634532
-327.516597
-323.337563
-322.751528
-324.046542
-324.046542
-330.658569
-325.932683
-323.980794
-319.868916
-319.825403
-319.825403
-323.266476
-320.893899
-318.694232
-320.817995
-320.817995
-327.014892
-327.534202
-323.879579
-322.691786
-322.691786
-329.575495
-326.228175
-318.342848
-323.410464
-314.962402
-314.962402
-322.157287
-330.731814
-325.487718
-324.240822
-318.205369
-329.981385
-318.037091
-318.037091
-323.120988
-324.661117
-326.271973
-329.005997
-322.827163
-322.827163
-326.452406
-327.72177
-317.240823
-322.588549
-325.643683
-325.643683
-315.176022
-315.298992
-323.727353
-329.241755
-322.99748
-322.99748
-323.006685
-318.967359
-320.154816
-323.55351
-323.55351
-326.220752
-315.534233
-327.81695
-328.011496
-323.816874
-323.816874
-319.402224
-322.588778
-329.471499
-318.194988
-318.194988
-324.66025
-325.820131
-322.265322
-333.168983
-325.370504
-325.370504
-324.042986
-324.015642
-327.821068
-330.288092
-327.311277
-327.311277
-336.185291
-324.525662
-323.556524
-328.503574
-326.271046
-326.271046
-321.558646
-315.630615
-323.761082
-327.918391
-331.497946
-331.497946
-318.680256
-322.56035
-315.430741
-331.026448
-324.413072
-324.413072
-325.548175
-320.010707
-325.934946
-324.167642
-324.167642
-324.247492
-317.917304
-317.648799
-312.786736
-329.190329
-329.190329
-322.480714
-327.822
-321.829763
-320.436728
-320.925518
-320.925518
-325.728159
-327.899518
-326.624859
-325.615909
-325.615909
-322.503332
-323.130982
-324.599072
-321.947106
-333.10682
-333.10682
-318.905993
-329.085682
-331.384236
-328.422491
-325.872798
-323.054392
-331.510355
-331.951711
-333.133173
-325.09063
-325.09063
-325.612283
-321.272832
-332.331427
-326.94802
-326.908743
-326.908743
-320.174943
-328.721744
-319.404017
-320.586396
-319.651361
-319.651361
-324.803061
-322.027698
-321.961177
-327.235988
-323.265649
-323.265649
-317.67723
-320.740154
-317.061157
-324.277062
-324.277062
-324.224215
-316.617244
-323.42213
-321.751459
-332.284651
-332.284651
-323.815347
-321.339438
-318.586131
-321.969878
-327.66153
-327.66153
-320.382307
-322.736681
-317.45692
-331.004105
-328.669891
-328.669891
-319.419759
-325.017651
-329.33958
-325.748965
-330.739885
-330.739885
-323.718265
-328.201601
-328.1864
-323.291629
-332.401319
-332.401319
-326.595719
-329.529617
-325.288607
-323.647274
-326.555683
-326.555683
-324.098293
-323.638203
-328.49088
-321.629465
-312.125756
-312.125756
-325.929015
-325.820076
-323.414343
-320.547687
-320.547687
-326.986808
-328.47738
-322.113542
-317.948359
-317.948359
-319.748523
-327.427371
-322.441842
-324.265618
-321.79554
-321.79554
-327.32557
-323.40471
-330.829219
-323.762306
-323.762306
-326.451974
-325.528717
-325.595555
-324.242778
-331.607192
-319.77049

==> evaluation/smc/crbd-likelihood-2-box.dat <==
data
-321.610925
-319.781093
-319.052813
-319.492364
-322.2672
-321.066933
-319.557524
-322.694458
-316.612021
-322.7839
-317.885184
-322.993425
-320.426742
-317.770323
-318.874252
-320.311159
-321.787386
-324.452282
-324.808267
-315.701986
-322.183787
-317.912396
-317.436628
-317.647672
-320.653299
-324.11371
-320.288325
-314.847805
-308.184686
-320.662584
-319.97951
-322.629733
-314.982837
-320.077717
-320.101729
-320.880688
-318.257358
-316.39765
-320.447273
-321.916372
-322.50609
-320.508128
-321.069507
-313.00077
-319.773083
-314.589504
-323.017387
-320.905296
-320.762453
-319.036002
-317.308015
-317.989742
-316.4077
-321.611526
-320.265875
-318.986677
-318.271533
-318.556311
-318.034204
-318.795211
-320.987767
-316.890514
-319.713019
-317.912078
-320.417977
-320.806874
-321.479084
-313.170935
-323.423073
-306.298717
-321.623687
-323.128948
-324.280882
-323.613565
-319.996727
-314.81127
-316.652852
-313.989293
-320.783149
-320.53168
-321.786886
-320.245369
-317.22141
-311.5374
-319.064306
-317.69062
-326.251113
-316.497333
-312.530268
-319.736909
-324.828098
-321.931541
-322.138272
-321.797638
-323.335221
-321.426114
-317.190589
-320.483265
-320.914905
-316.597855
-321.928636
-315.440681
-322.101136
-317.43433
-322.121163
-319.117696
-319.592482
-319.351054
-317.23951
-322.158907
-318.030527
-320.462684
-321.87019
-316.494853
-320.206911
-322.762808
-322.808145
-322.737292
-319.685575
-316.188153
-322.226853
-314.83305
-320.096158
-324.925286
-315.780928
-324.701198
-317.966245
-320.093055
-314.945218
-322.35501
-319.658391
-320.113247
-323.291894
-317.278697
-319.423077
-315.64838
-315.03461
-320.558187
-318.365051
-322.399942
-318.749879
-321.811894
-321.381161
-320.510813
-321.504034
-315.733639
-321.864585
-319.792353
-322.597977
-315.265091
-318.385717
-317.890618
-320.860229
-316.397573
-315.664543
-320.688772
-320.729868
-322.13742
-314.433981
-321.407119
-321.7461
-320.009784
-321.697455
-320.377407
-321.313422
-318.328568
-322.046475
-323.681849
-322.170031
-319.756782
-319.829901
-320.288279
-321.103995
-316.572084
-319.12922
-323.462258
-319.934017
-315.670663
-317.517687
-324.676014
-324.225504
-316.251566
-319.709041
-316.309557
-320.689539
-321.135586
-318.466854
-322.353536
-322.927096
-322.169173
-321.289892
-320.272863
-321.433701
-322.805111
-315.89644
-319.140245
-318.977162
-319.528221
-322.430362
-323.003488
-319.739018
-316.491469
-323.672307
-319.494614
-314.810828
-322.200874
-321.302285
-318.49305
-319.740689
-315.416175
-317.398255
-315.049598
-318.400722
-316.497921
-312.539632
-322.543735
-316.989823
-323.04176
-320.263573
-321.199835
-323.255661
-321.917473
-318.327268
-317.453539
-322.431257
-321.658397
-317.700583
-318.798521
-316.905854
-322.985623
-322.414614
-321.768219
-319.023549
-322.587044
-316.915604
-320.741282
-319.847827
-324.683866
-315.181469
-318.777205
-321.619821
-321.002764
-321.462846
-322.75827
-319.998825
-324.684543
-316.613248
-316.905982
-319.905405
-323.806582
-321.678912
-319.219137
-317.449534
-321.902758
-315.599257
-315.447227
-323.330903
-316.200663
-323.180607
-320.737731
-321.504689
-321.596271
-308.032684
-314.755875
-323.112909
-319.622949
-314.430575
-319.968755
-323.303876
-320.419515
-321.753632
-316.48564
-324.779136
-318.049379
-320.5996
-321.647193
-321.264692
-323.214037
-320.575659
-320.520868
-317.87333
-322.661739
-317.841889
-324.887838
-316.208781
-317.303862
-320.271906
-321.477337
-318.729886
-316.080151
-315.213394
-317.909399
-320.733118
-318.850573
-322.856993
-319.738171
-316.403961
-321.779429
-321.848418
-317.760823

==> evaluation/smc/crbd-likelihood-3-box.dat <==
data
-319.221001
-309.657355
-318.603329
-318.615026
-316.450646
-313.467312
-316.054012
-316.837506
-309.750825
-316.921066
-314.055197
-313.170157
-308.488249
-317.575213
-316.010051
-312.709039
-316.211097
-308.738123
-318.008706
-318.696851
-318.283291
-316.997208
-316.962563
-316.749788
-316.858821
-312.284171
-318.876924
-318.359112
-320.688484
-310.510771
-314.758939
-315.633504
-316.035506
-318.515991
-311.249982
-316.024179
-314.054842
-318.699925
-317.245751
-315.471394
-319.603671
-316.493425
-316.709476
-315.343634
-318.626105
-316.716178
-317.6507
-318.047806
-313.470204
-314.537155
-319.504332
-315.208401
-317.306729
-311.514582
-317.661242
-318.475714
-317.700789
-313.987767
-315.795402
-314.944399
-319.68748
-316.701205
-316.098044
-317.656254
-315.404048
-315.223708
-310.008389
-318.204663
-317.337671
-315.882935
-318.163019
-315.640973
-317.544465
-318.193158
-315.418799
-303.164196
-317.227911
-313.445917
-313.12569
-317.668366
-316.586649
-316.966852
-314.237856
-313.29722
-317.096122
-315.182945
-315.000543
-313.004149
-319.27846
-314.839661
-318.551579
-315.533431
-317.990094
-316.344424
-314.097862
-317.601079
-318.043417
-317.722026
-317.705408
-316.008334
-313.954058
-313.216389
-315.945435
-319.617374
-317.992643
-317.272212
-318.133848
-318.624619
-315.485716
-318.069341
-312.956266
-314.527602
-316.186985
-317.543244
-314.753425
-315.610178
-316.282124
-316.224226
-316.449151
-316.49389
-311.269258
-320.098628
-315.317909
-317.736204
-313.756498
-314.983789
-311.340771
-318.198694
-315.107636
-312.285659
-317.7037
-319.772006
-312.739473
-316.987291
-315.10077
-314.734346
-317.176582
-318.186506
-318.620965
-316.779946
-316.017019
-312.518432
-315.426855
-318.219217
-318.145647
-314.44626
-320.522712
-312.485244
-317.836267
-309.586048
-314.41008
-318.826087
-313.272337
-316.140177
-317.584686
-309.913802
-318.307625
-317.194881
-316.756539
-318.666767
-317.51607
-313.529803
-317.240212
-316.922002
-314.447963
-317.231433
-314.924146
-317.038048
-319.483043
-315.374955
-315.309053
-315.210654
-317.163393
-317.746647
-316.415356
-311.853719
-318.535465
-314.61126
-317.365053
-317.941348
-319.330835
-318.489889
-315.350282
-316.529904
-319.681853
-314.931917
-314.948115
-316.720437
-317.014544
-319.726472
-317.304051
-319.127466
-315.854181
-318.341734
-319.690006
-318.260392
-316.057027
-317.152555
-317.1389
-319.205174
-316.684558
-315.066871
-314.940292
-318.342097
-320.163285
-312.870056
-317.62464
-317.350885
-316.79364
-314.266473
-316.502517
-312.332962
-315.989196
-313.168007
-317.015885
-313.934111
-315.225741
-309.722736
-320.529653
-317.475867
-315.714218
-316.318703
-316.021234
-313.169734
-318.432716
-315.089685
-320.807308
-317.824773
-318.324064
-317.16393
-312.78821
-317.632685
-318.141533
-313.08845
-316.263515
-310.485365
-318.295588
-316.468111
-314.031032
-315.215865
-315.556854
-318.163725
-312.213811
-313.254622
-310.105588
-319.792342
-316.465552
-316.340564
-315.865504
-317.754514
-311.151781
-317.952318
-316.865569
-316.791301
-313.265386
-312.056072
-310.432805
-314.22386
-318.319555
-318.077797
-315.352433
-318.029098
-317.746288
-317.606421
-316.145688
-317.241684
-316.796843
-318.158754
-313.162964
-315.389771
-317.642798
-315.990606
-315.999397
-315.014248
-314.219447
-317.431194
-316.615876
-311.843828
-317.593208
-316.154984
-318.725061
-316.441131
-316.516923
-315.867631
-318.267455
-317.733476
-312.322936
-318.265919
-315.716404
-317.447807
-314.300511
-316.058506
-315.450154
-317.179652
-314.556487
-314.831557
-318.422242
-318.238534
-319.628605
-316.013498

==> evaluation/smc/crbd-likelihood-bar.dat <==
particles	runtime	std
1000000	122.53153742104334	1.726544834880497
100000	11.909974256188667	0.19772917090473083
10000	0.81602910074868	0.021601173172597878


==> evaluation/smc/data-1.json <==
{
    "benchmark" : [
        {
            "app" : {
                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess_threshold 1.0 --stack_size 3000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -j 32 --ess_threshold 1.0 --stack_size 3000", 
            "results" : [
                {
                    "command" : "./program 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 734.874023438, 
                    "ms_run" : [
                        139985.87793,
                        142207.369141,
                        142416.205811,
                        142428.119385,
                        140440.47998,
                        141788.805176,
                        140258.796875,
                        141724.820068,
                        138448.549072,
                        141583.235107,
                        138683.145996,
                        139088.213867,
                        140862.751953,
                        138685.656982,
                        142189.106934
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-318.034699\n\n",
                                "-318.466764\n\n",
                                "-319.101418\n\n",
                                "-318.112330\n\n",
                                "-318.492297\n\n",
                                "-318.093220\n\n",
                                "-315.380367\n\n",
                                "-318.339932\n\n",
                                "-313.359388\n\n",
                                "-317.485891\n\n",
                                "-315.256222\n\n",
                                "-314.897028\n\n",
                                "-318.000200\n\n",
                                "-314.070885\n\n",
                                "-318.746184\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess_threshold 1.0 --stack_size 3000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -j 32 --ess_threshold 1.0 --stack_size 3000", 
            "results" : [
                {
                    "command" : "./program 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 702.807128906, 
                    "ms_run" : [
                        12817.1459961,
                        13357.7131348,
                        13404.4211426,
                        13360.3327637,
                        13501.6601562,
                        13171.8720703,
                        13262.1271973,
                        13501.921875,
                        13515.4328613,
                        13338.0588379,
                        13511.375,
                        13595.3127441,
                        13495.3781738,
                        13800.7583008,
                        13041.2006836
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-310.836349\n\n",
                                "-317.146889\n\n",
                                "-319.745599\n\n",
                                "-319.524642\n\n",
                                "-321.360658\n\n",
                                "-316.390086\n\n",
                                "-317.834046\n\n",
                                "-319.001882\n\n",
                                "-321.208678\n\n",
                                "-319.099389\n\n",
                                "-320.666592\n\n",
                                "-322.822458\n\n",
                                "-321.265192\n\n",
                                "-324.838875\n\n",
                                "-314.587455\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess_threshold 1.0 --stack_size 3000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -j 32 --ess_threshold 1.0 --stack_size 3000", 
            "results" : [
                {
                    "command" : "./program 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 679.9460449220001, 
                    "ms_run" : [
                        912.0759277339999,
                        849.229980469,
                        889.4450683589999,
                        838.450195312,
                        864.895996094,
                        867.442871094,
                        887.330078125,
                        868.8972167970001,
                        885.08984375,
                        877.7102050779999,
                        892.6779785160001,
                        882.413085938,
                        890.2517089839999,
                        877.522949219,
                        866.101074219
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-331.194561\n\n",
                                "-320.847850\n\n",
                                "-326.905690\n\n",
                                "-316.467682\n\n",
                                "-325.052088\n\n",
                                "-325.052088\n\n",
                                "-326.746387\n\n",
                                "-322.797723\n\n",
                                "-325.735984\n\n",
                                "-322.487100\n\n",
                                "-327.694730\n\n",
                                "-325.542442\n\n",
                                "-330.359190\n\n",
                                "-322.965226\n\n",
                                "-322.965226\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess_threshold 1.0 --stack_size 3000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -j 32 --ess_threshold 1.0 --stack_size 3000", 
            "results" : [
                {
                    "command" : "./program 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 732.0930175779999, 
                    "ms_run" : [
                        61970.9680176,
                        62206.0129395,
                        61811.8149414,
                        61706.8605957,
                        61854.1401367,
                        62108.296875,
                        61445.7758789,
                        61959.1750488,
                        61895.4841309,
                        61440.5598145,
                        61957.5849609,
                        61475.9851074,
                        61784.2282715,
                        61503.2070312,
                        61096.2321777
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-304.750020\n\n",
                                "-304.730411\n\n",
                                "-304.760084\n\n",
                                "-304.715118\n\n",
                                "-304.738073\n\n",
                                "-304.763846\n\n",
                                "-304.756275\n\n",
                                "-304.758613\n\n",
                                "-304.730562\n\n",
                                "-304.738289\n\n",
                                "-304.733972\n\n",
                                "-304.741229\n\n",
                                "-304.728780\n\n",
                                "-304.696049\n\n",
                                "-304.684862\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess_threshold 1.0 --stack_size 3000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -j 32 --ess_threshold 1.0 --stack_size 3000", 
            "results" : [
                {
                    "command" : "./program 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 690.787109375, 
                    "ms_run" : [
                        5775.77490234,
                        5843.60302734,
                        5816.10400391,
                        5785.62011719,
                        5763.28100586,
                        5832.51611328,
                        5798.83911133,
                        5796.97509766,
                        5809.81201172,
                        5819.8918457,
                        5811.63427734,
                        5856.61181641,
                        5829.85791016,
                        5855.88476562,
                        5824.62792969
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-304.721450\n\n",
                                "-304.725823\n\n",
                                "-304.799610\n\n",
                                "-304.757335\n\n",
                                "-304.751760\n\n",
                                "-304.680601\n\n",
                                "-304.656041\n\n",
                                "-304.707688\n\n",
                                "-304.863288\n\n",
                                "-304.800363\n\n",
                                "-304.659070\n\n",
                                "-304.922437\n\n",
                                "-304.749748\n\n",
                                "-304.672467\n\n",
                                "-304.753913\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess_threshold 1.0 --stack_size 3000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -j 32 --ess_threshold 1.0 --stack_size 3000", 
            "results" : [
                {
                    "command" : "./program 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 631.012207031, 
                    "ms_run" : [
                        404.978027344,
                        407.144042969,
                        422.33984375,
                        412.099121094,
                        419.202148438,
                        418.848144531,
                        419.727050781,
                        418.146972656,
                        421.881103516,
                        415.171630859,
                        420.130859375,
                        411.53515625,
                        426.967041016,
                        402.678955078,
                        405.692138672
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-304.971829\n\n",
                                "-304.971829\n\n",
                                "-304.751368\n\n",
                                "-304.751368\n\n",
                                "-304.734594\n\n",
                                "-304.734594\n\n",
                                "-304.402814\n\n",
                                "-304.402814\n\n",
                                "-304.402814\n\n",
                                "-304.928129\n\n",
                                "-304.928129\n\n",
                                "-305.243316\n\n",
                                "-305.243316\n\n",
                                "-304.935581\n\n",
                                "-304.935581\n\n"
                            ]
                        }
                    ]
                }
            ]
        }
    ]
}



==> evaluation/smc/data-2.json <==
{
    "benchmark" : [
        {
            "app" : {
                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess_threshold 1.0 --stack_size 3000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -j 32 --ess_threshold 1.0 --stack_size 3000", 
            "results" : [
                {
                    "command" : "./program 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 703.4143066410001, 
                    "ms_run" : [
                        140922.718018,
                        139825.223877,
                        140807.2229,
                        139777.285156,
                        140928.736328,
                        139232.800049,
                        137915.828857,
                        139377.606201,
                        139032.843018,
                        141941.5979,
                        142423.781738,
                        138533.760986,
                        139772.963135,
                        140213.058105,
                        139233.696045,
                        137013.0979,
                        140567.193848,
                        140025.200195,
                        141103.598633,
                        135249.449951,
                        140004.323975,
                        137345.302979,
                        139028.971191,
                        138905.036865,
                        139979.510254,
                        139688.313965,
                        137591.294922,
                        139421.956055,
                        141364.636963,
                        139592.406982,
                        142313.202881,
                        139434.86084,
                        139457.925781,
                        139727.54834,
                        142097.310059,
                        142571.296875,
                        138284.624023,
                        140020.572754,
                        138864.098145,
                        140695.854004,
                        143031.717041,
                        138693.832031,
                        139748.136963,
                        142703.893799,
                        134326.790283,
                        141147.35498,
                        140804.689941,
                        139813.683838,
                        138118.003174,
                        143028.906982
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-315.448673\n\n",
                                "-316.462471\n\n",
                                "-318.289988\n\n",
                                "-315.531742\n\n",
                                "-316.311659\n\n",
                                "-315.674866\n\n",
                                "-313.599117\n\n",
                                "-315.087907\n\n",
                                "-314.940665\n\n",
                                "-318.319643\n\n",
                                "-318.811044\n\n",
                                "-316.027140\n\n",
                                "-315.436374\n\n",
                                "-317.367169\n\n",
                                "-314.513154\n\n",
                                "-313.807385\n\n",
                                "-315.463110\n\n",
                                "-318.286602\n\n",
                                "-315.956426\n\n",
                                "-308.747508\n\n",
                                "-319.035453\n\n",
                                "-311.847840\n\n",
                                "-314.210631\n\n",
                                "-313.606945\n\n",
                                "-317.979253\n\n",
                                "-314.101752\n\n",
                                "-314.648082\n\n",
                                "-312.867456\n\n",
                                "-317.693772\n\n",
                                "-313.484884\n\n",
                                "-319.757218\n\n",
                                "-315.733401\n\n",
                                "-317.662018\n\n",
                                "-315.201226\n\n",
                                "-319.303385\n\n",
                                "-317.843353\n\n",
                                "-312.574507\n\n",
                                "-314.792030\n\n",
                                "-313.258096\n\n",
                                "-316.862689\n\n",
                                "-318.883426\n\n",
                                "-316.528925\n\n",
                                "-314.054765\n\n",
                                "-319.031464\n\n",
                                "-309.747300\n\n",
                                "-318.442103\n\n",
                                "-316.868810\n\n",
                                "-317.611081\n\n",
                                "-315.488112\n\n",
                                "-318.017755\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess_threshold 1.0 --stack_size 3000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -j 32 --ess_threshold 1.0 --stack_size 3000", 
            "results" : [
                {
                    "command" : "./program 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 718.809082031, 
                    "ms_run" : [
                        13579.7160645,
                        13707.7128906,
                        13459.8688965,
                        13435.8381348,
                        13312.5778809,
                        13695.3078613,
                        13372.796875,
                        13482.7358398,
                        13746.9848633,
                        12996.651123,
                        13511.1889648,
                        13506.4680176,
                        13164.4421387,
                        13578.7028809,
                        13724.572998,
                        13558.0251465,
                        13425.2910156,
                        13550.3679199,
                        13451.0251465,
                        13472.5869141,
                        13378.6628418,
                        13443.3747559,
                        13171.394043,
                        13530.4521484,
                        13808.1020508,
                        13079.5979004,
                        12892.887207,
                        13623.3898926,
                        13269.8330078,
                        13361.4819336,
                        13342.3728027,
                        13412.6311035,
                        13428.7990723,
                        13445.9140625,
                        12736.5698242,
                        13776.3581543,
                        13044.4660645,
                        12914.467041,
                        13315.5097656,
                        13639.9282227,
                        13663.0639648,
                        13118.501709,
                        13500.9709473,
                        13575.2731934,
                        13752.2697754,
                        13568.9880371,
                        13408.7180176,
                        13859.8723145,
                        13603.3989258,
                        13639.7641602
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-322.091502\n\n",
                                "-323.110385\n\n",
                                "-321.909305\n\n",
                                "-320.669925\n\n",
                                "-316.693718\n\n",
                                "-323.121179\n\n",
                                "-316.525424\n\n",
                                "-319.719002\n\n",
                                "-323.986839\n\n",
                                "-311.384144\n\n",
                                "-320.807020\n\n",
                                "-318.570540\n\n",
                                "-316.866551\n\n",
                                "-323.209024\n\n",
                                "-321.844483\n\n",
                                "-318.958558\n\n",
                                "-318.730096\n\n",
                                "-318.331560\n\n",
                                "-317.834884\n\n",
                                "-319.801166\n\n",
                                "-317.805284\n\n",
                                "-321.854222\n\n",
                                "-314.422986\n\n",
                                "-320.108425\n\n",
                                "-324.606736\n\n",
                                "-315.508925\n\n",
                                "-308.925788\n\n",
                                "-320.707055\n\n",
                                "-316.025371\n\n",
                                "-320.058259\n\n",
                                "-319.820419\n\n",
                                "-317.475424\n\n",
                                "-317.808185\n\n",
                                "-321.160599\n\n",
                                "-307.844735\n\n",
                                "-324.542437\n\n",
                                "-314.736174\n\n",
                                "-312.647322\n\n",
                                "-317.378365\n\n",
                                "-322.325739\n\n",
                                "-321.117423\n\n",
                                "-312.490470\n\n",
                                "-321.018503\n\n",
                                "-321.997381\n\n",
                                "-323.124823\n\n",
                                "-321.382496\n\n",
                                "-319.958916\n\n",
                                "-323.031481\n\n",
                                "-321.600708\n\n",
                                "-320.453369\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess_threshold 1.0 --stack_size 3000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -j 32 --ess_threshold 1.0 --stack_size 3000", 
            "results" : [
                {
                    "command" : "./program 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 722.1560058589999, 
                    "ms_run" : [
                        907.0666503910001,
                        895.2849121089999,
                        890.6311035160001,
                        829.337890625,
                        862.5270996089999,
                        907.422851562,
                        874.2097167970001,
                        870.125976562,
                        859.899902344,
                        899.0700683589999,
                        881.902832031,
                        910.937988281,
                        870.91796875,
                        857.8039550779999,
                        857.929199219,
                        860.99609375,
                        833.273925781,
                        864.610351562,
                        875.6428222660001,
                        888.2590332029999,
                        900.373046875,
                        830.2048339839999,
                        815.1979980470001,
                        854.999023438,
                        843.49609375,
                        849.3679199220001,
                        887.576171875,
                        847.0520019529999,
                        860.359863281,
                        884.4079589839999,
                        862.62890625,
                        870.1301269529999,
                        851.8991699220001,
                        847.0627441410001,
                        825.4279785160001,
                        819.54296875,
                        819.2160644529999,
                        903.5222167970001,
                        832.0090332029999,
                        851.879882812,
                        859.916992188,
                        836.95703125,
                        842.1120605470001,
                        884.462890625,
                        887.048828125,
                        862.6599121089999,
                        836.479003906,
                        838.590820312,
                        831.7541503910001,
                        844.83203125
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-325.636044\n\n",
                                "-327.365074\n\n",
                                "-332.066394\n\n",
                                "-318.351927\n\n",
                                "-325.893514\n\n",
                                "-325.893514\n\n",
                                "-328.136097\n\n",
                                "-323.021033\n\n",
                                "-323.170854\n\n",
                                "-329.070212\n\n",
                                "-321.498828\n\n",
                                "-329.773637\n\n",
                                "-326.735043\n\n",
                                "-323.696862\n\n",
                                "-323.696862\n\n",
                                "-317.697708\n\n",
                                "-314.533837\n\n",
                                "-325.748977\n\n",
                                "-322.323978\n\n",
                                "-327.958107\n\n",
                                "-328.550607\n\n",
                                "-315.542074\n\n",
                                "-315.542074\n\n",
                                "-320.291375\n\n",
                                "-320.235098\n\n",
                                "-325.078916\n\n",
                                "-328.431933\n\n",
                                "-322.323860\n\n",
                                "-324.978862\n\n",
                                "-324.978862\n\n",
                                "-321.566610\n\n",
                                "-323.532326\n\n",
                                "-322.690141\n\n",
                                "-322.436443\n\n",
                                "-319.274357\n\n",
                                "-318.499139\n\n",
                                "-318.499139\n\n",
                                "-330.111085\n\n",
                                "-316.823528\n\n",
                                "-322.413177\n\n",
                                "-326.474978\n\n",
                                "-322.811140\n\n",
                                "-322.373551\n\n",
                                "-322.373551\n\n",
                                "-328.242450\n\n",
                                "-326.891037\n\n",
                                "-322.577131\n\n",
                                "-322.439103\n\n",
                                "-320.744873\n\n",
                                "-319.783932\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess_threshold 1.0 --stack_size 3000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -j 32 --ess_threshold 1.0 --stack_size 3000", 
            "results" : [
                {
                    "command" : "./program 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 696.6560058589999, 
                    "ms_run" : [
                        61867.3110352,
                        61971.8811035,
                        61143.7658691,
                        61219.2319336,
                        61396.8259277,
                        61875.0480957,
                        61431.8911133,
                        61308.1789551,
                        61209.3178711,
                        61659.3620605,
                        61105.5878906,
                        61129.7900391,
                        61176.8520508,
                        61344.5778809,
                        61759.1887207,
                        61644.1569824,
                        61931.9550781,
                        61206.4162598,
                        61303.8898926,
                        61698.2529297,
                        61301.046875,
                        61874.1118164,
                        61412.190918,
                        61846.3540039,
                        61112.7429199,
                        61212.1520996,
                        61860.2519531,
                        61207.0600586,
                        61914.723877,
                        61249.6218262,
                        61959.1691895,
                        61223.4929199,
                        62033.1730957,
                        61483.7670898,
                        61184.9729004,
                        61065.5808105,
                        61240.8671875,
                        61280.8188477,
                        61301.8520508,
                        61850.1818848,
                        61328.0710449,
                        61062.7089844,
                        61043.2678223,
                        61523.8999023,
                        61316.3549805,
                        61496.6860352,
                        61201.236084,
                        61006.5820312,
                        61834.4870605,
                        61341.4189453
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-304.743458\n\n",
                                "-304.757581\n\n",
                                "-304.738462\n\n",
                                "-304.750240\n\n",
                                "-304.802356\n\n",
                                "-304.725127\n\n",
                                "-304.715957\n\n",
                                "-304.700491\n\n",
                                "-304.756764\n\n",
                                "-304.756882\n\n",
                                "-304.711911\n\n",
                                "-304.762974\n\n",
                                "-304.758502\n\n",
                                "-304.756424\n\n",
                                "-304.740642\n\n",
                                "-304.756819\n\n",
                                "-304.749375\n\n",
                                "-304.740397\n\n",
                                "-304.765591\n\n",
                                "-304.711665\n\n",
                                "-304.780646\n\n",
                                "-304.760870\n\n",
                                "-304.772720\n\n",
                                "-304.764608\n\n",
                                "-304.727929\n\n",
                                "-304.690490\n\n",
                                "-304.734298\n\n",
                                "-304.702318\n\n",
                                "-304.740431\n\n",
                                "-304.777750\n\n",
                                "-304.730153\n\n",
                                "-304.749445\n\n",
                                "-304.742298\n\n",
                                "-304.785322\n\n",
                                "-304.739926\n\n",
                                "-304.774005\n\n",
                                "-304.753532\n\n",
                                "-304.803348\n\n",
                                "-304.777152\n\n",
                                "-304.752798\n\n",
                                "-304.750783\n\n",
                                "-304.764533\n\n",
                                "-304.737046\n\n",
                                "-304.722829\n\n",
                                "-304.716191\n\n",
                                "-304.734684\n\n",
                                "-304.745080\n\n",
                                "-304.723384\n\n",
                                "-304.766368\n\n",
                                "-304.749489\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess_threshold 1.0 --stack_size 3000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -j 32 --ess_threshold 1.0 --stack_size 3000", 
            "results" : [
                {
                    "command" : "./program 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 700.2189941410001, 
                    "ms_run" : [
                        5798.62402344,
                        5804.80371094,
                        5794.14379883,
                        5843.83300781,
                        5864.74780273,
                        5821.20288086,
                        5853.10083008,
                        5818.63891602,
                        5790.57983398,
                        5806.88110352,
                        5771.28100586,
                        5844.41210938,
                        5796.64599609,
                        5894.8359375,
                        5840.52807617,
                        5846.26879883,
                        5796.76318359,
                        5836.49902344,
                        5843.66918945,
                        5796.43188477,
                        5832.31079102,
                        5849.88793945,
                        5832.671875,
                        5768.87304688,
                        5802.15112305,
                        5832.83300781,
                        5776.46801758,
                        5768.3359375,
                        5761.38891602,
                        5844.02392578,
                        5844.18896484,
                        5840.77001953,
                        5827.44482422,
                        5862.22509766,
                        5828.97314453,
                        5860.2800293,
                        5854.68798828,
                        5868.73901367,
                        5825.35009766,
                        5850.80322266,
                        5832.0090332,
                        5832.38110352,
                        5821.86791992,
                        5846.17504883,
                        5777.78295898,
                        5771.2878418,
                        5837.80517578,
                        5784.04492188,
                        5796.12475586,
                        5775.03100586
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-304.725582\n\n",
                                "-304.709812\n\n",
                                "-304.764794\n\n",
                                "-304.802819\n\n",
                                "-304.675891\n\n",
                                "-304.766525\n\n",
                                "-304.637784\n\n",
                                "-304.735345\n\n",
                                "-304.783388\n\n",
                                "-304.768551\n\n",
                                "-304.684476\n\n",
                                "-304.824134\n\n",
                                "-304.686738\n\n",
                                "-304.700112\n\n",
                                "-304.828531\n\n",
                                "-304.778890\n\n",
                                "-304.752814\n\n",
                                "-304.678229\n\n",
                                "-304.729041\n\n",
                                "-304.736915\n\n",
                                "-304.711587\n\n",
                                "-304.773223\n\n",
                                "-304.852002\n\n",
                                "-304.649406\n\n",
                                "-304.777829\n\n",
                                "-304.813390\n\n",
                                "-304.833483\n\n",
                                "-304.747923\n\n",
                                "-304.747036\n\n",
                                "-304.871150\n\n",
                                "-304.818470\n\n",
                                "-304.602243\n\n",
                                "-304.749488\n\n",
                                "-304.800794\n\n",
                                "-304.769436\n\n",
                                "-304.780424\n\n",
                                "-304.713870\n\n",
                                "-304.911489\n\n",
                                "-304.779247\n\n",
                                "-304.673875\n\n",
                                "-304.819813\n\n",
                                "-304.715832\n\n",
                                "-304.855070\n\n",
                                "-304.682084\n\n",
                                "-304.713080\n\n",
                                "-304.789958\n\n",
                                "-304.795179\n\n",
                                "-304.785253\n\n",
                                "-304.613853\n\n",
                                "-304.756272\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess_threshold 1.0 --stack_size 3000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -j 32 --ess_threshold 1.0 --stack_size 3000", 
            "results" : [
                {
                    "command" : "./program 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 705.064941406, 
                    "ms_run" : [
                        422.2578125,
                        408.547119141,
                        418.271240234,
                        422.28515625,
                        419.600830078,
                        408.447998047,
                        407.788085938,
                        419.311035156,
                        421.242919922,
                        417.708740234,
                        404.007080078,
                        420.99609375,
                        412.370117188,
                        408.281005859,
                        407.044921875,
                        410.332275391,
                        410.353027344,
                        420.556152344,
                        419.916259766,
                        409.837890625,
                        407.353027344,
                        419.601074219,
                        418.939208984,
                        421.495117188,
                        407.237060547,
                        411.191894531,
                        414.816162109,
                        417.940917969,
                        409.564941406,
                        418.351074219,
                        405.413085938,
                        421.171875,
                        418.115722656,
                        403.612304688,
                        418.409912109,
                        418.33984375,
                        406.392089844,
                        401.596923828,
                        422.158935547,
                        409.583984375,
                        418.864013672,
                        420.12890625,
                        407.919921875,
                        419.142822266,
                        424.729980469,
                        417.372070312,
                        405.942871094,
                        423.854248047,
                        415.716064453,
                        419.947265625
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-304.994544\n\n",
                                "-304.994544\n\n",
                                "-304.914681\n\n",
                                "-304.914681\n\n",
                                "-304.714907\n\n",
                                "-304.714907\n\n",
                                "-304.774915\n\n",
                                "-304.774915\n\n",
                                "-304.774915\n\n",
                                "-304.411621\n\n",
                                "-304.411621\n\n",
                                "-304.889460\n\n",
                                "-304.889460\n\n",
                                "-304.801141\n\n",
                                "-304.801141\n\n",
                                "-304.801141\n\n",
                                "-304.800261\n\n",
                                "-304.800261\n\n",
                                "-304.732935\n\n",
                                "-304.732935\n\n",
                                "-304.732935\n\n",
                                "-305.075765\n\n",
                                "-305.075765\n\n",
                                "-304.964238\n\n",
                                "-304.964238\n\n",
                                "-304.748664\n\n",
                                "-304.748664\n\n",
                                "-304.748664\n\n",
                                "-304.752056\n\n",
                                "-304.752056\n\n",
                                "-304.787871\n\n",
                                "-304.787871\n\n",
                                "-304.736540\n\n",
                                "-304.736540\n\n",
                                "-304.736540\n\n",
                                "-304.641295\n\n",
                                "-304.641295\n\n",
                                "-305.073764\n\n",
                                "-305.073764\n\n",
                                "-304.962208\n\n",
                                "-304.962208\n\n",
                                "-304.962208\n\n",
                                "-304.800880\n\n",
                                "-304.800880\n\n",
                                "-304.636054\n\n",
                                "-304.636054\n\n",
                                "-304.842791\n\n",
                                "-304.842791\n\n",
                                "-304.842791\n\n",
                                "-305.021965\n\n"
                            ]
                        }
                    ]
                }
            ]
        }
    ]
}



==> evaluation/smc/data-3.json <==
{
    "benchmark" : [
        {
            "app" : {
                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess_threshold 1.0 --stack_size 3000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -j 32 --ess_threshold 1.0 --stack_size 3000", 
            "results" : [
                {
                    "command" : "./program 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 671.6779785160001, 
                    "ms_run" : [
                        139765.209717,
                        136187.013184,
                        139873.309082,
                        137862.728027,
                        140765.578125,
                        140016.385254,
                        138141.335938,
                        138532.253906,
                        137742.726074,
                        136926.180908,
                        141537.313965,
                        138433.937012,
                        141091.548096,
                        137940.746094,
                        138107.509277,
                        142008.907959,
                        139433.414795,
                        142895.540039,
                        135007.369873,
                        137414.543945,
                        139325.596924,
                        138728.455078,
                        135562.294189,
                        136491.970215,
                        138260.390137,
                        137056.237793,
                        136631.292725,
                        140898.552979,
                        143111.906006,
                        139424.48999,
                        136919.539062,
                        138423.245117,
                        133554.471924,
                        139359.867188,
                        134521.036133,
                        139605.916016,
                        137057.801025,
                        136787.442871,
                        139884.641357,
                        140481.9021,
                        138484.897217,
                        142038.523926,
                        138142.282227,
                        140286.875977,
                        138747.926025,
                        140433.069824,
                        136792.447998,
                        138230.023926,
                        133397.766113,
                        138647.324951,
                        141747.394043,
                        135550.227783,
                        138008.653076,
                        134428.323975,
                        135652.838135,
                        137722.432861,
                        138222.638184,
                        138577.176025,
                        137366.998047,
                        140766.23584,
                        138859.090088,
                        139325.054932,
                        138323.109863,
                        139653.047607,
                        141080.168945,
                        138426.529297,
                        141216.802979,
                        136487.766113,
                        136389.666016,
                        135122.116943,
                        136567.545898,
                        136725.255127,
                        138983.890137,
                        138154.034912,
                        137520.64209,
                        139703.355957,
                        139858.77417,
                        137401.662109,
                        136121.243896,
                        139889.201172,
                        137083.969238,
                        137891.727051,
                        138602.612061,
                        135815.433838,
                        137556.566162,
                        138338.37207,
                        138591.586914,
                        138567.549072,
                        137982.669922,
                        137803.37085,
                        137093.674072,
                        138325.250732,
                        140556.226807,
                        138357.844238,
                        139879.528076,
                        132828.557861,
                        137651.806885,
                        138452.063965,
                        138720.339844,
                        140017.584717
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-319.489998\n\n",
                                "-311.677159\n\n",
                                "-316.974690\n\n",
                                "-314.235287\n\n",
                                "-318.101060\n\n",
                                "-316.718189\n\n",
                                "-316.601637\n\n",
                                "-315.231249\n\n",
                                "-316.246861\n\n",
                                "-312.359694\n\n",
                                "-319.974120\n\n",
                                "-317.259868\n\n",
                                "-318.905500\n\n",
                                "-316.303504\n\n",
                                "-315.834638\n\n",
                                "-318.243020\n\n",
                                "-317.905829\n\n",
                                "-317.848371\n\n",
                                "-310.047887\n\n",
                                "-313.662925\n\n",
                                "-316.291848\n\n",
                                "-317.701442\n\n",
                                "-311.032210\n\n",
                                "-314.675195\n\n",
                                "-317.034709\n\n",
                                "-313.474147\n\n",
                                "-313.969489\n\n",
                                "-319.529756\n\n",
                                "-318.225955\n\n",
                                "-316.475684\n\n",
                                "-313.351830\n\n",
                                "-316.188764\n\n",
                                "-308.506540\n\n",
                                "-318.139332\n\n",
                                "-308.080794\n\n",
                                "-317.367404\n\n",
                                "-315.396290\n\n",
                                "-314.304584\n\n",
                                "-317.056714\n\n",
                                "-318.998226\n\n",
                                "-315.305974\n\n",
                                "-318.718509\n\n",
                                "-316.886354\n\n",
                                "-317.667815\n\n",
                                "-316.406340\n\n",
                                "-318.421554\n\n",
                                "-314.170480\n\n",
                                "-317.636766\n\n",
                                "-309.722407\n\n",
                                "-315.116457\n\n",
                                "-319.285101\n\n",
                                "-314.246558\n\n",
                                "-316.964814\n\n",
                                "-309.348256\n\n",
                                "-313.965002\n\n",
                                "-314.258277\n\n",
                                "-316.538344\n\n",
                                "-317.900464\n\n",
                                "-316.590685\n\n",
                                "-318.054570\n\n",
                                "-314.977447\n\n",
                                "-318.466444\n\n",
                                "-316.360844\n\n",
                                "-317.115055\n\n",
                                "-318.382664\n\n",
                                "-313.837325\n\n",
                                "-317.543232\n\n",
                                "-312.923159\n\n",
                                "-311.023807\n\n",
                                "-309.808759\n\n",
                                "-313.949167\n\n",
                                "-314.246396\n\n",
                                "-318.226164\n\n",
                                "-316.047540\n\n",
                                "-316.752878\n\n",
                                "-317.547987\n\n",
                                "-317.110824\n\n",
                                "-316.689259\n\n",
                                "-313.881624\n\n",
                                "-318.586018\n\n",
                                "-316.001018\n\n",
                                "-313.711815\n\n",
                                "-317.819921\n\n",
                                "-313.257532\n\n",
                                "-316.595564\n\n",
                                "-317.993134\n\n",
                                "-316.862310\n\n",
                                "-318.171803\n\n",
                                "-313.611704\n\n",
                                "-313.318066\n\n",
                                "-315.815716\n\n",
                                "-317.342176\n\n",
                                "-317.987553\n\n",
                                "-317.224568\n\n",
                                "-315.857653\n\n",
                                "-309.083610\n\n",
                                "-316.576672\n\n",
                                "-318.561156\n\n",
                                "-317.630017\n\n",
                                "-315.874478\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess_threshold 1.0 --stack_size 3000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -j 32 --ess_threshold 1.0 --stack_size 3000", 
            "results" : [
                {
                    "command" : "./program 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 716.010253906, 
                    "ms_run" : [
                        13168.7749023,
                        13366.7470703,
                        13277.3579102,
                        13417.0910645,
                        13291.1352539,
                        13114.9978027,
                        13233.0068359,
                        13071.3808594,
                        13786.1589355,
                        13233.3271484,
                        13365.8869629,
                        13676.1816406,
                        13553.6867676,
                        13452.9650879,
                        13116.8449707,
                        13387.9289551,
                        13663.5668945,
                        13312.8217773,
                        13515.0908203,
                        13355.8110352,
                        12861.1418457,
                        13478.5800781,
                        13532.434082,
                        13696.9331055,
                        13290.4020996,
                        13703.3820801,
                        13568.3879395,
                        13512.9619141,
                        13307.8508301,
                        12963.6381836,
                        13296.263916,
                        13123.3688965,
                        13360.2839355,
                        13621.2231445,
                        13768.3088379,
                        13528.2529297,
                        13536.1977539,
                        13279.4467773,
                        13246.5700684,
                        13548.4838867,
                        13164.5681152,
                        13679.3110352,
                        13506.3012695,
                        13755.7739258,
                        12820.9660645,
                        13567.0119629,
                        13315.0690918,
                        13448.2558594,
                        12885.7519531,
                        13365.2988281,
                        13146.3730469,
                        12883.0371094,
                        13086.9492188,
                        13367.6843262,
                        13212.9431152,
                        13243.8029785,
                        13438.3588867,
                        13523.75,
                        13130.1149902,
                        13306.5358887,
                        13535.083252,
                        13450.3989258,
                        13033.8630371,
                        13609.3288574,
                        13254.6462402,
                        13350.7832031,
                        13465.842041,
                        13577.4597168,
                        13455.013916,
                        13125.3601074,
                        13482.5690918,
                        13584.1911621,
                        13535.4042969,
                        13365.809082,
                        13249.8510742,
                        13289.9916992,
                        13650.6782227,
                        13380.9970703,
                        13097.7348633,
                        13630.6352539,
                        13444.2749023,
                        13324.347168,
                        13084.5917969,
                        13563.5249023,
                        13201.9418945,
                        13193.9829102,
                        13024.0273438,
                        13202.8151855,
                        13269.3737793,
                        13406.9370117,
                        13250.6899414,
                        13183.572998,
                        13522.4689941,
                        13303.2600098,
                        13447.2219238,
                        13046.9370117,
                        13645.8208008,
                        13448.1982422,
                        13397.0556641,
                        13450.7827148
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-317.438532\n\n",
                                "-318.149638\n\n",
                                "-320.971887\n\n",
                                "-320.771128\n\n",
                                "-318.200707\n\n",
                                "-315.157165\n\n",
                                "-320.917801\n\n",
                                "-315.310018\n\n",
                                "-324.001082\n\n",
                                "-319.825461\n\n",
                                "-318.480530\n\n",
                                "-323.046443\n\n",
                                "-320.817275\n\n",
                                "-321.112923\n\n",
                                "-313.975087\n\n",
                                "-318.866314\n\n",
                                "-322.853329\n\n",
                                "-317.093420\n\n",
                                "-321.728064\n\n",
                                "-318.714486\n\n",
                                "-313.505032\n\n",
                                "-322.397305\n\n",
                                "-323.707417\n\n",
                                "-323.282159\n\n",
                                "-319.022979\n\n",
                                "-324.367121\n\n",
                                "-323.577712\n\n",
                                "-321.548596\n\n",
                                "-319.475578\n\n",
                                "-315.180914\n\n",
                                "-317.748123\n\n",
                                "-315.804437\n\n",
                                "-320.204773\n\n",
                                "-321.998883\n\n",
                                "-323.885528\n\n",
                                "-322.496582\n\n",
                                "-322.925031\n\n",
                                "-319.207881\n\n",
                                "-317.334272\n\n",
                                "-322.218749\n\n",
                                "-317.505000\n\n",
                                "-322.722849\n\n",
                                "-321.045744\n\n",
                                "-325.737351\n\n",
                                "-310.680673\n\n",
                                "-321.987569\n\n",
                                "-318.344445\n\n",
                                "-319.740801\n\n",
                                "-315.826020\n\n",
                                "-319.615184\n\n",
                                "-315.249513\n\n",
                                "-311.933091\n\n",
                                "-313.831608\n\n",
                                "-320.322672\n\n",
                                "-317.010774\n\n",
                                "-318.923156\n\n",
                                "-321.564665\n\n",
                                "-321.909704\n\n",
                                "-314.559712\n\n",
                                "-319.451027\n\n",
                                "-321.514388\n\n",
                                "-321.276935\n\n",
                                "-314.761260\n\n",
                                "-322.909893\n\n",
                                "-318.337269\n\n",
                                "-320.614707\n\n",
                                "-320.104542\n\n",
                                "-323.035878\n\n",
                                "-319.790911\n\n",
                                "-316.638343\n\n",
                                "-320.292471\n\n",
                                "-322.710607\n\n",
                                "-321.846948\n\n",
                                "-320.055820\n\n",
                                "-316.453713\n\n",
                                "-319.659802\n\n",
                                "-323.326437\n\n",
                                "-318.436176\n\n",
                                "-314.984141\n\n",
                                "-322.902289\n\n",
                                "-320.657880\n\n",
                                "-321.786165\n\n",
                                "-320.450571\n\n",
                                "-321.726436\n\n",
                                "-317.362950\n\n",
                                "-317.437161\n\n",
                                "-316.022198\n\n",
                                "-318.261778\n\n",
                                "-317.600233\n\n",
                                "-319.681270\n\n",
                                "-318.982838\n\n",
                                "-318.230323\n\n",
                                "-322.527677\n\n",
                                "-318.197821\n\n",
                                "-320.601739\n\n",
                                "-315.430266\n\n",
                                "-322.502460\n\n",
                                "-321.460909\n\n",
                                "-320.424116\n\n",
                                "-321.914930\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess_threshold 1.0 --stack_size 3000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -j 32 --ess_threshold 1.0 --stack_size 3000", 
            "results" : [
                {
                    "command" : "./program 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 690.1389160160001, 
                    "ms_run" : [
                        870.3688964839999,
                        920.0041503910001,
                        902.247070312,
                        925.456054688,
                        884.148925781,
                        865.061035156,
                        901.096191406,
                        905.472167969,
                        838.9140625,
                        891.1281738279999,
                        837.652832031,
                        830.2421875,
                        849.2238769529999,
                        874.4567871089999,
                        867.922851562,
                        848.2160644529999,
                        892.729980469,
                        883.905761719,
                        857.297851562,
                        843.5729980470001,
                        847.53125,
                        854.708984375,
                        869.0451660160001,
                        881.3488769529999,
                        885.122070312,
                        868.337890625,
                        858.144042969,
                        870.8840332029999,
                        858.4206542970001,
                        893.559082031,
                        891.688964844,
                        866.773925781,
                        896.5109863279999,
                        827.8767089839999,
                        854.087890625,
                        836.0100097660001,
                        834.7790527339999,
                        845.2868652339999,
                        898.1618652339999,
                        842.212890625,
                        905.2780761720001,
                        888.6628417970001,
                        876.919921875,
                        917.8679199220001,
                        931.892089844,
                        865.424804688,
                        887.8742675779999,
                        899.8181152339999,
                        867.258789062,
                        867.520019531,
                        832.1071777339999,
                        891.7893066410001,
                        873.708984375,
                        855.725097656,
                        842.373046875,
                        845.655761719,
                        876.3469238279999,
                        869.3820800779999,
                        857.7409667970001,
                        876.1799316410001,
                        846.369140625,
                        847.0129394529999,
                        848.4001464839999,
                        834.7109375,
                        848.7429199220001,
                        893.609863281,
                        857.588867188,
                        825.276367188,
                        854.7316894529999,
                        873.041992188,
                        891.033691406,
                        875.896972656,
                        869.9328613279999,
                        866.6062011720001,
                        855.394042969,
                        842.5852050779999,
                        820.733886719,
                        878.411132812,
                        896.8918457029999,
                        857.849121094,
                        855.962890625,
                        867.5270996089999,
                        882.9118652339999,
                        909.6569824220001,
                        902.5358886720001,
                        916.395996094,
                        865.987792969,
                        886.2937011720001,
                        884.336914062,
                        846.083007812,
                        883.6608886720001,
                        868.2370605470001,
                        855.6989746089999,
                        852.6809082029999,
                        890.154296875,
                        857.9519042970001,
                        843.1970214839999,
                        867.3728027339999,
                        866.837890625,
                        899.83203125
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-322.969146\n\n",
                                "-330.061230\n\n",
                                "-331.769183\n\n",
                                "-331.769183\n\n",
                                "-325.516278\n\n",
                                "-326.049986\n\n",
                                "-327.517054\n\n",
                                "-330.902293\n\n",
                                "-316.512892\n\n",
                                "-328.099651\n\n",
                                "-313.117971\n\n",
                                "-318.099561\n\n",
                                "-318.099561\n\n",
                                "-327.197522\n\n",
                                "-325.184497\n\n",
                                "-319.470540\n\n",
                                "-329.094108\n\n",
                                "-328.034660\n\n",
                                "-324.745781\n\n",
                                "-324.307903\n\n",
                                "-324.307903\n\n",
                                "-325.376786\n\n",
                                "-324.584724\n\n",
                                "-326.502202\n\n",
                                "-330.411880\n\n",
                                "-323.627917\n\n",
                                "-323.848808\n\n",
                                "-326.063757\n\n",
                                "-326.063757\n\n",
                                "-332.239770\n\n",
                                "-324.992143\n\n",
                                "-324.438057\n\n",
                                "-330.526651\n\n",
                                "-318.787801\n\n",
                                "-322.162468\n\n",
                                "-318.353678\n\n",
                                "-318.353678\n\n",
                                "-323.531511\n\n",
                                "-327.652113\n\n",
                                "-320.832448\n\n",
                                "-326.315265\n\n",
                                "-329.892994\n\n",
                                "-323.506862\n\n",
                                "-335.840730\n\n",
                                "-335.840730\n\n",
                                "-322.790642\n\n",
                                "-330.352915\n\n",
                                "-330.164010\n\n",
                                "-324.574745\n\n",
                                "-327.223656\n\n",
                                "-318.998068\n\n",
                                "-329.501686\n\n",
                                "-324.349375\n\n",
                                "-324.349375\n\n",
                                "-324.001398\n\n",
                                "-324.128968\n\n",
                                "-321.835850\n\n",
                                "-323.669397\n\n",
                                "-321.188340\n\n",
                                "-328.462448\n\n",
                                "-320.891153\n\n",
                                "-320.891153\n\n",
                                "-323.790289\n\n",
                                "-321.401279\n\n",
                                "-323.264773\n\n",
                                "-330.369084\n\n",
                                "-324.631515\n\n",
                                "-318.691824\n\n",
                                "-318.691824\n\n",
                                "-324.947943\n\n",
                                "-329.446926\n\n",
                                "-327.439919\n\n",
                                "-320.366401\n\n",
                                "-324.467313\n\n",
                                "-320.369616\n\n",
                                "-316.499361\n\n",
                                "-316.499361\n\n",
                                "-324.732870\n\n",
                                "-326.911008\n\n",
                                "-320.266619\n\n",
                                "-324.321045\n\n",
                                "-321.081691\n\n",
                                "-323.152435\n\n",
                                "-328.687251\n\n",
                                "-328.687251\n\n",
                                "-330.970667\n\n",
                                "-327.330433\n\n",
                                "-326.749959\n\n",
                                "-327.212953\n\n",
                                "-319.278228\n\n",
                                "-329.614205\n\n",
                                "-321.280076\n\n",
                                "-322.946499\n\n",
                                "-322.946499\n\n",
                                "-324.345490\n\n",
                                "-321.162462\n\n",
                                "-323.636759\n\n",
                                "-318.730097\n\n",
                                "-324.567349\n\n",
                                "-331.311689\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess_threshold 1.0 --stack_size 3000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -j 32 --ess_threshold 1.0 --stack_size 3000", 
            "results" : [
                {
                    "command" : "./program 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 731.3200683589999, 
                    "ms_run" : [
                        61008.0871582,
                        60672.473877,
                        60545.9570312,
                        60616.9628906,
                        60818.4467773,
                        60766.2878418,
                        60622.994873,
                        60568.2199707,
                        60644.9589844,
                        60901.6030273,
                        61106.9572754,
                        60882.9389648,
                        60518.6870117,
                        61022.7060547,
                        60689.8820801,
                        60755.3657227,
                        60725.5788574,
                        61288.8439941,
                        60683.5830078,
                        61214.1538086,
                        61037.6088867,
                        60896.4260254,
                        61204.170166,
                        60954.4487305,
                        60879.5661621,
                        60801.5371094,
                        60810.505127,
                        60491.4401855,
                        61618.6379395,
                        60613.4130859,
                        60648.9660645,
                        60493.7670898,
                        60782.3178711,
                        60864.0270996,
                        61103.1320801,
                        60856.7409668,
                        61204.0571289,
                        61257.5878906,
                        61677.592041,
                        60990.8671875,
                        60504.2949219,
                        61161.0788574,
                        61079.3029785,
                        61430.7492676,
                        61149.6638184,
                        61185.4587402,
                        61066.984375,
                        61310.7529297,
                        60861.8840332,
                        60952.6311035,
                        61634.2890625,
                        60897.8500977,
                        61205.0949707,
                        61882.2729492,
                        61062.434082,
                        61331.1711426,
                        60797.5368652,
                        62617.232666,
                        61343.0161133,
                        61182.9458008,
                        60704.5180664,
                        61179.1921387,
                        61059.0126953,
                        61567.9992676,
                        61111.2929688,
                        61074.315918,
                        61309.6821289,
                        61115.6591797,
                        61092.1162109,
                        61223.1638184,
                        61172.2409668,
                        61197.6879883,
                        60740.3769531,
                        61189.6799316,
                        61326.1479492,
                        60720.4160156,
                        60824.5969238,
                        60790.6711426,
                        61189.3217773,
                        61267.1508789,
                        61186.9848633,
                        61093.7231445,
                        61423.4987793,
                        61187.6530762,
                        61308.0930176,
                        61324.8168945,
                        61290.8679199,
                        60957.2700195,
                        61574.7758789,
                        61133.0881348,
                        60730.4802246,
                        60968.9101562,
                        61071.3063965,
                        61638.7519531,
                        61154.4621582,
                        60917.1599121,
                        61281.1679688,
                        60865.7607422,
                        61377.4248047,
                        60861.6240234
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-304.738442\n\n",
                                "-304.759669\n\n",
                                "-304.759681\n\n",
                                "-304.741303\n\n",
                                "-304.767045\n\n",
                                "-304.743228\n\n",
                                "-304.747984\n\n",
                                "-304.790801\n\n",
                                "-304.770894\n\n",
                                "-304.738967\n\n",
                                "-304.771601\n\n",
                                "-304.753317\n\n",
                                "-304.740358\n\n",
                                "-304.773344\n\n",
                                "-304.723294\n\n",
                                "-304.741992\n\n",
                                "-304.798617\n\n",
                                "-304.740579\n\n",
                                "-304.769737\n\n",
                                "-304.781156\n\n",
                                "-304.769235\n\n",
                                "-304.726828\n\n",
                                "-304.721064\n\n",
                                "-304.744023\n\n",
                                "-304.709506\n\n",
                                "-304.716140\n\n",
                                "-304.776278\n\n",
                                "-304.751709\n\n",
                                "-304.756242\n\n",
                                "-304.743873\n\n",
                                "-304.763259\n\n",
                                "-304.756321\n\n",
                                "-304.735988\n\n",
                                "-304.723749\n\n",
                                "-304.752015\n\n",
                                "-304.749636\n\n",
                                "-304.748739\n\n",
                                "-304.792815\n\n",
                                "-304.749917\n\n",
                                "-304.797177\n\n",
                                "-304.769596\n\n",
                                "-304.727326\n\n",
                                "-304.734674\n\n",
                                "-304.733392\n\n",
                                "-304.709173\n\n",
                                "-304.738534\n\n",
                                "-304.756491\n\n",
                                "-304.711485\n\n",
                                "-304.771180\n\n",
                                "-304.754755\n\n",
                                "-304.776196\n\n",
                                "-304.699252\n\n",
                                "-304.739867\n\n",
                                "-304.776883\n\n",
                                "-304.736724\n\n",
                                "-304.756765\n\n",
                                "-304.741854\n\n",
                                "-304.796395\n\n",
                                "-304.708469\n\n",
                                "-304.746012\n\n",
                                "-304.772450\n\n",
                                "-304.774156\n\n",
                                "-304.768725\n\n",
                                "-304.777460\n\n",
                                "-304.754822\n\n",
                                "-304.747010\n\n",
                                "-304.764621\n\n",
                                "-304.739198\n\n",
                                "-304.776245\n\n",
                                "-304.738611\n\n",
                                "-304.771793\n\n",
                                "-304.785017\n\n",
                                "-304.742812\n\n",
                                "-304.716228\n\n",
                                "-304.721268\n\n",
                                "-304.724634\n\n",
                                "-304.729674\n\n",
                                "-304.709515\n\n",
                                "-304.720344\n\n",
                                "-304.745066\n\n",
                                "-304.721200\n\n",
                                "-304.770421\n\n",
                                "-304.732778\n\n",
                                "-304.727642\n\n",
                                "-304.749946\n\n",
                                "-304.765401\n\n",
                                "-304.769477\n\n",
                                "-304.746805\n\n",
                                "-304.746526\n\n",
                                "-304.736354\n\n",
                                "-304.745382\n\n",
                                "-304.719172\n\n",
                                "-304.739702\n\n",
                                "-304.751913\n\n",
                                "-304.722494\n\n",
                                "-304.759514\n\n",
                                "-304.778324\n\n",
                                "-304.727318\n\n",
                                "-304.770203\n\n",
                                "-304.737566\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess_threshold 1.0 --stack_size 3000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -j 32 --ess_threshold 1.0 --stack_size 3000", 
            "results" : [
                {
                    "command" : "./program 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 709.9729003910001, 
                    "ms_run" : [
                        5748.78710938,
                        5818.47900391,
                        5743.35693359,
                        5714.45019531,
                        5741.13696289,
                        5738.83496094,
                        5781.04101562,
                        5715.19213867,
                        5793.36401367,
                        5794.62915039,
                        5775.57592773,
                        5703.14208984,
                        5736.43725586,
                        5727.18969727,
                        5805.85107422,
                        5758.80395508,
                        5815.71118164,
                        5741.91918945,
                        5714.11987305,
                        5794.47802734,
                        5780.70166016,
                        5755.87182617,
                        5714.78198242,
                        5744.49389648,
                        5721.89794922,
                        5700.09204102,
                        5780.70678711,
                        5733.13598633,
                        5716.45996094,
                        5793.42602539,
                        5842.77197266,
                        5753.1796875,
                        5731.15014648,
                        5754.03491211,
                        5789.34521484,
                        5733.60400391,
                        5707.27929688,
                        5726.1472168,
                        5757.28295898,
                        5732.12597656,
                        5720.43310547,
                        5747.9909668,
                        5714.12695312,
                        5786.54223633,
                        5787.64624023,
                        5749.33203125,
                        5736.21704102,
                        5757.34790039,
                        5839.24707031,
                        5753.82788086,
                        5724.35400391,
                        5712.91088867,
                        5712.72387695,
                        5784.7199707,
                        5732.27514648,
                        5740.92382812,
                        5772.07617188,
                        5732.78100586,
                        5749.3371582,
                        5757.61914062,
                        5829.98510742,
                        5770.66772461,
                        5776.16894531,
                        5795.24487305,
                        5740.74023438,
                        5788.796875,
                        5758.24487305,
                        5751.25195312,
                        5750.42700195,
                        5782.77905273,
                        5776.55297852,
                        5729.23901367,
                        5781.08276367,
                        5741.78808594,
                        5792.15625,
                        5733.51904297,
                        5751.78710938,
                        5744.69702148,
                        5803.0949707,
                        5765.36889648,
                        5760.27294922,
                        5741.65893555,
                        5751.08178711,
                        5755.65014648,
                        5772.92895508,
                        5753.33105469,
                        5744.37817383,
                        5742.15429688,
                        5735.84594727,
                        5775.47802734,
                        5755.80004883,
                        5727.73120117,
                        5722.04589844,
                        5718.0949707,
                        5714.9387207,
                        5738.57128906,
                        5714.45800781,
                        5715.87695312,
                        5742.95166016,
                        5737.02099609
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-304.767986\n\n",
                                "-304.713785\n\n",
                                "-304.743243\n\n",
                                "-304.758922\n\n",
                                "-304.727195\n\n",
                                "-304.810300\n\n",
                                "-304.627677\n\n",
                                "-304.732559\n\n",
                                "-304.845094\n\n",
                                "-304.757508\n\n",
                                "-304.727025\n\n",
                                "-304.650374\n\n",
                                "-304.761926\n\n",
                                "-304.868445\n\n",
                                "-304.819210\n\n",
                                "-304.873402\n\n",
                                "-304.668139\n\n",
                                "-304.870706\n\n",
                                "-304.780966\n\n",
                                "-304.799270\n\n",
                                "-304.853120\n\n",
                                "-304.670185\n\n",
                                "-304.511490\n\n",
                                "-304.695191\n\n",
                                "-304.834495\n\n",
                                "-304.638199\n\n",
                                "-304.664587\n\n",
                                "-304.770085\n\n",
                                "-304.724512\n\n",
                                "-304.831577\n\n",
                                "-304.777347\n\n",
                                "-304.825280\n\n",
                                "-304.737169\n\n",
                                "-304.733687\n\n",
                                "-304.735752\n\n",
                                "-304.663249\n\n",
                                "-304.754505\n\n",
                                "-304.708601\n\n",
                                "-304.771086\n\n",
                                "-304.745822\n\n",
                                "-304.857423\n\n",
                                "-304.799284\n\n",
                                "-304.736306\n\n",
                                "-304.773058\n\n",
                                "-304.732498\n\n",
                                "-304.873432\n\n",
                                "-304.651607\n\n",
                                "-304.831847\n\n",
                                "-304.742945\n\n",
                                "-304.544713\n\n",
                                "-304.670419\n\n",
                                "-304.760010\n\n",
                                "-304.733131\n\n",
                                "-304.844020\n\n",
                                "-304.763700\n\n",
                                "-304.747376\n\n",
                                "-304.846736\n\n",
                                "-304.673780\n\n",
                                "-304.664925\n\n",
                                "-304.766344\n\n",
                                "-304.651377\n\n",
                                "-304.673221\n\n",
                                "-304.720845\n\n",
                                "-304.810700\n\n",
                                "-304.778314\n\n",
                                "-304.778062\n\n",
                                "-304.678741\n\n",
                                "-304.635017\n\n",
                                "-304.678944\n\n",
                                "-304.784089\n\n",
                                "-304.784167\n\n",
                                "-304.821883\n\n",
                                "-304.655276\n\n",
                                "-304.615204\n\n",
                                "-304.798891\n\n",
                                "-304.771711\n\n",
                                "-304.714838\n\n",
                                "-304.661873\n\n",
                                "-304.715523\n\n",
                                "-304.776936\n\n",
                                "-304.817733\n\n",
                                "-304.688622\n\n",
                                "-304.689181\n\n",
                                "-304.742081\n\n",
                                "-304.722693\n\n",
                                "-304.742962\n\n",
                                "-304.757615\n\n",
                                "-304.760568\n\n",
                                "-304.766835\n\n",
                                "-304.860764\n\n",
                                "-304.650259\n\n",
                                "-304.660326\n\n",
                                "-304.738118\n\n",
                                "-304.792532\n\n",
                                "-304.749576\n\n",
                                "-304.654816\n\n",
                                "-304.735411\n\n",
                                "-304.801442\n\n",
                                "-304.683235\n\n",
                                "-304.834591\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess_threshold 1.0 --stack_size 3000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -j 32 --ess_threshold 1.0 --stack_size 3000", 
            "results" : [
                {
                    "command" : "./program 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 700.684082031, 
                    "ms_run" : [
                        414.066894531,
                        418.280273438,
                        407.62890625,
                        409.157958984,
                        406.696044922,
                        423.578125,
                        422.495117188,
                        409.730957031,
                        425.523925781,
                        413.264160156,
                        422.578125,
                        423.155029297,
                        421.671875,
                        420.733886719,
                        417.429931641,
                        420.008056641,
                        426.971191406,
                        420.600830078,
                        427.811035156,
                        415.732177734,
                        424.930908203,
                        423.362792969,
                        423.648193359,
                        418.266113281,
                        407.174072266,
                        414.49609375,
                        418.333984375,
                        424.747070312,
                        412.248046875,
                        411.394042969,
                        418.506347656,
                        422.022949219,
                        405.187011719,
                        413.246826172,
                        423.978027344,
                        409.845947266,
                        422.802978516,
                        416.231933594,
                        403.014160156,
                        421.566894531,
                        416.887939453,
                        422.937011719,
                        419.608154297,
                        410.815917969,
                        415.83203125,
                        426.379882812,
                        413.938964844,
                        416.235107422,
                        423.54296875,
                        422.954101562,
                        418.695800781,
                        402.613037109,
                        422.294189453,
                        410.87890625,
                        411.385742188,
                        410.530761719,
                        418.138916016,
                        414.960205078,
                        403.622802734,
                        425.583007812,
                        414.608886719,
                        417.135986328,
                        404.425048828,
                        424.861816406,
                        429.280029297,
                        414.689697266,
                        423.907226562,
                        418.821044922,
                        407.299072266,
                        419.963134766,
                        407.887939453,
                        416.842041016,
                        421.530029297,
                        408.560058594,
                        417.624755859,
                        417.228759766,
                        417.799072266,
                        418.918945312,
                        422.010986328,
                        408.031982422,
                        418.181884766,
                        421.599853516,
                        415.059082031,
                        400.754882812,
                        419.221679688,
                        405.671875,
                        424.525146484,
                        421.823974609,
                        411.966796875,
                        420.437988281,
                        419.130126953,
                        422.22265625,
                        416.699951172,
                        403.75,
                        420.666015625,
                        417.187988281,
                        416.595947266,
                        413.682861328,
                        406.314941406,
                        404.620849609
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/local/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-305.227993\n\n",
                                "-305.227993\n\n",
                                "-305.227993\n\n",
                                "-305.179007\n\n",
                                "-305.179007\n\n",
                                "-304.622998\n\n",
                                "-304.622998\n\n",
                                "-304.622998\n\n",
                                "-304.610408\n\n",
                                "-304.610408\n\n",
                                "-304.857725\n\n",
                                "-304.857725\n\n",
                                "-304.849870\n\n",
                                "-304.849870\n\n",
                                "-304.849870\n\n",
                                "-304.704934\n\n",
                                "-304.704934\n\n",
                                "-304.491316\n\n",
                                "-304.491316\n\n",
                                "-304.817753\n\n",
                                "-304.817753\n\n",
                                "-304.817753\n\n",
                                "-304.838810\n\n",
                                "-304.838810\n\n",
                                "-304.989654\n\n",
                                "-304.989654\n\n",
                                "-304.936442\n\n",
                                "-304.936442\n\n",
                                "-304.936442\n\n",
                                "-304.647056\n\n",
                                "-304.647056\n\n",
                                "-304.553099\n\n",
                                "-304.553099\n\n",
                                "-304.819565\n\n",
                                "-304.819565\n\n",
                                "-304.819565\n\n",
                                "-304.428929\n\n",
                                "-304.428929\n\n",
                                "-304.876324\n\n",
                                "-304.876324\n\n",
                                "-304.877316\n\n",
                                "-304.877316\n\n",
                                "-304.877316\n\n",
                                "-304.630665\n\n",
                                "-304.630665\n\n",
                                "-304.483336\n\n",
                                "-304.483336\n\n",
                                "-304.701691\n\n",
                                "-304.701691\n\n",
                                "-304.701691\n\n",
                                "-304.717441\n\n",
                                "-304.717441\n\n",
                                "-304.666980\n\n",
                                "-304.666980\n\n",
                                "-304.779252\n\n",
                                "-304.779252\n\n",
                                "-304.779252\n\n",
                                "-304.897532\n\n",
                                "-304.897532\n\n",
                                "-305.003916\n\n",
                                "-305.003916\n\n",
                                "-304.720182\n\n",
                                "-304.720182\n\n",
                                "-304.720182\n\n",
                                "-304.671929\n\n",
                                "-304.671929\n\n",
                                "-304.730565\n\n",
                                "-304.730565\n\n",
                                "-304.884953\n\n",
                                "-304.884953\n\n",
                                "-304.884953\n\n",
                                "-304.713637\n\n",
                                "-304.713637\n\n",
                                "-304.580344\n\n",
                                "-304.580344\n\n",
                                "-304.580344\n\n",
                                "-304.895222\n\n",
                                "-304.895222\n\n",
                                "-304.778458\n\n",
                                "-304.778458\n\n",
                                "-304.780181\n\n",
                                "-304.780181\n\n",
                                "-304.780181\n\n",
                                "-304.934195\n\n",
                                "-304.934195\n\n",
                                "-304.475733\n\n",
                                "-304.475733\n\n",
                                "-304.233518\n\n",
                                "-304.233518\n\n",
                                "-304.233518\n\n",
                                "-304.695504\n\n",
                                "-304.695504\n\n",
                                "-304.967853\n\n",
                                "-304.967853\n\n",
                                "-305.044030\n\n",
                                "-305.044030\n\n",
                                "-305.044030\n\n",
                                "-305.020660\n\n",
                                "-305.020660\n\n",
                                "-304.919770\n\n"
                            ]
                        }
                    ]
                }
            ]
        }
    ]
}



==> evaluation/smc/data-4.json <==
{
    "benchmark" : [
        {
            "app" : {
                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2975.296875, 
                    "ms_run" : [
                        119295.991699,
                        116544.901855,
                        118273.493896,
                        119959.862793,
                        120824.349121,
                        118675.064941,
                        118014.721924,
                        119622.762207,
                        115373.615234,
                        120538.107178
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-319.615711\n\n",
                                "-312.689098\n\n",
                                "-317.154059\n\n",
                                "-317.110639\n\n",
                                "-319.616204\n\n",
                                "-317.834066\n\n",
                                "-317.606148\n\n",
                                "-317.404349\n\n",
                                "-310.071405\n\n",
                                "-318.891614\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2800.97094727, 
                    "ms_run" : [
                        11882.2631836,
                        11465.0800781,
                        11298.737793,
                        12059.2141113,
                        12253.8288574,
                        12277.3908691,
                        11846.3210449,
                        11905.7558594,
                        11710.7561035,
                        12044.8552246
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-320.862504\n\n",
                                "-314.921878\n\n",
                                "-311.225132\n\n",
                                "-321.280492\n\n",
                                "-322.286300\n\n",
                                "-321.566745\n\n",
                                "-317.294044\n\n",
                                "-319.682664\n\n",
                                "-316.382914\n\n",
                                "-320.746879\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2770.8581543, 
                    "ms_run" : [
                        1111.98901367,
                        1175.33300781,
                        1123.84204102,
                        1167.74975586,
                        1170.78491211,
                        1171.42211914,
                        1192.15527344,
                        1257.375,
                        1100.04418945,
                        1138.88183594
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-314.590381\n\n",
                                "-326.141618\n\n",
                                "-319.507681\n\n",
                                "-325.487413\n\n",
                                "-325.074085\n\n",
                                "-326.341758\n\n",
                                "-324.532546\n\n",
                                "-330.995172\n\n",
                                "-313.272850\n\n",
                                "-319.075380\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2720.60498047, 
                    "ms_run" : [
                        53841.927002,
                        54091.5761719,
                        54202.0080566,
                        54821.7790527,
                        53908.592041,
                        54611.2460938,
                        55560.7399902,
                        54600.7788086,
                        53971.201416,
                        53732.5800781
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-304.795349\n\n",
                                "-304.732372\n\n",
                                "-304.721717\n\n",
                                "-304.759057\n\n",
                                "-304.756520\n\n",
                                "-304.753569\n\n",
                                "-304.700416\n\n",
                                "-304.748302\n\n",
                                "-304.719058\n\n",
                                "-304.775091\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2832.67407227, 
                    "ms_run" : [
                        5403.9621582,
                        5334.27368164,
                        5361.42285156,
                        5339.97387695,
                        5376.74267578,
                        5467.12597656,
                        5390.61889648,
                        5352.95288086,
                        5360.63085938,
                        5388.11694336
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-304.779587\n\n",
                                "-304.707868\n\n",
                                "-304.755017\n\n",
                                "-304.730944\n\n",
                                "-304.707042\n\n",
                                "-304.727342\n\n",
                                "-304.685202\n\n",
                                "-304.828104\n\n",
                                "-304.723926\n\n",
                                "-304.748949\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2839.14501953, 
                    "ms_run" : [
                        512.562988281,
                        498.554931641,
                        506.811035156,
                        494.627929688,
                        511.771972656,
                        512.299804688,
                        509.783935547,
                        491.972167969,
                        516.9089355470001,
                        503.617675781
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-304.866401\n\n",
                                "-304.866401\n\n",
                                "-304.709640\n\n",
                                "-304.709640\n\n",
                                "-304.300879\n\n",
                                "-304.300879\n\n",
                                "-304.970424\n\n",
                                "-304.970424\n\n",
                                "-304.854593\n\n",
                                "-304.854593\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads0-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads0-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2758.42578125, 
                    "ms_run" : [
                        71851.14697269999,
                        71727.9606934,
                        72096.7929688,
                        72071.4599609,
                        72932.4580078,
                        71917.0319824,
                        71810.8127441,
                        72245.93310549999,
                        72738.046875,
                        73021.1931152
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-444.313186\n\n",
                                "-444.242077\n\n",
                                "-444.325850\n\n",
                                "-444.287380\n\n",
                                "-444.305238\n\n",
                                "-444.336526\n\n",
                                "-444.268059\n\n",
                                "-444.281547\n\n",
                                "-444.214249\n\n",
                                "-444.340349\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads0-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads0-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2775.87695312, 
                    "ms_run" : [
                        7278.27587891,
                        7171.34179688,
                        7127.06811523,
                        7162.04174805,
                        7101.45996094,
                        7128.51879883,
                        7097.66113281,
                        7116.92773438,
                        7161.96484375,
                        7121.90380859
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-444.542090\n\n",
                                "-444.521753\n\n",
                                "-444.006630\n\n",
                                "-444.103177\n\n",
                                "-444.004924\n\n",
                                "-443.987786\n\n",
                                "-444.423106\n\n",
                                "-444.342790\n\n",
                                "-444.305853\n\n",
                                "-444.795769\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads0-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads0-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2816.37084961, 
                    "ms_run" : [
                        716.556152344,
                        714.6101074220001,
                        711.578125,
                        706.979980469,
                        718.7390136720001,
                        708.266113281,
                        710.120117188,
                        703.958007812,
                        706.7409667970001,
                        723.9699707029999
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-444.128609\n\n",
                                "-445.495994\n\n",
                                "-445.495994\n\n",
                                "-443.264297\n\n",
                                "-445.270194\n\n",
                                "-445.270194\n\n",
                                "-445.777533\n\n",
                                "-444.031422\n\n",
                                "-444.046123\n\n",
                                "-444.046123\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads0-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads0-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2812.89892578, 
                    "ms_run" : [
                        75769.0429688,
                        74905.9267578,
                        74192.013916,
                        73773.9890137,
                        73935.0300293,
                        73396.0651855,
                        73417.82373049999,
                        75585.032959,
                        73507.26123049999,
                        73603.63818359999
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-444.384567\n\n",
                                "-444.353516\n\n",
                                "-444.336471\n\n",
                                "-444.411717\n\n",
                                "-444.366700\n\n",
                                "-444.378507\n\n",
                                "-444.253254\n\n",
                                "-444.408991\n\n",
                                "-444.324634\n\n",
                                "-444.288597\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads0-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads0-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2853.71313477, 
                    "ms_run" : [
                        7363.4987793,
                        7350.20581055,
                        7356.28100586,
                        7356.79589844,
                        7400.42822266,
                        7362.92993164,
                        7363.10961914,
                        7326.58203125,
                        7362.3659668,
                        7363.61523438
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-444.485821\n\n",
                                "-444.631692\n\n",
                                "-444.318311\n\n",
                                "-444.865871\n\n",
                                "-444.498859\n\n",
                                "-444.413014\n\n",
                                "-444.057499\n\n",
                                "-444.348128\n\n",
                                "-444.273916\n\n",
                                "-444.261959\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads0-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads0-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2827.77001953, 
                    "ms_run" : [
                        714.4489746089999,
                        712.287109375,
                        753.313964844,
                        718.645996094,
                        711.827148438,
                        710.91796875,
                        718.307128906,
                        717.279785156,
                        720.004882812,
                        705.0910644529999
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-445.267829\n\n",
                                "-444.390584\n\n",
                                "-444.390584\n\n",
                                "-444.081967\n\n",
                                "-443.939640\n\n",
                                "-444.981892\n\n",
                                "-444.981892\n\n",
                                "-446.119589\n\n",
                                "-446.015024\n\n",
                                "-443.841467\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-unaligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-unaligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2517.29125977, 
                    "ms_run" : [
                        6273.71508789,
                        6158.4519043,
                        5951.87792969,
                        6064.27514648,
                        6038.26904297,
                        6095.51513672,
                        5945.26489258,
                        6012.85375977,
                        6036.09301758,
                        6065.33520508
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-63.350479\n\n",
                                "-63.472609\n\n",
                                "-60.934244\n\n",
                                "-63.485194\n\n",
                                "-63.388417\n\n",
                                "-63.916487\n\n",
                                "-61.293499\n\n",
                                "-63.253058\n\n",
                                "-63.355945\n\n",
                                "-63.625640\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-unaligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-unaligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2396.99414062, 
                    "ms_run" : [
                        636.5290527339999,
                        621.8308105470001,
                        615.1110839839999,
                        623.747070312,
                        617.228027344,
                        622.623046875,
                        620.072753906,
                        617.3151855470001,
                        622.347167969,
                        628.6389160160001
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-63.257770\n\n",
                                "-64.635025\n\n",
                                "-64.102437\n\n",
                                "-64.102437\n\n",
                                "-63.469920\n\n",
                                "-64.394279\n\n",
                                "-64.394279\n\n",
                                "-64.326953\n\n",
                                "-64.326953\n\n",
                                "-64.666341\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-unaligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-unaligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2333.72290039, 
                    "ms_run" : [
                        64.6828613281,
                        65.7058105469,
                        64.14306640620001,
                        64.10595703120001,
                        64.9978027344,
                        66.5251464844,
                        64.61083984379999,
                        63.33203125,
                        70.77001953120001,
                        67.26220703120001
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-64.570395\n\n",
                                "-64.570395\n\n",
                                "-64.570395\n\n",
                                "-64.570395\n\n",
                                "-64.598301\n\n",
                                "-64.598301\n\n",
                                "-64.598301\n\n",
                                "-64.598301\n\n",
                                "-64.598301\n\n",
                                "-64.598301\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-aligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-aligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2330.70678711, 
                    "ms_run" : [
                        4082.27587891,
                        4093.44506836,
                        4095.39086914,
                        4094.29199219,
                        4104.29907227,
                        4080.24169922,
                        4078.36499023,
                        4282.35400391,
                        4095.8449707,
                        4086.66381836
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-61.265501\n\n",
                                "-61.257858\n\n",
                                "-61.266200\n\n",
                                "-61.266291\n\n",
                                "-61.267626\n\n",
                                "-61.264095\n\n",
                                "-61.270237\n\n",
                                "-61.264205\n\n",
                                "-61.260213\n\n",
                                "-61.268756\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-aligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-aligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2436.02099609, 
                    "ms_run" : [
                        414.082763672,
                        418.025146484,
                        415.653808594,
                        417.839111328,
                        419.447021484,
                        416.342041016,
                        417.719238281,
                        415.166748047,
                        415.82421875,
                        417.708007812
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-61.258589\n\n",
                                "-61.258589\n\n",
                                "-61.285228\n\n",
                                "-61.285228\n\n",
                                "-61.280169\n\n",
                                "-61.280169\n\n",
                                "-61.280169\n\n",
                                "-61.274553\n\n",
                                "-61.274553\n\n",
                                "-61.237042\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-aligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-aligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 2467.94799805, 
                    "ms_run" : [
                        46.7529296875,
                        46.0671386719,
                        45.421875,
                        45.0510253906,
                        43.3989257812,
                        45.3479003906,
                        46.9580078125,
                        45.0681152344,
                        44.7458496094,
                        45.1618652344
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/dlunde/forskning/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-61.322360\n\n",
                                "-61.322360\n\n",
                                "-61.322360\n\n",
                                "-61.322360\n\n",
                                "-61.322360\n\n",
                                "-61.322360\n\n",
                                "-61.322360\n\n",
                                "-61.322360\n\n",
                                "-61.322360\n\n",
                                "-61.322360\n\n"
                            ]
                        }
                    ]
                }
            ]
        }
    ]
}



==> evaluation/smc/data-6.json <==
{
    "benchmark" : [
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-unaligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-unaligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 978.188964844, 
                    "ms_run" : [
                        6083.57202148,
                        6106.53027344,
                        6093.32202148,
                        6110.61083984,
                        6039.57324219,
                        6114.65893555,
                        6080.71801758,
                        5922.29516602,
                        6171.49291992,
                        6121.89306641,
                        6098.62280273,
                        6168.05224609,
                        6105.15600586,
                        6134.53295898,
                        6051.76416016,
                        6128.24291992,
                        6139.29785156,
                        6133.84179688,
                        6069.51000977,
                        6115.46411133,
                        6074.98486328,
                        6104.15991211,
                        6100.4609375,
                        6141.58203125,
                        6157.40209961,
                        6086.11303711,
                        6081.99902344,
                        6133.34887695,
                        6078.31494141,
                        6093.7878418,
                        5980.9050293,
                        6111.83886719,
                        6135.31298828,
                        5969.16699219,
                        6018.88378906,
                        6073.71289062,
                        6122.37719727,
                        6041.43286133,
                        6095.34692383,
                        6089.84667969,
                        6092.77783203,
                        5930.80786133,
                        6136.90795898,
                        6098.87402344,
                        5987.15405273,
                        6085.24291992,
                        6066.82788086,
                        6089.81420898,
                        6072.4309082,
                        6096.56811523,
                        5975.59277344,
                        6142.72998047,
                        6102.46411133,
                        5934.49267578,
                        6060.59179688,
                        6156.16625977,
                        6097.21020508,
                        6086.12475586,
                        6150.82104492,
                        6130.73999023,
                        5951.32763672,
                        6100.70898438,
                        6121.5,
                        6121.15820312,
                        6145.71801758,
                        6061.54516602,
                        6111.02587891,
                        5937.18725586,
                        6045.05786133,
                        6115.90698242,
                        6177.55517578,
                        6121.2668457,
                        6111.87109375,
                        6090.78320312,
                        6129.39501953,
                        6222.4699707,
                        6101.53833008,
                        6102.26977539,
                        6056.66308594,
                        6114.84814453,
                        6073.30200195,
                        6131.56298828,
                        6103.24707031,
                        6042.95092773,
                        6110.8659668,
                        5972.05810547,
                        6016.24804688,
                        6077.77001953,
                        6101.26196289,
                        6149.57495117,
                        6147.77099609,
                        6089.36010742,
                        6100.48486328,
                        6109.62792969,
                        6153.55395508,
                        6158.23608398,
                        6081.46679688,
                        6104.35620117,
                        6087.5871582,
                        6130.93188477
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-63.134726\n\n",
                                "-63.140468\n\n",
                                "-62.921873\n\n",
                                "-63.444979\n\n",
                                "-61.948470\n\n",
                                "-63.844439\n\n",
                                "-63.193655\n\n",
                                "-60.293816\n\n",
                                "-63.304723\n\n",
                                "-63.705353\n\n",
                                "-63.138292\n\n",
                                "-63.917881\n\n",
                                "-63.495039\n\n",
                                "-63.492804\n\n",
                                "-63.280146\n\n",
                                "-63.141529\n\n",
                                "-63.529216\n\n",
                                "-63.674296\n\n",
                                "-63.334575\n\n",
                                "-63.390019\n\n",
                                "-63.222882\n\n",
                                "-63.390899\n\n",
                                "-63.786014\n\n",
                                "-63.229094\n\n",
                                "-63.410336\n\n",
                                "-63.730078\n\n",
                                "-63.396364\n\n",
                                "-63.646439\n\n",
                                "-63.623567\n\n",
                                "-63.512281\n\n",
                                "-60.282647\n\n",
                                "-63.132793\n\n",
                                "-63.409119\n\n",
                                "-61.322174\n\n",
                                "-61.289397\n\n",
                                "-63.390752\n\n",
                                "-64.191486\n\n",
                                "-62.794586\n\n",
                                "-63.577965\n\n",
                                "-63.403198\n\n",
                                "-63.083870\n\n",
                                "-60.279688\n\n",
                                "-63.384733\n\n",
                                "-63.688105\n\n",
                                "-61.315491\n\n",
                                "-63.123030\n\n",
                                "-63.320789\n\n",
                                "-63.652999\n\n",
                                "-61.889990\n\n",
                                "-63.638276\n\n",
                                "-61.328882\n\n",
                                "-63.800633\n\n",
                                "-63.452059\n\n",
                                "-59.878659\n\n",
                                "-63.276404\n\n",
                                "-63.339061\n\n",
                                "-63.412069\n\n",
                                "-63.540332\n\n",
                                "-63.541786\n\n",
                                "-63.506232\n\n",
                                "-60.275204\n\n",
                                "-63.240994\n\n",
                                "-63.325010\n\n",
                                "-63.610011\n\n",
                                "-63.422129\n\n",
                                "-63.277924\n\n",
                                "-63.722918\n\n",
                                "-60.914119\n\n",
                                "-62.953200\n\n",
                                "-63.360580\n\n",
                                "-63.804525\n\n",
                                "-63.628115\n\n",
                                "-63.514067\n\n",
                                "-63.436753\n\n",
                                "-63.356436\n\n",
                                "-63.977887\n\n",
                                "-63.323676\n\n",
                                "-63.280494\n\n",
                                "-62.959980\n\n",
                                "-63.505045\n\n",
                                "-62.973139\n\n",
                                "-63.525966\n\n",
                                "-63.251803\n\n",
                                "-63.053418\n\n",
                                "-63.240291\n\n",
                                "-61.287287\n\n",
                                "-61.264444\n\n",
                                "-63.638506\n\n",
                                "-63.650355\n\n",
                                "-63.674252\n\n",
                                "-63.581025\n\n",
                                "-63.324289\n\n",
                                "-63.259226\n\n",
                                "-63.039289\n\n",
                                "-63.717362\n\n",
                                "-63.770942\n\n",
                                "-63.236088\n\n",
                                "-63.577324\n\n",
                                "-63.149477\n\n",
                                "-63.632245\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-unaligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-unaligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 968.1311035160001, 
                    "ms_run" : [
                        574.045898438,
                        598.581054688,
                        589.397949219,
                        590.306152344,
                        601.0500488279999,
                        560.2839355470001,
                        601.7082519529999,
                        600.682128906,
                        588.947265625,
                        598.778808594,
                        591.249023438,
                        577.541992188,
                        582.0520019529999,
                        598.9860839839999,
                        583.7248535160001,
                        596.541015625,
                        602.1462402339999,
                        588.1960449220001,
                        594.030273438,
                        595.3359375,
                        594.8508300779999,
                        593.7810058589999,
                        604.41015625,
                        595.5808105470001,
                        599.669921875,
                        599.594238281,
                        593.349121094,
                        608.759277344,
                        598.5969238279999,
                        590.203125,
                        593.642089844,
                        605.312988281,
                        605.771972656,
                        589.650878906,
                        597.662109375,
                        582.6999511720001,
                        589.2478027339999,
                        601.3830566410001,
                        590.631835938,
                        600.0212402339999,
                        602.6640625,
                        580.731933594,
                        589.2888183589999,
                        590.051757812,
                        599.6799316410001,
                        603.1989746089999,
                        594.439941406,
                        600.2917480470001,
                        596.2961425779999,
                        593.5759277339999,
                        610.9890136720001,
                        603.1921386720001,
                        589.4528808589999,
                        595.5178222660001,
                        598.351074219,
                        600.935058594,
                        606.433105469,
                        598.040039062,
                        604.369140625,
                        599.6760253910001,
                        602.9851074220001,
                        597.4538574220001,
                        589.491699219,
                        597.658203125,
                        601.663085938,
                        591.8796386720001,
                        595.87890625,
                        599.1140136720001,
                        594.5666503910001,
                        592.830078125,
                        592.78515625,
                        592.8918457029999,
                        599.453125,
                        594.821289062,
                        595.5031738279999,
                        602.1379394529999,
                        606.9587402339999,
                        595.891113281,
                        596.334960938,
                        602.8518066410001,
                        597.163085938,
                        592.8029785160001,
                        596.9519042970001,
                        592.7761230470001,
                        590.7717285160001,
                        595.2609863279999,
                        590.4450683589999,
                        601.610839844,
                        605.1901855470001,
                        586.354980469,
                        582.418945312,
                        594.0021972660001,
                        596.041015625,
                        596.2800292970001,
                        596.0510253910001,
                        594.5319824220001,
                        585.0378417970001,
                        595.4909667970001,
                        603.7019042970001,
                        602.916992188
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-59.803115\n\n",
                                "-63.380292\n\n",
                                "-63.380292\n\n",
                                "-63.617383\n\n",
                                "-63.617383\n\n",
                                "-59.097197\n\n",
                                "-64.309953\n\n",
                                "-64.309953\n\n",
                                "-62.552933\n\n",
                                "-62.552933\n\n",
                                "-63.134393\n\n",
                                "-59.752250\n\n",
                                "-59.752250\n\n",
                                "-62.867279\n\n",
                                "-62.867279\n\n",
                                "-63.783744\n\n",
                                "-63.508394\n\n",
                                "-63.508394\n\n",
                                "-64.104910\n\n",
                                "-64.104910\n\n",
                                "-64.162683\n\n",
                                "-62.813473\n\n",
                                "-62.813473\n\n",
                                "-63.612739\n\n",
                                "-63.612739\n\n",
                                "-62.677505\n\n",
                                "-63.549067\n\n",
                                "-63.549067\n\n",
                                "-64.166356\n\n",
                                "-64.166356\n\n",
                                "-62.902650\n\n",
                                "-64.883147\n\n",
                                "-64.883147\n\n",
                                "-63.088747\n\n",
                                "-62.980719\n\n",
                                "-62.980719\n\n",
                                "-63.341896\n\n",
                                "-63.341896\n\n",
                                "-63.673228\n\n",
                                "-64.472083\n\n",
                                "-64.472083\n\n",
                                "-63.097899\n\n",
                                "-63.097899\n\n",
                                "-63.592004\n\n",
                                "-63.842506\n\n",
                                "-63.842506\n\n",
                                "-63.678797\n\n",
                                "-63.678797\n\n",
                                "-63.689212\n\n",
                                "-64.758133\n\n",
                                "-64.758133\n\n",
                                "-63.881855\n\n",
                                "-63.881855\n\n",
                                "-64.083047\n\n",
                                "-64.376362\n\n",
                                "-64.376362\n\n",
                                "-64.777332\n\n",
                                "-64.777332\n\n",
                                "-64.392414\n\n",
                                "-64.336322\n\n",
                                "-64.336322\n\n",
                                "-64.626566\n\n",
                                "-63.695725\n\n",
                                "-63.695725\n\n",
                                "-63.949182\n\n",
                                "-63.949182\n\n",
                                "-63.839791\n\n",
                                "-63.556811\n\n",
                                "-63.556811\n\n",
                                "-62.753802\n\n",
                                "-62.753802\n\n",
                                "-63.031938\n\n",
                                "-62.993202\n\n",
                                "-62.993202\n\n",
                                "-63.803767\n\n",
                                "-63.803767\n\n",
                                "-64.724508\n\n",
                                "-63.420079\n\n",
                                "-63.420079\n\n",
                                "-63.831591\n\n",
                                "-63.831591\n\n",
                                "-62.835242\n\n",
                                "-63.102202\n\n",
                                "-63.102202\n\n",
                                "-63.179024\n\n",
                                "-63.179024\n\n",
                                "-64.080999\n\n",
                                "-63.452450\n\n",
                                "-63.452450\n\n",
                                "-62.901592\n\n",
                                "-61.879529\n\n",
                                "-61.879529\n\n",
                                "-63.181059\n\n",
                                "-63.181059\n\n",
                                "-64.043270\n\n",
                                "-62.736485\n\n",
                                "-62.736485\n\n",
                                "-64.722976\n\n",
                                "-64.722976\n\n",
                                "-63.320465\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-unaligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-unaligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1005.91308594, 
                    "ms_run" : [
                        64.2922363281,
                        54.4587402344,
                        50.6220703125,
                        50.4150390625,
                        64.5197753906,
                        65.0539550781,
                        64.9812011719,
                        62.4489746094,
                        67.1931152344,
                        64.1340332031,
                        65.2253417969,
                        66.2150878906,
                        65.59375,
                        66.8991699219,
                        67.8684082031,
                        64.5451660156,
                        66.7810058594,
                        67.3447265625,
                        63.7478027344,
                        64.9357910156,
                        56.5549316406,
                        62.4357910156,
                        65.798828125,
                        64.7509765625,
                        63.1950683594,
                        51.2360839844,
                        65.5998535156,
                        62.0900878906,
                        62.6677246094,
                        65.0021972656,
                        64.1799316406,
                        52.3349609375,
                        65.8752441406,
                        64.255859375,
                        64.38037109379999,
                        66.6589355469,
                        63.1418457031,
                        59.6357421875,
                        67.2419433594,
                        63.7229003906,
                        68.0529785156,
                        64.1569824219,
                        66.56689453120001,
                        65.4169921875,
                        68.0168457031,
                        66.2497558594,
                        51.6591796875,
                        62.4460449219,
                        65.6171875,
                        49.994140625,
                        50.6779785156,
                        49.7351074219,
                        49.6418457031,
                        51.9809570312,
                        49.9890136719,
                        51.8208007812,
                        61.1037597656,
                        61.5520019531,
                        55.1450195312,
                        64.7341308594,
                        62.9370117188,
                        61.3811035156,
                        49.5729980469,
                        48.42578125,
                        61.5119628906,
                        63.6110839844,
                        65.2900390625,
                        65.0988769531,
                        64.5207519531,
                        66.8239746094,
                        65.9658203125,
                        65.68994140620001,
                        66.2658691406,
                        56.6767578125,
                        67.85205078120001,
                        53.0141601562,
                        67.537109375,
                        65.48095703120001,
                        70.3151855469,
                        55.6750488281,
                        65.1750488281,
                        65.89013671879999,
                        66.0178222656,
                        65.83203125,
                        52.4367675781,
                        53.921875,
                        52.3029785156,
                        49.9921875,
                        50.0180664062,
                        51.0241699219,
                        63.6159667969,
                        64.1589355469,
                        54.2189941406,
                        50.1708984375,
                        49.3940429688,
                        51.4326171875,
                        63.8579101562,
                        61.0551757812,
                        63.1071777344,
                        65.1218261719
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-64.671068\n\n",
                                "-64.671068\n\n",
                                "-64.671068\n\n",
                                "-64.671068\n\n",
                                "-64.671068\n\n",
                                "-64.671068\n\n",
                                "-64.671068\n\n",
                                "-64.671068\n\n",
                                "-64.671068\n\n",
                                "-64.874653\n\n",
                                "-64.874653\n\n",
                                "-64.874653\n\n",
                                "-64.874653\n\n",
                                "-64.874653\n\n",
                                "-64.874653\n\n",
                                "-64.874653\n\n",
                                "-64.874653\n\n",
                                "-64.874653\n\n",
                                "-64.874653\n\n",
                                "-64.874653\n\n",
                                "-64.874653\n\n",
                                "-64.874653\n\n",
                                "-62.992887\n\n",
                                "-62.992887\n\n",
                                "-62.992887\n\n",
                                "-62.992887\n\n",
                                "-62.992887\n\n",
                                "-62.992887\n\n",
                                "-62.992887\n\n",
                                "-62.992887\n\n",
                                "-62.992887\n\n",
                                "-62.992887\n\n",
                                "-62.992887\n\n",
                                "-62.992887\n\n",
                                "-62.992887\n\n",
                                "-62.992887\n\n",
                                "-65.061654\n\n",
                                "-65.061654\n\n",
                                "-65.061654\n\n",
                                "-65.061654\n\n",
                                "-65.061654\n\n",
                                "-65.061654\n\n",
                                "-65.061654\n\n",
                                "-65.061654\n\n",
                                "-65.061654\n\n",
                                "-65.061654\n\n",
                                "-65.061654\n\n",
                                "-65.061654\n\n",
                                "-65.061654\n\n",
                                "-61.361213\n\n",
                                "-61.361213\n\n",
                                "-61.361213\n\n",
                                "-61.361213\n\n",
                                "-61.361213\n\n",
                                "-61.361213\n\n",
                                "-61.361213\n\n",
                                "-61.361213\n\n",
                                "-61.361213\n\n",
                                "-61.361213\n\n",
                                "-61.361213\n\n",
                                "-61.361213\n\n",
                                "-61.361213\n\n",
                                "-61.361213\n\n",
                                "-61.361213\n\n",
                                "-61.361213\n\n",
                                "-64.920295\n\n",
                                "-64.920295\n\n",
                                "-64.920295\n\n",
                                "-64.920295\n\n",
                                "-64.920295\n\n",
                                "-64.920295\n\n",
                                "-64.920295\n\n",
                                "-64.920295\n\n",
                                "-64.920295\n\n",
                                "-64.920295\n\n",
                                "-64.920295\n\n",
                                "-64.920295\n\n",
                                "-64.920295\n\n",
                                "-64.497329\n\n",
                                "-64.497329\n\n",
                                "-64.497329\n\n",
                                "-64.497329\n\n",
                                "-64.497329\n\n",
                                "-64.497329\n\n",
                                "-64.497329\n\n",
                                "-64.497329\n\n",
                                "-64.497329\n\n",
                                "-64.497329\n\n",
                                "-64.497329\n\n",
                                "-64.497329\n\n",
                                "-64.497329\n\n",
                                "-64.497329\n\n",
                                "-64.497329\n\n",
                                "-62.655210\n\n",
                                "-62.655210\n\n",
                                "-62.655210\n\n",
                                "-62.655210\n\n",
                                "-62.655210\n\n",
                                "-62.655210\n\n",
                                "-62.655210\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-aligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-aligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 966.566894531, 
                    "ms_run" : [
                        4227.51416016,
                        4218.48608398,
                        4229.19604492,
                        4184.125,
                        4237.55200195,
                        4234.04101562,
                        4207.20605469,
                        4222.48999023,
                        4215.14697266,
                        4240.13476562,
                        4200.99072266,
                        4225.57275391,
                        4204.56005859,
                        4279.125,
                        4192.27172852,
                        4266.68798828,
                        4217.54321289,
                        4256.61694336,
                        4227.08398438,
                        4269.34790039,
                        4208.86401367,
                        4217.06616211,
                        4268.70800781,
                        4244.37231445,
                        4239.16918945,
                        4262.28369141,
                        4261.89086914,
                        4245.99804688,
                        4245.84814453,
                        4243.60498047,
                        4239.19384766,
                        4228.296875,
                        4275.78808594,
                        4240.67602539,
                        4290.59521484,
                        4222.81201172,
                        4261.98413086,
                        4290.02807617,
                        4253.8581543,
                        4244.02783203,
                        4203.72607422,
                        4252.46704102,
                        4260.72875977,
                        4282.70800781,
                        4206.26782227,
                        4208.58911133,
                        4234.0769043,
                        4253.81811523,
                        4238.06298828,
                        4250.45800781,
                        4240.36987305,
                        4261.47314453,
                        4289.33129883,
                        4242.0168457,
                        4228.17993164,
                        4250.36694336,
                        4241.82397461,
                        4233.37084961,
                        4290.109375,
                        4302.82128906,
                        4218.7409668,
                        4260.33300781,
                        4220.89404297,
                        4267.32299805,
                        4254.16699219,
                        4213.52319336,
                        4222.625,
                        4231.14892578,
                        4248.4519043,
                        4230.63183594,
                        4252.30200195,
                        4258.04907227,
                        4218.09594727,
                        4273.27294922,
                        4254.80297852,
                        4257.41113281,
                        4224.82080078,
                        4258.79321289,
                        4231.88598633,
                        4262.54370117,
                        4254.36010742,
                        4259.38183594,
                        4236.18701172,
                        4239.875,
                        4301.41210938,
                        4233.00195312,
                        4214.82177734,
                        4266.24609375,
                        4243.25024414,
                        4206.40698242,
                        4232.0300293,
                        4258.63500977,
                        4251.91601562,
                        4268.09375,
                        4255.57226562,
                        4228.62084961,
                        4253.91601562,
                        4267.32177734,
                        4266.73510742,
                        4247.85595703
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-61.270836\n\n",
                                "-61.264098\n\n",
                                "-61.272324\n\n",
                                "-61.274799\n\n",
                                "-61.268764\n\n",
                                "-61.269843\n\n",
                                "-61.275706\n\n",
                                "-61.259279\n\n",
                                "-61.266198\n\n",
                                "-61.270781\n\n",
                                "-61.273885\n\n",
                                "-61.267308\n\n",
                                "-61.266953\n\n",
                                "-61.270895\n\n",
                                "-61.269000\n\n",
                                "-61.268134\n\n",
                                "-61.266845\n\n",
                                "-61.261745\n\n",
                                "-61.257732\n\n",
                                "-61.264719\n\n",
                                "-61.264562\n\n",
                                "-61.267376\n\n",
                                "-61.258050\n\n",
                                "-61.260334\n\n",
                                "-61.268704\n\n",
                                "-61.269525\n\n",
                                "-61.268296\n\n",
                                "-61.265475\n\n",
                                "-61.260214\n\n",
                                "-61.269732\n\n",
                                "-61.275152\n\n",
                                "-61.262266\n\n",
                                "-61.272387\n\n",
                                "-61.270166\n\n",
                                "-61.255235\n\n",
                                "-61.277186\n\n",
                                "-61.270921\n\n",
                                "-61.260541\n\n",
                                "-61.260635\n\n",
                                "-61.264865\n\n",
                                "-61.263225\n\n",
                                "-61.266618\n\n",
                                "-61.266156\n\n",
                                "-61.267523\n\n",
                                "-61.270597\n\n",
                                "-61.273087\n\n",
                                "-61.264721\n\n",
                                "-61.262348\n\n",
                                "-61.271991\n\n",
                                "-61.266679\n\n",
                                "-61.269530\n\n",
                                "-61.263324\n\n",
                                "-61.272137\n\n",
                                "-61.267907\n\n",
                                "-61.268979\n\n",
                                "-61.258624\n\n",
                                "-61.264732\n\n",
                                "-61.269714\n\n",
                                "-61.268380\n\n",
                                "-61.264933\n\n",
                                "-61.270510\n\n",
                                "-61.266283\n\n",
                                "-61.265520\n\n",
                                "-61.282368\n\n",
                                "-61.269142\n\n",
                                "-61.261584\n\n",
                                "-61.268544\n\n",
                                "-61.280711\n\n",
                                "-61.278944\n\n",
                                "-61.268359\n\n",
                                "-61.269997\n\n",
                                "-61.270801\n\n",
                                "-61.264046\n\n",
                                "-61.260028\n\n",
                                "-61.263482\n\n",
                                "-61.271105\n\n",
                                "-61.275874\n\n",
                                "-61.265852\n\n",
                                "-61.267592\n\n",
                                "-61.276224\n\n",
                                "-61.278403\n\n",
                                "-61.274463\n\n",
                                "-61.262025\n\n",
                                "-61.269880\n\n",
                                "-61.263719\n\n",
                                "-61.263466\n\n",
                                "-61.261604\n\n",
                                "-61.278315\n\n",
                                "-61.265939\n\n",
                                "-61.274699\n\n",
                                "-61.263060\n\n",
                                "-61.275552\n\n",
                                "-61.268998\n\n",
                                "-61.264977\n\n",
                                "-61.276387\n\n",
                                "-61.279475\n\n",
                                "-61.268722\n\n",
                                "-61.269181\n\n",
                                "-61.265176\n\n",
                                "-61.262440\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-aligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-aligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 980.0520019529999, 
                    "ms_run" : [
                        418.187744141,
                        415.696044922,
                        436.837890625,
                        429.670654297,
                        427.332763672,
                        422.541992188,
                        431.355957031,
                        435.408691406,
                        426.024902344,
                        416.900878906,
                        429.166992188,
                        425.290039062,
                        431.303955078,
                        419.604980469,
                        424.829833984,
                        413.311035156,
                        433.966796875,
                        418.732910156,
                        422.208984375,
                        428.659912109,
                        428.344970703,
                        424.647949219,
                        430.451171875,
                        418.351074219,
                        417.261230469,
                        430.321044922,
                        430.513916016,
                        412.829101562,
                        412.046875,
                        429.604980469,
                        428.257080078,
                        426.135253906,
                        424.052001953,
                        430.619140625,
                        412.981933594,
                        426.037109375,
                        418.46484375,
                        420.805175781,
                        418.750976562,
                        427.602050781,
                        424.848876953,
                        424.080078125,
                        426.068115234,
                        432.703857422,
                        418.023193359,
                        417.745117188,
                        419.358886719,
                        415.812988281,
                        434.157226562,
                        425.493164062,
                        425.895996094,
                        426.266845703,
                        417.645019531,
                        427.744140625,
                        413.062255859,
                        413.552001953,
                        422.939941406,
                        435.339111328,
                        413.787109375,
                        424.62890625,
                        429.270996094,
                        427.626220703,
                        431.171875,
                        423.824951172,
                        426.362060547,
                        418.524902344,
                        418.176025391,
                        415.883056641,
                        426.813964844,
                        423.901123047,
                        427.979980469,
                        430.441162109,
                        427.766845703,
                        419.669677734,
                        427.125732422,
                        430.620849609,
                        424.471923828,
                        425.07421875,
                        425.360839844,
                        429.270019531,
                        420.270019531,
                        416.3671875,
                        418.822021484,
                        422.857910156,
                        424.030029297,
                        410.913818359,
                        426.274902344,
                        425.391845703,
                        427.768798828,
                        427.744140625,
                        425.712890625,
                        428.940917969,
                        414.142089844,
                        416.459960938,
                        418.528076172,
                        423.406005859,
                        432.800048828,
                        418.887939453,
                        427.4140625,
                        430.123291016
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-61.293032\n\n",
                                "-61.246996\n\n",
                                "-61.246996\n\n",
                                "-61.246996\n\n",
                                "-61.290373\n\n",
                                "-61.290373\n\n",
                                "-61.251489\n\n",
                                "-61.251489\n\n",
                                "-61.306219\n\n",
                                "-61.306219\n\n",
                                "-61.306219\n\n",
                                "-61.272414\n\n",
                                "-61.272414\n\n",
                                "-61.272360\n\n",
                                "-61.272360\n\n",
                                "-61.287015\n\n",
                                "-61.287015\n\n",
                                "-61.264023\n\n",
                                "-61.264023\n\n",
                                "-61.264023\n\n",
                                "-61.242304\n\n",
                                "-61.242304\n\n",
                                "-61.257921\n\n",
                                "-61.257921\n\n",
                                "-61.290461\n\n",
                                "-61.290461\n\n",
                                "-61.290461\n\n",
                                "-61.279881\n\n",
                                "-61.279881\n\n",
                                "-61.277733\n\n",
                                "-61.277733\n\n",
                                "-61.283563\n\n",
                                "-61.283563\n\n",
                                "-61.283563\n\n",
                                "-61.277498\n\n",
                                "-61.277498\n\n",
                                "-61.256101\n\n",
                                "-61.256101\n\n",
                                "-61.248327\n\n",
                                "-61.248327\n\n",
                                "-61.248327\n\n",
                                "-61.252162\n\n",
                                "-61.252162\n\n",
                                "-61.259344\n\n",
                                "-61.259344\n\n",
                                "-61.267023\n\n",
                                "-61.267023\n\n",
                                "-61.257719\n\n",
                                "-61.257719\n\n",
                                "-61.257719\n\n",
                                "-61.238375\n\n",
                                "-61.238375\n\n",
                                "-61.295213\n\n",
                                "-61.295213\n\n",
                                "-61.281654\n\n",
                                "-61.281654\n\n",
                                "-61.281654\n\n",
                                "-61.262737\n\n",
                                "-61.262737\n\n",
                                "-61.296476\n\n",
                                "-61.296476\n\n",
                                "-61.267314\n\n",
                                "-61.267314\n\n",
                                "-61.267314\n\n",
                                "-61.290683\n\n",
                                "-61.290683\n\n",
                                "-61.287911\n\n",
                                "-61.287911\n\n",
                                "-61.261087\n\n",
                                "-61.261087\n\n",
                                "-61.261087\n\n",
                                "-61.245851\n\n",
                                "-61.245851\n\n",
                                "-61.251868\n\n",
                                "-61.251868\n\n",
                                "-61.289701\n\n",
                                "-61.289701\n\n",
                                "-61.291168\n\n",
                                "-61.291168\n\n",
                                "-61.291168\n\n",
                                "-61.257510\n\n",
                                "-61.257510\n\n",
                                "-61.268753\n\n",
                                "-61.268753\n\n",
                                "-61.264611\n\n",
                                "-61.264611\n\n",
                                "-61.264611\n\n",
                                "-61.274736\n\n",
                                "-61.274736\n\n",
                                "-61.255283\n\n",
                                "-61.255283\n\n",
                                "-61.257113\n\n",
                                "-61.257113\n\n",
                                "-61.257113\n\n",
                                "-61.255038\n\n",
                                "-61.255038\n\n",
                                "-61.267219\n\n",
                                "-61.267219\n\n",
                                "-61.235761\n\n",
                                "-61.235761\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-aligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-aligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1032.67211914, 
                    "ms_run" : [
                        53.7141113281,
                        51.7680664062,
                        53.7192382812,
                        43.5991210938,
                        53.4377441406,
                        51.7919921875,
                        40.1789550781,
                        51.8388671875,
                        45.8178710938,
                        52.0119628906,
                        51.4938964844,
                        52.4509277344,
                        40.6809082031,
                        52.0068359375,
                        53.0700683594,
                        53.9118652344,
                        40.1809082031,
                        51.9389648438,
                        54.0979003906,
                        56.494140625,
                        57.1669921875,
                        53.4289550781,
                        56.4340820312,
                        54.2570800781,
                        57.2956542969,
                        51.6020507812,
                        53.9887695312,
                        44.033203125,
                        40.2221679688,
                        50.9028320312,
                        50.6779785156,
                        51.9260253906,
                        56.74609375,
                        43.4560546875,
                        39.42578125,
                        50.6450195312,
                        39.95703125,
                        51.8947753906,
                        52.1850585938,
                        56.9770507812,
                        40.669921875,
                        40.6789550781,
                        40.0700683594,
                        39.1030273438,
                        49.9829101562,
                        38.7209472656,
                        52.2778320312,
                        51.6870117188,
                        51.1618652344,
                        52.8081054688,
                        55.3200683594,
                        52.8947753906,
                        51.671875,
                        56.8649902344,
                        53.4191894531,
                        42.380859375,
                        43.6079101562,
                        57.4521484375,
                        54.8579101562,
                        51.9841308594,
                        51.4621582031,
                        51.0148925781,
                        51.8322753906,
                        55.1279296875,
                        54.2761230469,
                        53.4196777344,
                        42.783203125,
                        53.3120117188,
                        51.2697753906,
                        52.3068847656,
                        42.044921875,
                        42.0441894531,
                        44.3681640625,
                        39.2390136719,
                        51.3547363281,
                        52.3520507812,
                        55.1208496094,
                        53.0310058594,
                        40.3088378906,
                        51.2387695312,
                        54.123046875,
                        59.6340332031,
                        54.9001464844,
                        52.9809570312,
                        53.2849121094,
                        44.1728515625,
                        53.00390625,
                        40.5610351562,
                        52.5881347656,
                        56.2639160156,
                        51.8742675781,
                        51.1970214844,
                        52.0590820312,
                        55.7370605469,
                        39.6369628906,
                        39.5209960938,
                        52.7868652344,
                        51.84375,
                        38.9279785156,
                        38.251953125
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-61.258230\n\n",
                                "-61.258230\n\n",
                                "-61.258230\n\n",
                                "-61.258230\n\n",
                                "-61.258230\n\n",
                                "-61.258230\n\n",
                                "-61.258230\n\n",
                                "-61.258230\n\n",
                                "-61.258230\n\n",
                                "-61.258230\n\n",
                                "-61.258230\n\n",
                                "-61.258230\n\n",
                                "-61.258230\n\n",
                                "-61.258230\n\n",
                                "-61.258230\n\n",
                                "-61.258230\n\n",
                                "-61.258230\n\n",
                                "-61.259604\n\n",
                                "-61.259604\n\n",
                                "-61.259604\n\n",
                                "-61.259604\n\n",
                                "-61.259604\n\n",
                                "-61.259604\n\n",
                                "-61.259604\n\n",
                                "-61.259604\n\n",
                                "-61.259604\n\n",
                                "-61.259604\n\n",
                                "-61.259604\n\n",
                                "-61.259604\n\n",
                                "-61.259604\n\n",
                                "-61.259604\n\n",
                                "-61.259604\n\n",
                                "-61.259604\n\n",
                                "-61.309609\n\n",
                                "-61.309609\n\n",
                                "-61.309609\n\n",
                                "-61.309609\n\n",
                                "-61.309609\n\n",
                                "-61.309609\n\n",
                                "-61.309609\n\n",
                                "-61.309609\n\n",
                                "-61.309609\n\n",
                                "-61.309609\n\n",
                                "-61.309609\n\n",
                                "-61.309609\n\n",
                                "-61.309609\n\n",
                                "-61.309609\n\n",
                                "-61.309609\n\n",
                                "-61.309609\n\n",
                                "-61.309609\n\n",
                                "-61.309609\n\n",
                                "-61.271300\n\n",
                                "-61.271300\n\n",
                                "-61.271300\n\n",
                                "-61.271300\n\n",
                                "-61.271300\n\n",
                                "-61.271300\n\n",
                                "-61.271300\n\n",
                                "-61.271300\n\n",
                                "-61.271300\n\n",
                                "-61.271300\n\n",
                                "-61.271300\n\n",
                                "-61.271300\n\n",
                                "-61.271300\n\n",
                                "-61.271300\n\n",
                                "-61.271300\n\n",
                                "-61.271300\n\n",
                                "-61.293264\n\n",
                                "-61.293264\n\n",
                                "-61.293264\n\n",
                                "-61.293264\n\n",
                                "-61.293264\n\n",
                                "-61.293264\n\n",
                                "-61.293264\n\n",
                                "-61.293264\n\n",
                                "-61.293264\n\n",
                                "-61.293264\n\n",
                                "-61.293264\n\n",
                                "-61.293264\n\n",
                                "-61.293264\n\n",
                                "-61.293264\n\n",
                                "-61.293264\n\n",
                                "-61.293264\n\n",
                                "-61.375596\n\n",
                                "-61.375596\n\n",
                                "-61.375596\n\n",
                                "-61.375596\n\n",
                                "-61.375596\n\n",
                                "-61.375596\n\n",
                                "-61.375596\n\n",
                                "-61.375596\n\n",
                                "-61.375596\n\n",
                                "-61.375596\n\n",
                                "-61.375596\n\n",
                                "-61.375596\n\n",
                                "-61.375596\n\n",
                                "-61.375596\n\n",
                                "-61.375596\n\n",
                                "-61.375596\n\n",
                                "-61.375596\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1296.70117188, 
                    "ms_run" : [
                        124445.21875,
                        120012.913086,
                        124049.150146,
                        123951.474365,
                        123105.474365,
                        123238.25415,
                        123857.509033,
                        122802.406982,
                        121003.472168,
                        123989.211182,
                        121931.353027,
                        120039.817871,
                        118682.23877,
                        124415.326172,
                        122157.662109,
                        120935.563965,
                        123159.866211,
                        117617.468262,
                        124271.472168,
                        123632.920898,
                        124959.89917,
                        124300.599121,
                        123964.941895,
                        123340.582031,
                        123725.63916,
                        119895.352051,
                        123942.262207,
                        123480.62085,
                        125513.703125,
                        118734.896973,
                        121824.393066,
                        122899.138916,
                        123812.266846,
                        124525.721924,
                        120486.46582,
                        123007.52417,
                        122438.759033,
                        124680.294189,
                        124777.403809,
                        122510.231201,
                        124676.641113,
                        123104.980957,
                        122918.253906,
                        122130.417969,
                        124542.739014,
                        123283.716064,
                        123563.496826,
                        123989.773926,
                        121204.807129,
                        121715.11377,
                        124175.495117,
                        123179.781006,
                        123968.818848,
                        120076.038086,
                        124877.413086,
                        124726.128174,
                        123513.079102,
                        121475.144043,
                        122596.502197,
                        121978.728027,
                        126923.973145,
                        124010.02002,
                        119858.261963,
                        124206.175049,
                        121978.030029,
                        123339.066895,
                        120962.86377,
                        124868.895996,
                        124190.625732,
                        123446.925049,
                        124208.676025,
                        122449.733887,
                        124928.363037,
                        126002.839844,
                        122598.686035,
                        115732.249023,
                        123028.322021,
                        120789.182129,
                        122752.684814,
                        124654.160889,
                        123334.871826,
                        124674.880859,
                        123022.885986,
                        121240.709961,
                        125625.369873,
                        123712.807861,
                        122363.722656,
                        123432.123047,
                        125482.706787,
                        122712.214111,
                        125210.156006,
                        122984.120117,
                        123465.070068,
                        122733.589844,
                        122563.600098,
                        124437.044922,
                        124267.815186,
                        123475.87207,
                        123858.162109,
                        124930.187744
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-319.221001\n\n",
                                "-309.657355\n\n",
                                "-318.603329\n\n",
                                "-318.615026\n\n",
                                "-316.450646\n\n",
                                "-313.467312\n\n",
                                "-316.054012\n\n",
                                "-316.837506\n\n",
                                "-309.750825\n\n",
                                "-316.921066\n\n",
                                "-314.055197\n\n",
                                "-313.170157\n\n",
                                "-308.488249\n\n",
                                "-317.575213\n\n",
                                "-316.010051\n\n",
                                "-312.709039\n\n",
                                "-316.211097\n\n",
                                "-308.738123\n\n",
                                "-318.008706\n\n",
                                "-318.696851\n\n",
                                "-318.283291\n\n",
                                "-316.997208\n\n",
                                "-316.962563\n\n",
                                "-316.749788\n\n",
                                "-316.858821\n\n",
                                "-312.284171\n\n",
                                "-318.876924\n\n",
                                "-318.359112\n\n",
                                "-320.688484\n\n",
                                "-310.510771\n\n",
                                "-314.758939\n\n",
                                "-315.633504\n\n",
                                "-316.035506\n\n",
                                "-318.515991\n\n",
                                "-311.249982\n\n",
                                "-316.024179\n\n",
                                "-314.054842\n\n",
                                "-318.699925\n\n",
                                "-317.245751\n\n",
                                "-315.471394\n\n",
                                "-319.603671\n\n",
                                "-316.493425\n\n",
                                "-316.709476\n\n",
                                "-315.343634\n\n",
                                "-318.626105\n\n",
                                "-316.716178\n\n",
                                "-317.650700\n\n",
                                "-318.047806\n\n",
                                "-313.470204\n\n",
                                "-314.537155\n\n",
                                "-319.504332\n\n",
                                "-315.208401\n\n",
                                "-317.306729\n\n",
                                "-311.514582\n\n",
                                "-317.661242\n\n",
                                "-318.475714\n\n",
                                "-317.700789\n\n",
                                "-313.987767\n\n",
                                "-315.795402\n\n",
                                "-314.944399\n\n",
                                "-319.687480\n\n",
                                "-316.701205\n\n",
                                "-316.098044\n\n",
                                "-317.656254\n\n",
                                "-315.404048\n\n",
                                "-315.223708\n\n",
                                "-310.008389\n\n",
                                "-318.204663\n\n",
                                "-317.337671\n\n",
                                "-315.882935\n\n",
                                "-318.163019\n\n",
                                "-315.640973\n\n",
                                "-317.544465\n\n",
                                "-318.193158\n\n",
                                "-315.418799\n\n",
                                "-303.164196\n\n",
                                "-317.227911\n\n",
                                "-313.445917\n\n",
                                "-313.125690\n\n",
                                "-317.668366\n\n",
                                "-316.586649\n\n",
                                "-316.966852\n\n",
                                "-314.237856\n\n",
                                "-313.297220\n\n",
                                "-317.096122\n\n",
                                "-315.182945\n\n",
                                "-315.000543\n\n",
                                "-313.004149\n\n",
                                "-319.278460\n\n",
                                "-314.839661\n\n",
                                "-318.551579\n\n",
                                "-315.533431\n\n",
                                "-317.990094\n\n",
                                "-316.344424\n\n",
                                "-314.097862\n\n",
                                "-317.601079\n\n",
                                "-318.043417\n\n",
                                "-317.722026\n\n",
                                "-317.705408\n\n",
                                "-316.008334\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1282.29101562, 
                    "ms_run" : [
                        12179.3178711,
                        11901.3212891,
                        11949.763916,
                        11826.2492676,
                        12028.7297363,
                        12070.986084,
                        11844.7231445,
                        12188.8100586,
                        11791.0651855,
                        12139.611084,
                        12013.2910156,
                        12173.7770996,
                        12019.8718262,
                        11802.9870605,
                        12039.8408203,
                        11933.0419922,
                        11968.3139648,
                        12226.7558594,
                        12272.0087891,
                        11669.6079102,
                        12176.3840332,
                        11822.625,
                        11823.1809082,
                        11851.1369629,
                        11985.1098633,
                        12301.7490234,
                        12074.8410645,
                        11728.1638184,
                        11206.4020996,
                        12082.0180664,
                        11973.6279297,
                        12064.3901367,
                        11715.3669434,
                        12115.9467773,
                        11928.3081055,
                        12153.407959,
                        11786.2568359,
                        11754.0490723,
                        11963.3110352,
                        12047.6560059,
                        12239.2570801,
                        12086.9289551,
                        12004.7050781,
                        11660.7570801,
                        12033.4929199,
                        11618.052002,
                        12236.3569336,
                        12089.3361816,
                        12156.2900391,
                        12051.7241211,
                        11935.6101074,
                        11859.9638672,
                        11697.815918,
                        12149.2741699,
                        11910.5349121,
                        12036.8911133,
                        12033.8508301,
                        11809.4169922,
                        11923.7541504,
                        11876.3708496,
                        12106.8811035,
                        11796.848877,
                        12093.5,
                        11953.8950195,
                        11886.1750488,
                        11957.9250488,
                        11933.9331055,
                        11622.6569824,
                        12286.5727539,
                        11103.7890625,
                        11978.5839844,
                        12241.7751465,
                        12184.9069824,
                        12339.9880371,
                        12015.0769043,
                        11593.0637207,
                        11769.6269531,
                        11571.630127,
                        12110.328125,
                        12160.5109863,
                        12014.796875,
                        11918.2839355,
                        11864.4558105,
                        11451.1799316,
                        11944.5700684,
                        11805.6350098,
                        12237.8220215,
                        11679.9667969,
                        11613.5251465,
                        11928.0290527,
                        12197.9890137,
                        12048.3498535,
                        12194.9799805,
                        12195.894043,
                        12214.2028809,
                        11989.0449219,
                        11951.1347656,
                        12080.8579102,
                        11942.8239746,
                        11821.0480957
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-321.610925\n\n",
                                "-319.781093\n\n",
                                "-319.052813\n\n",
                                "-319.492364\n\n",
                                "-322.267200\n\n",
                                "-321.066933\n\n",
                                "-319.557524\n\n",
                                "-322.694458\n\n",
                                "-316.612021\n\n",
                                "-322.783900\n\n",
                                "-317.885184\n\n",
                                "-322.993425\n\n",
                                "-320.426742\n\n",
                                "-317.770323\n\n",
                                "-318.874252\n\n",
                                "-320.311159\n\n",
                                "-321.787386\n\n",
                                "-324.452282\n\n",
                                "-324.808267\n\n",
                                "-315.701986\n\n",
                                "-322.183787\n\n",
                                "-317.912396\n\n",
                                "-317.436628\n\n",
                                "-317.647672\n\n",
                                "-320.653299\n\n",
                                "-324.113710\n\n",
                                "-320.288325\n\n",
                                "-314.847805\n\n",
                                "-308.184686\n\n",
                                "-320.662584\n\n",
                                "-319.979510\n\n",
                                "-322.629733\n\n",
                                "-314.982837\n\n",
                                "-320.077717\n\n",
                                "-320.101729\n\n",
                                "-320.880688\n\n",
                                "-318.257358\n\n",
                                "-316.397650\n\n",
                                "-320.447273\n\n",
                                "-321.916372\n\n",
                                "-322.506090\n\n",
                                "-320.508128\n\n",
                                "-321.069507\n\n",
                                "-313.000770\n\n",
                                "-319.773083\n\n",
                                "-314.589504\n\n",
                                "-323.017387\n\n",
                                "-320.905296\n\n",
                                "-320.762453\n\n",
                                "-319.036002\n\n",
                                "-317.308015\n\n",
                                "-317.989742\n\n",
                                "-316.407700\n\n",
                                "-321.611526\n\n",
                                "-320.265875\n\n",
                                "-318.986677\n\n",
                                "-318.271533\n\n",
                                "-318.556311\n\n",
                                "-318.034204\n\n",
                                "-318.795211\n\n",
                                "-320.987767\n\n",
                                "-316.890514\n\n",
                                "-319.713019\n\n",
                                "-317.912078\n\n",
                                "-320.417977\n\n",
                                "-320.806874\n\n",
                                "-321.479084\n\n",
                                "-313.170935\n\n",
                                "-323.423073\n\n",
                                "-306.298717\n\n",
                                "-321.623687\n\n",
                                "-323.128948\n\n",
                                "-324.280882\n\n",
                                "-323.613565\n\n",
                                "-319.996727\n\n",
                                "-314.811270\n\n",
                                "-316.652852\n\n",
                                "-313.989293\n\n",
                                "-320.783149\n\n",
                                "-320.531680\n\n",
                                "-321.786886\n\n",
                                "-320.245369\n\n",
                                "-317.221410\n\n",
                                "-311.537400\n\n",
                                "-319.064306\n\n",
                                "-317.690620\n\n",
                                "-326.251113\n\n",
                                "-316.497333\n\n",
                                "-312.530268\n\n",
                                "-319.736909\n\n",
                                "-324.828098\n\n",
                                "-321.931541\n\n",
                                "-322.138272\n\n",
                                "-321.797638\n\n",
                                "-323.335221\n\n",
                                "-321.426114\n\n",
                                "-317.190589\n\n",
                                "-320.483265\n\n",
                                "-320.914905\n\n",
                                "-316.597855\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1294.0390625, 
                    "ms_run" : [
                        817.555175781,
                        820.9079589839999,
                        823.268066406,
                        816.9470214839999,
                        794.42578125,
                        811.528320312,
                        810.803710938,
                        818.4416503910001,
                        850.997070312,
                        816.12109375,
                        803.6062011720001,
                        820.812011719,
                        802.103027344,
                        851.1008300779999,
                        814.516113281,
                        810.300292969,
                        805.9479980470001,
                        791.0808105470001,
                        852.526855469,
                        817.0070800779999,
                        827.8811035160001,
                        809.935058594,
                        789.4870605470001,
                        782.9328613279999,
                        837.100097656,
                        813.5070800779999,
                        837.3889160160001,
                        825.8391113279999,
                        778.174804688,
                        796.642089844,
                        779.2741699220001,
                        833.6608886720001,
                        818.161132812,
                        817.3518066410001,
                        839.9929199220001,
                        864.370117188,
                        826.560058594,
                        781.2849121089999,
                        775.3811035160001,
                        799.611816406,
                        830.109863281,
                        811.7141113279999,
                        821.311035156,
                        799.781738281,
                        813.55078125,
                        820.436035156,
                        815.183105469,
                        814.247070312,
                        840.3859863279999,
                        815.5,
                        834.379882812,
                        842.8669433589999,
                        858.583984375,
                        815.4851074220001,
                        848.517089844,
                        821.022949219,
                        812.2019042970001,
                        818.714355469,
                        821.2868652339999,
                        788.277832031,
                        807.0500488279999,
                        816.1799316410001,
                        825.0080566410001,
                        802.1618652339999,
                        799.314941406,
                        825.6789550779999,
                        775.815917969,
                        777.8469238279999,
                        797.793945312,
                        809.696289062,
                        816.057128906,
                        806.198242188,
                        798.7438964839999,
                        798.017089844,
                        795.3479003910001,
                        822.395019531,
                        843.6640625,
                        813.979003906,
                        791.806152344,
                        794.815917969,
                        793.278808594,
                        812.4421386720001,
                        796.1198730470001,
                        818.930175781,
                        797.1999511720001,
                        782.200683594,
                        808.784179688,
                        809.8278808589999,
                        794.376953125,
                        791.307128906,
                        793.0100097660001,
                        812.8791503910001,
                        825.643066406,
                        804.165039062,
                        803.440917969,
                        759.21875,
                        791.4650878910001,
                        802.396972656,
                        822.903808594,
                        790.893066406
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-325.455479\n\n",
                                "-322.301157\n\n",
                                "-323.352648\n\n",
                                "-324.167534\n\n",
                                "-321.187127\n\n",
                                "-326.165736\n\n",
                                "-326.165736\n\n",
                                "-321.962508\n\n",
                                "-331.530879\n\n",
                                "-325.247992\n\n",
                                "-322.766643\n\n",
                                "-322.766643\n\n",
                                "-321.952678\n\n",
                                "-329.224838\n\n",
                                "-325.186181\n\n",
                                "-322.638658\n\n",
                                "-321.171669\n\n",
                                "-321.171669\n\n",
                                "-330.507950\n\n",
                                "-325.479037\n\n",
                                "-331.868888\n\n",
                                "-328.026818\n\n",
                                "-320.330884\n\n",
                                "-320.330884\n\n",
                                "-328.348117\n\n",
                                "-325.059844\n\n",
                                "-329.355528\n\n",
                                "-327.858782\n\n",
                                "-319.695395\n\n",
                                "-319.695395\n\n",
                                "-320.517230\n\n",
                                "-323.722669\n\n",
                                "-325.950670\n\n",
                                "-329.122504\n\n",
                                "-329.122504\n\n",
                                "-331.685919\n\n",
                                "-327.041240\n\n",
                                "-318.083799\n\n",
                                "-315.997841\n\n",
                                "-325.094722\n\n",
                                "-325.094722\n\n",
                                "-323.902440\n\n",
                                "-325.222717\n\n",
                                "-320.663160\n\n",
                                "-329.395549\n\n",
                                "-329.395549\n\n",
                                "-329.027254\n\n",
                                "-323.601315\n\n",
                                "-329.498977\n\n",
                                "-323.395441\n\n",
                                "-329.941349\n\n",
                                "-329.941349\n\n",
                                "-330.870691\n\n",
                                "-324.770479\n\n",
                                "-331.621229\n\n",
                                "-323.919576\n\n",
                                "-326.858135\n\n",
                                "-328.430883\n\n",
                                "-328.430883\n\n",
                                "-320.655093\n\n",
                                "-321.056067\n\n",
                                "-324.717564\n\n",
                                "-323.565229\n\n",
                                "-323.565229\n\n",
                                "-325.833398\n\n",
                                "-325.268375\n\n",
                                "-316.334972\n\n",
                                "-317.505385\n\n",
                                "-317.634532\n\n",
                                "-317.634532\n\n",
                                "-327.516597\n\n",
                                "-323.337563\n\n",
                                "-322.751528\n\n",
                                "-324.046542\n\n",
                                "-324.046542\n\n",
                                "-330.658569\n\n",
                                "-325.932683\n\n",
                                "-323.980794\n\n",
                                "-319.868916\n\n",
                                "-319.825403\n\n",
                                "-319.825403\n\n",
                                "-323.266476\n\n",
                                "-320.893899\n\n",
                                "-318.694232\n\n",
                                "-320.817995\n\n",
                                "-320.817995\n\n",
                                "-327.014892\n\n",
                                "-327.534202\n\n",
                                "-323.879579\n\n",
                                "-322.691786\n\n",
                                "-322.691786\n\n",
                                "-329.575495\n\n",
                                "-326.228175\n\n",
                                "-318.342848\n\n",
                                "-323.410464\n\n",
                                "-314.962402\n\n",
                                "-314.962402\n\n",
                                "-322.157287\n\n",
                                "-330.731814\n\n",
                                "-325.487718\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1246.85107422, 
                    "ms_run" : [
                        57759.9628906,
                        57996.0168457,
                        57899.6608887,
                        57739.3359375,
                        57550.9489746,
                        57780.4729004,
                        57678.2480469,
                        57876.784668,
                        58249.2541504,
                        58278.8591309,
                        57804.3730469,
                        57355.9279785,
                        57586.2329102,
                        57297.0891113,
                        57575.0930176,
                        57565.7070312,
                        57649.8757324,
                        58289.598877,
                        58061.8510742,
                        58004.3659668,
                        57654.8720703,
                        58079.5568848,
                        57769.782959,
                        58115.6047363,
                        57754.6242676,
                        57796.3691406,
                        58236.6291504,
                        57728.2578125,
                        57541.8391113,
                        57449.2248535,
                        58069.5690918,
                        57543.1589355,
                        58354.6867676,
                        57862.4458008,
                        59021.5771484,
                        58469.8701172,
                        57461.7412109,
                        58195.263916,
                        57413.5119629,
                        57777.1469727,
                        57637.2001953,
                        57791.7009277,
                        57415.0830078,
                        57799.0898438,
                        57796.310791,
                        58350.1821289,
                        57516.5100098,
                        58272.2990723,
                        57607.9890137,
                        58041.5349121,
                        57949.9138184,
                        57967.9477539,
                        57318.4741211,
                        57649.0002441,
                        57553.8222656,
                        57640.105957,
                        58095.4609375,
                        58232.8652344,
                        58007.934082,
                        58005.2468262,
                        58146.5358887,
                        57769.6181641,
                        57897.5458984,
                        57804.4929199,
                        58258.0209961,
                        57802.8537598,
                        57759.5661621,
                        57348.5771484,
                        57490.3376465,
                        57671.677002,
                        58065.1188965,
                        57753.611084,
                        57783.4619141,
                        57358.157959,
                        57546.3059082,
                        57775.3071289,
                        57789.9650879,
                        57657.5461426,
                        57378.7277832,
                        57729.3916016,
                        57376.1022949,
                        57551.1799316,
                        57465.1018066,
                        57800.9787598,
                        57327.4360352,
                        57548.8381348,
                        57674.9401855,
                        58283.1359863,
                        57542.5671387,
                        58359.1101074,
                        57383.0612793,
                        57389.3598633,
                        57276.2338867,
                        57972.8608398,
                        57786.1811523,
                        57577.638916,
                        57416.6433105,
                        57521.5939941,
                        57338.2731934,
                        57527.2971191
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-304.778679\n\n",
                                "-304.736282\n\n",
                                "-304.738696\n\n",
                                "-304.759002\n\n",
                                "-304.742410\n\n",
                                "-304.727457\n\n",
                                "-304.742230\n\n",
                                "-304.728842\n\n",
                                "-304.734048\n\n",
                                "-304.745504\n\n",
                                "-304.759658\n\n",
                                "-304.741185\n\n",
                                "-304.768451\n\n",
                                "-304.780455\n\n",
                                "-304.756856\n\n",
                                "-304.773497\n\n",
                                "-304.731105\n\n",
                                "-304.759476\n\n",
                                "-304.756689\n\n",
                                "-304.757130\n\n",
                                "-304.790568\n\n",
                                "-304.708586\n\n",
                                "-304.791872\n\n",
                                "-304.741598\n\n",
                                "-304.755111\n\n",
                                "-304.751587\n\n",
                                "-304.748130\n\n",
                                "-304.735973\n\n",
                                "-304.724830\n\n",
                                "-304.749361\n\n",
                                "-304.684187\n\n",
                                "-304.738804\n\n",
                                "-304.766582\n\n",
                                "-304.761084\n\n",
                                "-304.713422\n\n",
                                "-304.720010\n\n",
                                "-304.756725\n\n",
                                "-304.757856\n\n",
                                "-304.768148\n\n",
                                "-304.739396\n\n",
                                "-304.753776\n\n",
                                "-304.769198\n\n",
                                "-304.741434\n\n",
                                "-304.754017\n\n",
                                "-304.730708\n\n",
                                "-304.773890\n\n",
                                "-304.726608\n\n",
                                "-304.780160\n\n",
                                "-304.724550\n\n",
                                "-304.723950\n\n",
                                "-304.719794\n\n",
                                "-304.802472\n\n",
                                "-304.751684\n\n",
                                "-304.734971\n\n",
                                "-304.732893\n\n",
                                "-304.737941\n\n",
                                "-304.733814\n\n",
                                "-304.746694\n\n",
                                "-304.746043\n\n",
                                "-304.773634\n\n",
                                "-304.727570\n\n",
                                "-304.770312\n\n",
                                "-304.752243\n\n",
                                "-304.787135\n\n",
                                "-304.732392\n\n",
                                "-304.748105\n\n",
                                "-304.760897\n\n",
                                "-304.767814\n\n",
                                "-304.741038\n\n",
                                "-304.782166\n\n",
                                "-304.726520\n\n",
                                "-304.764979\n\n",
                                "-304.753689\n\n",
                                "-304.733182\n\n",
                                "-304.764665\n\n",
                                "-304.736819\n\n",
                                "-304.760199\n\n",
                                "-304.724292\n\n",
                                "-304.736374\n\n",
                                "-304.745060\n\n",
                                "-304.769737\n\n",
                                "-304.797131\n\n",
                                "-304.758233\n\n",
                                "-304.753436\n\n",
                                "-304.763001\n\n",
                                "-304.757294\n\n",
                                "-304.727870\n\n",
                                "-304.753927\n\n",
                                "-304.748722\n\n",
                                "-304.731892\n\n",
                                "-304.776859\n\n",
                                "-304.741618\n\n",
                                "-304.741042\n\n",
                                "-304.748406\n\n",
                                "-304.746611\n\n",
                                "-304.705555\n\n",
                                "-304.774204\n\n",
                                "-304.725436\n\n",
                                "-304.762362\n\n",
                                "-304.785903\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1241.47802734, 
                    "ms_run" : [
                        5443.31811523,
                        5424.3449707,
                        5425.41308594,
                        5428.69091797,
                        5456.86206055,
                        5404.96801758,
                        5442.55493164,
                        5443.1940918,
                        5475.36401367,
                        5454.09692383,
                        5430.80200195,
                        5412.38208008,
                        5387.05297852,
                        5482.64599609,
                        5440.55322266,
                        5451.82470703,
                        5416.03515625,
                        5435.21484375,
                        5427.01318359,
                        5416.41186523,
                        5398.29492188,
                        5443.30297852,
                        5409.40917969,
                        5401.26196289,
                        5402.63989258,
                        5418.75097656,
                        5457.79296875,
                        5433.5,
                        5407.17480469,
                        5404.04003906,
                        5416.57299805,
                        5439.71704102,
                        5462.90307617,
                        5445.10083008,
                        5440.94604492,
                        5447.89501953,
                        5443.89404297,
                        5444.53491211,
                        5420.99389648,
                        5462.29516602,
                        5410.89697266,
                        5398.46704102,
                        5440.26489258,
                        5392.34521484,
                        5434.0559082,
                        5411.29101562,
                        5413.70898438,
                        5398.50195312,
                        5429.06811523,
                        5420.35595703,
                        5404.89501953,
                        5468.88378906,
                        5400.91210938,
                        5413.73388672,
                        5401.04101562,
                        5433.2421875,
                        5397.24584961,
                        5378.69384766,
                        5431.88500977,
                        5400.00976562,
                        5457.65820312,
                        5423.81689453,
                        5416.37719727,
                        5400.57202148,
                        5407.67211914,
                        5386.05322266,
                        5447.31323242,
                        5409.60205078,
                        5435.0859375,
                        5448.92602539,
                        5443.52416992,
                        5392.57592773,
                        5403.98828125,
                        5427.61987305,
                        5468.60083008,
                        5422.09106445,
                        5407.04394531,
                        5385.94897461,
                        5407.71899414,
                        5392.56103516,
                        5441.11621094,
                        5404.59399414,
                        5400.0690918,
                        5462.51416016,
                        5413.90283203,
                        5458.61279297,
                        5456.46606445,
                        5461.3840332,
                        5441.05371094,
                        5434.22021484,
                        5422.36108398,
                        5415.85107422,
                        5384.15307617,
                        5433.19702148,
                        5428.26196289,
                        5402.05200195,
                        5432.06176758,
                        5382.81420898,
                        5458.85205078,
                        5427.97607422
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-304.713777\n\n",
                                "-304.781741\n\n",
                                "-304.776996\n\n",
                                "-304.664606\n\n",
                                "-304.739207\n\n",
                                "-304.851390\n\n",
                                "-304.669650\n\n",
                                "-304.748938\n\n",
                                "-304.791971\n\n",
                                "-304.734022\n\n",
                                "-304.744720\n\n",
                                "-304.731526\n\n",
                                "-304.752491\n\n",
                                "-304.664463\n\n",
                                "-304.714930\n\n",
                                "-304.839456\n\n",
                                "-304.765610\n\n",
                                "-304.736856\n\n",
                                "-304.622063\n\n",
                                "-304.740106\n\n",
                                "-304.884534\n\n",
                                "-304.732624\n\n",
                                "-304.813251\n\n",
                                "-304.782685\n\n",
                                "-304.743134\n\n",
                                "-304.661673\n\n",
                                "-304.782160\n\n",
                                "-304.781325\n\n",
                                "-304.836306\n\n",
                                "-304.722094\n\n",
                                "-304.798259\n\n",
                                "-304.722652\n\n",
                                "-304.808014\n\n",
                                "-304.717565\n\n",
                                "-304.728659\n\n",
                                "-304.654429\n\n",
                                "-304.734691\n\n",
                                "-304.839859\n\n",
                                "-304.687621\n\n",
                                "-304.738994\n\n",
                                "-304.653790\n\n",
                                "-304.747263\n\n",
                                "-304.645927\n\n",
                                "-304.702480\n\n",
                                "-304.695453\n\n",
                                "-304.712487\n\n",
                                "-304.760324\n\n",
                                "-304.762885\n\n",
                                "-304.707745\n\n",
                                "-304.769249\n\n",
                                "-304.644809\n\n",
                                "-304.871285\n\n",
                                "-304.665343\n\n",
                                "-304.795675\n\n",
                                "-304.723992\n\n",
                                "-304.848368\n\n",
                                "-304.801341\n\n",
                                "-304.772385\n\n",
                                "-304.619979\n\n",
                                "-304.715808\n\n",
                                "-304.781453\n\n",
                                "-304.609747\n\n",
                                "-304.772447\n\n",
                                "-304.769217\n\n",
                                "-304.678870\n\n",
                                "-304.765914\n\n",
                                "-304.748005\n\n",
                                "-304.794530\n\n",
                                "-304.680685\n\n",
                                "-304.828175\n\n",
                                "-304.798369\n\n",
                                "-304.728170\n\n",
                                "-304.545913\n\n",
                                "-304.640279\n\n",
                                "-304.603690\n\n",
                                "-304.681178\n\n",
                                "-304.761486\n\n",
                                "-304.722864\n\n",
                                "-304.725000\n\n",
                                "-304.779136\n\n",
                                "-304.698805\n\n",
                                "-304.869736\n\n",
                                "-304.662960\n\n",
                                "-304.767085\n\n",
                                "-304.760506\n\n",
                                "-304.790236\n\n",
                                "-304.690386\n\n",
                                "-304.745180\n\n",
                                "-304.882306\n\n",
                                "-304.775828\n\n",
                                "-304.773020\n\n",
                                "-304.536243\n\n",
                                "-304.692212\n\n",
                                "-304.798434\n\n",
                                "-304.780466\n\n",
                                "-304.787476\n\n",
                                "-304.823218\n\n",
                                "-304.828519\n\n",
                                "-304.800781\n\n",
                                "-304.754292\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1241.63110352, 
                    "ms_run" : [
                        400.507080078,
                        408.944091797,
                        399.518066406,
                        404.401123047,
                        398.171875,
                        399.978027344,
                        406.019042969,
                        406.808105469,
                        402.87890625,
                        408.080810547,
                        405.729980469,
                        401.032226562,
                        386.708984375,
                        406.640136719,
                        389.847900391,
                        409.649169922,
                        405.179199219,
                        402.712890625,
                        389.883056641,
                        388.333007812,
                        401.729003906,
                        412.623291016,
                        401.393798828,
                        387.741210938,
                        410.114990234,
                        396.20703125,
                        405.491943359,
                        399.565917969,
                        402.365966797,
                        403.545166016,
                        400.755126953,
                        390.141113281,
                        390.546142578,
                        393.422119141,
                        410.884033203,
                        400.271972656,
                        406.784179688,
                        399.214111328,
                        390.791015625,
                        404.729248047,
                        404.118164062,
                        391.5390625,
                        400.543945312,
                        402.099121094,
                        401.087158203,
                        401.048095703,
                        391.458984375,
                        404.483886719,
                        401.232910156,
                        404.727783203,
                        409.839111328,
                        395.925048828,
                        407.402832031,
                        408.267089844,
                        399.109130859,
                        408.254882812,
                        410.825927734,
                        409.724853516,
                        398.83203125,
                        398.588378906,
                        396.125976562,
                        396.652099609,
                        411.174072266,
                        401.061035156,
                        405.010742188,
                        394.194091797,
                        398.204101562,
                        405.049804688,
                        401.011962891,
                        410.965087891,
                        395.307128906,
                        401.113037109,
                        405.008056641,
                        405.113037109,
                        413.568115234,
                        398.178955078,
                        405.879882812,
                        402.162109375,
                        412.381103516,
                        408.267089844,
                        403.62109375,
                        404.687988281,
                        398.311767578,
                        398.264892578,
                        407.696044922,
                        400.069091797,
                        409.019287109,
                        397.404785156,
                        399.886230469,
                        400.271728516,
                        397.806884766,
                        403.971191406,
                        412.848876953,
                        402.665039062,
                        402.118896484,
                        404.177001953,
                        389.760009766,
                        399.743164062,
                        409.082275391,
                        400.461914062
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-304.734795\n\n",
                                "-304.573754\n\n",
                                "-304.573754\n\n",
                                "-304.573754\n\n",
                                "-304.929993\n\n",
                                "-304.929993\n\n",
                                "-304.983890\n\n",
                                "-304.983890\n\n",
                                "-305.297425\n\n",
                                "-305.297425\n\n",
                                "-305.297425\n\n",
                                "-304.681443\n\n",
                                "-304.681443\n\n",
                                "-304.874335\n\n",
                                "-304.874335\n\n",
                                "-304.874335\n\n",
                                "-305.110410\n\n",
                                "-305.110410\n\n",
                                "-304.602197\n\n",
                                "-304.602197\n\n",
                                "-304.602197\n\n",
                                "-304.973420\n\n",
                                "-304.973420\n\n",
                                "-305.003320\n\n",
                                "-305.003320\n\n",
                                "-305.003320\n\n",
                                "-304.870316\n\n",
                                "-304.870316\n\n",
                                "-304.960912\n\n",
                                "-304.960912\n\n",
                                "-304.661058\n\n",
                                "-304.661058\n\n",
                                "-304.661058\n\n",
                                "-304.647472\n\n",
                                "-304.647472\n\n",
                                "-304.693053\n\n",
                                "-304.693053\n\n",
                                "-304.693053\n\n",
                                "-305.078722\n\n",
                                "-305.078722\n\n",
                                "-304.951579\n\n",
                                "-304.951579\n\n",
                                "-304.951579\n\n",
                                "-304.629376\n\n",
                                "-304.629376\n\n",
                                "-305.101514\n\n",
                                "-305.101514\n\n",
                                "-304.781054\n\n",
                                "-304.781054\n\n",
                                "-304.781054\n\n",
                                "-304.321509\n\n",
                                "-304.321509\n\n",
                                "-304.521140\n\n",
                                "-304.521140\n\n",
                                "-304.521140\n\n",
                                "-304.862159\n\n",
                                "-304.862159\n\n",
                                "-304.917200\n\n",
                                "-304.917200\n\n",
                                "-304.917200\n\n",
                                "-304.876332\n\n",
                                "-304.876332\n\n",
                                "-304.773322\n\n",
                                "-304.773322\n\n",
                                "-304.887003\n\n",
                                "-304.887003\n\n",
                                "-304.887003\n\n",
                                "-304.914134\n\n",
                                "-304.914134\n\n",
                                "-304.736898\n\n",
                                "-304.736898\n\n",
                                "-304.736898\n\n",
                                "-304.825325\n\n",
                                "-304.825325\n\n",
                                "-304.773226\n\n",
                                "-304.773226\n\n",
                                "-304.773226\n\n",
                                "-304.863403\n\n",
                                "-304.863403\n\n",
                                "-304.760803\n\n",
                                "-304.760803\n\n",
                                "-304.610727\n\n",
                                "-304.610727\n\n",
                                "-304.610727\n\n",
                                "-305.056569\n\n",
                                "-305.056569\n\n",
                                "-304.609023\n\n",
                                "-304.609023\n\n",
                                "-304.609023\n\n",
                                "-304.690357\n\n",
                                "-304.690357\n\n",
                                "-305.036929\n\n",
                                "-305.036929\n\n",
                                "-304.446511\n\n",
                                "-304.446511\n\n",
                                "-304.446511\n\n",
                                "-304.785455\n\n",
                                "-304.785455\n\n",
                                "-304.764742\n\n",
                                "-304.764742\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads2-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 10000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads2-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 10000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1318.14282227, 
                    "ms_run" : [
                        573543.380127,
                        607798.3168950001,
                        607055.774902,
                        663012.6130369999,
                        614661.88501,
                        692206.789795,
                        617843.7231450001,
                        619224.6447750001,
                        677884.130127,
                        621103.757812,
                        614442.0041500001,
                        626905.779053,
                        592800.869141,
                        653333.696045,
                        634813.594971,
                        598758.076904,
                        655413.3010250001,
                        672236.71875,
                        714381.200195,
                        610230.412842,
                        612286.951904,
                        624315.235107,
                        623690.888916,
                        701113.484131,
                        660664.669922,
                        575899.962891,
                        652495.986084,
                        603112.731934,
                        654197.570068,
                        593590.342041,
                        675859.86499,
                        641457.998047,
                        709043.125,
                        646310.798828,
                        807205.25708,
                        588186.408203,
                        616330.640137,
                        629780.688965,
                        717395.846924,
                        580814.616943,
                        628935.5581049999,
                        723523.546387,
                        606640.241211,
                        657954.589111,
                        687028.953857,
                        673561.39209,
                        613209.6210939999,
                        631516.400879,
                        657489.138916,
                        664855.4570310001,
                        713655.2221679999,
                        651883.609863,
                        712056.8479000001,
                        740409.153076,
                        758253.116943,
                        677147.255859,
                        588409.628174,
                        631331.592285,
                        613241.862061,
                        656059.160889,
                        805552.708252,
                        605757.552002,
                        575565.399902,
                        668582.890137,
                        639801.718018,
                        564005.231201,
                        639659.302002,
                        668064.468994,
                        659495.411133,
                        694979.87793,
                        591420.236816,
                        701428.872803,
                        655131.4799799999,
                        611242.498291,
                        556109.065186,
                        585136.664307,
                        586793.5661619999,
                        636885.9731450001,
                        643876.205811,
                        651884.923828,
                        625861.155029,
                        648334.701172,
                        586968.081299,
                        700064.8090820001,
                        667105.794189,
                        653557.1049799999,
                        622641.375,
                        585414.022949,
                        722108.437012,
                        584972.788086,
                        627034.3789060001,
                        684270.728027,
                        632174.876953,
                        594743.084961,
                        645371.2380369999,
                        628892.812012
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-409.966939\n\n",
                                "-422.412047\n\n",
                                "-424.671213\n\n",
                                "-456.531727\n\n",
                                "-426.410641\n\n",
                                "-471.210724\n\n",
                                "-431.757830\n\n",
                                "-434.168645\n\n",
                                "-454.678940\n\n",
                                "-443.061258\n\n",
                                "-428.793282\n\n",
                                "-431.043629\n\n",
                                "-419.490631\n\n",
                                "-444.329418\n\n",
                                "-441.827561\n\n",
                                "-422.684355\n\n",
                                "-445.343152\n\n",
                                "-461.680616\n\n",
                                "-484.947732\n\n",
                                "-434.584705\n\n",
                                "-434.254513\n\n",
                                "-435.101320\n\n",
                                "-438.053271\n\n",
                                "-467.113034\n\n",
                                "-448.624437\n\n",
                                "-412.531140\n\n",
                                "-452.481187\n\n",
                                "-427.603481\n\n",
                                "-448.165063\n\n",
                                "-418.052981\n\n",
                                "-453.382435\n\n",
                                "-436.223600\n\n",
                                "-485.126911\n\n",
                                "-444.086213\n\n",
                                "-534.715839\n\n",
                                "-411.444708\n\n",
                                "-428.597693\n\n",
                                "-435.938660\n\n",
                                "-469.414843\n\n",
                                "-420.995016\n\n",
                                "-431.711896\n\n",
                                "-489.964448\n\n",
                                "-425.758148\n\n",
                                "-446.485810\n\n",
                                "-460.263255\n\n",
                                "-456.304127\n\n",
                                "-426.931239\n\n",
                                "-438.189179\n\n",
                                "-446.263522\n\n",
                                "-451.872869\n\n",
                                "-482.546362\n\n",
                                "-450.655746\n\n",
                                "-470.534143\n\n",
                                "-495.191139\n\n",
                                "-509.277380\n\n",
                                "-456.610569\n\n",
                                "-424.550170\n\n",
                                "-438.289366\n\n",
                                "-434.971934\n\n",
                                "-440.398148\n\n",
                                "-519.270943\n\n",
                                "-423.152459\n\n",
                                "-407.444861\n\n",
                                "-466.234611\n\n",
                                "-437.057219\n\n",
                                "-404.971742\n\n",
                                "-437.291220\n\n",
                                "-454.434176\n\n",
                                "-449.593531\n\n",
                                "-457.363619\n\n",
                                "-421.773408\n\n",
                                "-471.289348\n\n",
                                "-452.984770\n\n",
                                "-440.010495\n\n",
                                "-403.969470\n\n",
                                "-419.340397\n\n",
                                "-418.810193\n\n",
                                "-434.216937\n\n",
                                "-442.019489\n\n",
                                "-444.045227\n\n",
                                "-426.388932\n\n",
                                "-451.181406\n\n",
                                "-420.897974\n\n",
                                "-475.818201\n\n",
                                "-449.210855\n\n",
                                "-450.793666\n\n",
                                "-445.526564\n\n",
                                "-419.235167\n\n",
                                "-482.128986\n\n",
                                "-422.750062\n\n",
                                "-440.112651\n\n",
                                "-453.870735\n\n",
                                "-442.648016\n\n",
                                "-422.167078\n\n",
                                "-439.483381\n\n",
                                "-436.667205\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads2-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 10000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads2-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 10000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1300.35693359, 
                    "ms_run" : [
                        53754.690918,
                        55771.1931152,
                        62407.2871094,
                        58327.0019531,
                        56683.4562988,
                        57822.2258301,
                        60426.8859863,
                        53705.802002,
                        56588.1721191,
                        74849.56201170001,
                        61228.9169922,
                        56349.8898926,
                        56189.125,
                        61668.9812012,
                        53784.6882324,
                        54176.4050293,
                        54595.9831543,
                        68611.5388184,
                        57214.7419434,
                        62852.7568359,
                        58044.869873,
                        66002.5400391,
                        55100.3481445,
                        59083.8527832,
                        56109.5161133,
                        61610.986084,
                        59293.4951172,
                        55693.8759766,
                        55374.3051758,
                        64177.8391113,
                        53542.9240723,
                        56858.0031738,
                        58511.5202637,
                        53448.3220215,
                        60475.1689453,
                        55154.8049316,
                        61243.3828125,
                        56828.4489746,
                        68303.21630859999,
                        67116.4882812,
                        56623.791748,
                        58377.1010742,
                        59951.4511719,
                        58236.4916992,
                        50595.0629883,
                        62430.7150879,
                        57957.7568359,
                        60992.3911133,
                        57988.7539062,
                        55622.9379883,
                        54669.9951172,
                        63768.2810059,
                        56191.6279297,
                        53732.0708008,
                        60718.1967773,
                        64159.2490234,
                        64104.3161621,
                        63579.8918457,
                        63226.9799805,
                        59759.3249512,
                        53348.9047852,
                        60951.0910645,
                        61835.7561035,
                        56217.5148926,
                        60052.4306641,
                        62033.6069336,
                        54288.1369629,
                        61982.2890625,
                        66051.7197266,
                        60038.019043,
                        68655.39697269999,
                        63662.8757324,
                        55482.8540039,
                        71848.7490234,
                        65231.0131836,
                        63077.203125,
                        56164.4150391,
                        62722.8720703,
                        62205.2521973,
                        56032.4558105,
                        58019.1052246,
                        57418.2797852,
                        59693.2631836,
                        56658.5288086,
                        57959.3640137,
                        53113.8588867,
                        59922.9648438,
                        57525.3361816,
                        59328.7321777,
                        58536.3061523,
                        59242.5390625,
                        59977.6469727,
                        52387.6940918,
                        65206.9602051,
                        55307.8547363,
                        57333.2258301,
                        59229.7570801
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-404.450651\n\n",
                                "-416.614436\n\n",
                                "-450.443370\n\n",
                                "-440.313359\n\n",
                                "-442.397596\n\n",
                                "-429.234997\n\n",
                                "-448.033836\n\n",
                                "-416.426054\n\n",
                                "-425.177339\n\n",
                                "-509.594101\n\n",
                                "-445.581033\n\n",
                                "-428.924929\n\n",
                                "-419.142874\n\n",
                                "-457.987332\n\n",
                                "-410.307624\n\n",
                                "-421.956067\n\n",
                                "-411.884330\n\n",
                                "-500.519304\n\n",
                                "-433.069674\n\n",
                                "-463.212731\n\n",
                                "-434.363593\n\n",
                                "-502.385176\n\n",
                                "-423.863714\n\n",
                                "-434.023144\n\n",
                                "-425.579392\n\n",
                                "-451.313886\n\n",
                                "-438.215214\n\n",
                                "-408.728401\n\n",
                                "-412.871083\n\n",
                                "-461.807416\n\n",
                                "-412.300359\n\n",
                                "-427.403154\n\n",
                                "-432.826695\n\n",
                                "-417.332782\n\n",
                                "-439.599491\n\n",
                                "-427.125410\n\n",
                                "-456.233592\n\n",
                                "-434.687599\n\n",
                                "-494.583077\n\n",
                                "-490.564760\n\n",
                                "-417.875808\n\n",
                                "-430.373509\n\n",
                                "-437.776228\n\n",
                                "-425.531640\n\n",
                                "-411.259597\n\n",
                                "-460.907833\n\n",
                                "-422.219082\n\n",
                                "-457.359602\n\n",
                                "-452.864114\n\n",
                                "-432.818239\n\n",
                                "-413.363787\n\n",
                                "-464.641812\n\n",
                                "-424.615157\n\n",
                                "-423.427508\n\n",
                                "-445.847030\n\n",
                                "-471.424291\n\n",
                                "-471.653192\n\n",
                                "-461.629327\n\n",
                                "-460.302541\n\n",
                                "-436.519432\n\n",
                                "-410.496577\n\n",
                                "-428.109681\n\n",
                                "-450.809955\n\n",
                                "-416.847887\n\n",
                                "-439.796611\n\n",
                                "-450.765139\n\n",
                                "-407.210923\n\n",
                                "-439.421232\n\n",
                                "-476.846725\n\n",
                                "-432.417595\n\n",
                                "-520.376184\n\n",
                                "-477.366661\n\n",
                                "-428.482207\n\n",
                                "-489.034214\n\n",
                                "-487.267237\n\n",
                                "-451.581100\n\n",
                                "-422.801517\n\n",
                                "-461.423539\n\n",
                                "-456.551263\n\n",
                                "-430.092465\n\n",
                                "-450.499315\n\n",
                                "-422.833023\n\n",
                                "-440.751297\n\n",
                                "-435.309970\n\n",
                                "-452.392536\n\n",
                                "-409.860967\n\n",
                                "-453.987525\n\n",
                                "-431.332829\n\n",
                                "-435.675960\n\n",
                                "-437.910512\n\n",
                                "-442.791421\n\n",
                                "-432.306992\n\n",
                                "-405.628490\n\n",
                                "-456.359241\n\n",
                                "-419.239788\n\n",
                                "-423.012217\n\n",
                                "-443.493304\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads2-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 10000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads2-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 10000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1278.51611328, 
                    "ms_run" : [
                        3669.92089844,
                        3591.60913086,
                        3693.50097656,
                        4012.39672852,
                        3631.1640625,
                        3550.92211914,
                        3715.89404297,
                        3607.29907227,
                        3078.63598633,
                        3725.97924805,
                        4291.8918457,
                        4271.24487305,
                        3775.29321289,
                        3985.67797852,
                        3263.44677734,
                        3792.35180664,
                        2968.18212891,
                        3108.37988281,
                        4319.98803711,
                        3288.42895508,
                        3664.75585938,
                        4081.74389648,
                        3429.36694336,
                        3713.64111328,
                        4186.29199219,
                        3091.42700195,
                        3355.34375,
                        3518.19384766,
                        3631.83813477,
                        3898.73193359,
                        3976.59716797,
                        3291.85791016,
                        4168.10473633,
                        3629.16308594,
                        3944.06982422,
                        3796.65795898,
                        3456.66186523,
                        3416.8371582,
                        3830.70703125,
                        3501.88696289,
                        3545.69091797,
                        3707.20800781,
                        3419.57592773,
                        3482.55517578,
                        3021.74121094,
                        3452.44995117,
                        3791.14501953,
                        3456.94165039,
                        3686.02587891,
                        3746.07397461,
                        3580.13891602,
                        2904.20092773,
                        3218.57299805,
                        3542.26196289,
                        3440.0012207,
                        3463.09790039,
                        3641.65307617,
                        3524.63598633,
                        3503.05297852,
                        4496.39013672,
                        3798.68896484,
                        3237.50610352,
                        3362.41699219,
                        3632.90014648,
                        3111.16894531,
                        3395.50292969,
                        3338.89282227,
                        3214.35229492,
                        3596.60595703,
                        3691.19506836,
                        3395.32714844,
                        4632.93701172,
                        3736.0300293,
                        3640.96289062,
                        4063.40185547,
                        3396.47387695,
                        3702.73706055,
                        3610.65917969,
                        3151.99804688,
                        3152.01489258,
                        4068.171875,
                        3207.57519531,
                        4295.49780273,
                        3929.44311523,
                        3767.046875,
                        3413.35913086,
                        3607.65112305,
                        3798.84887695,
                        4087.46386719,
                        3444.40405273,
                        3368.75097656,
                        3173.39624023,
                        3583.2109375,
                        3341.55200195,
                        3682.94799805,
                        3322.21020508,
                        3428.20898438,
                        3087.79418945,
                        3771.35473633,
                        3444.44921875
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-433.508883\n\n",
                                "-444.959646\n\n",
                                "-425.809961\n\n",
                                "-449.246127\n\n",
                                "-436.704709\n\n",
                                "-411.010135\n\n",
                                "-419.795923\n\n",
                                "-415.411207\n\n",
                                "-382.816554\n\n",
                                "-430.407539\n\n",
                                "-490.350721\n\n",
                                "-454.227209\n\n",
                                "-418.601433\n\n",
                                "-435.635560\n\n",
                                "-422.906026\n\n",
                                "-451.789757\n\n",
                                "-394.451687\n\n",
                                "-426.082875\n\n",
                                "-480.912785\n\n",
                                "-400.699676\n\n",
                                "-432.306987\n\n",
                                "-488.196295\n\n",
                                "-443.488921\n\n",
                                "-430.778342\n\n",
                                "-494.232780\n\n",
                                "-403.431878\n\n",
                                "-436.770596\n\n",
                                "-423.311664\n\n",
                                "-439.674869\n\n",
                                "-449.697408\n\n",
                                "-448.257895\n\n",
                                "-409.157897\n\n",
                                "-480.875099\n\n",
                                "-464.803410\n\n",
                                "-431.779283\n\n",
                                "-473.019187\n\n",
                                "-427.236141\n\n",
                                "-463.324749\n\n",
                                "-438.750860\n\n",
                                "-411.649160\n\n",
                                "-396.016264\n\n",
                                "-430.738406\n\n",
                                "-435.500265\n\n",
                                "-433.083483\n\n",
                                "-412.385404\n\n",
                                "-415.540135\n\n",
                                "-460.774200\n\n",
                                "-426.892427\n\n",
                                "-436.444943\n\n",
                                "-433.130161\n\n",
                                "-415.619048\n\n",
                                "-387.704551\n\n",
                                "-416.463212\n\n",
                                "-429.638077\n\n",
                                "-426.337300\n\n",
                                "-425.680126\n\n",
                                "-431.336652\n\n",
                                "-437.721352\n\n",
                                "-437.884244\n\n",
                                "-475.988325\n\n",
                                "-436.785900\n\n",
                                "-412.722371\n\n",
                                "-428.749145\n\n",
                                "-422.206377\n\n",
                                "-397.054763\n\n",
                                "-428.891711\n\n",
                                "-399.989234\n\n",
                                "-412.821819\n\n",
                                "-422.943605\n\n",
                                "-428.317807\n\n",
                                "-418.050582\n\n",
                                "-512.903347\n\n",
                                "-444.003283\n\n",
                                "-454.690425\n\n",
                                "-458.243096\n\n",
                                "-421.191003\n\n",
                                "-453.410176\n\n",
                                "-457.972695\n\n",
                                "-409.657506\n\n",
                                "-398.561753\n\n",
                                "-461.255203\n\n",
                                "-401.426159\n\n",
                                "-491.398481\n\n",
                                "-448.375780\n\n",
                                "-434.618905\n\n",
                                "-450.549119\n\n",
                                "-430.951035\n\n",
                                "-451.089109\n\n",
                                "-444.826450\n\n",
                                "-425.041722\n\n",
                                "-429.771922\n\n",
                                "-421.546590\n\n",
                                "-417.413042\n\n",
                                "-416.945762\n\n",
                                "-422.318973\n\n",
                                "-450.270883\n\n",
                                "-411.018545\n\n",
                                "-393.698842\n\n",
                                "-434.951284\n\n",
                                "-450.235096\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads2-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 10000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads2-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 10000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1266.41723633, 
                    "ms_run" : [
                        93273.6298828,
                        93311.0910645,
                        92340.2590332,
                        93161.1611328,
                        93526.1838379,
                        92976.3427734,
                        93656.6218262,
                        93007.6708984,
                        93146.93701170001,
                        93231.51708980001,
                        92768.3669434,
                        93418.7478027,
                        92505.23095700001,
                        92464.8850098,
                        93317.3161621,
                        92915.6591797,
                        92329.3039551,
                        92790.8479004,
                        92860.3669434,
                        92752.6208496,
                        92466.032959,
                        93489.935791,
                        92474.9899902,
                        92242.2841797,
                        93337.27099609999,
                        92534.14892579999,
                        93245.4450684,
                        92828.6318359,
                        93599.5341797,
                        93472.2177734,
                        93298.3037109,
                        92430.7419434,
                        93594.94189450001,
                        93580.0681152,
                        93173.7958984,
                        93921.1262207,
                        92766.329834,
                        93265.0939941,
                        93296.0842285,
                        93879.3190918,
                        93627.30322269999,
                        92947.69677730001,
                        92844.40625,
                        93222.8518066,
                        92787.3730469,
                        92593.86474609999,
                        92854.02880859999,
                        92691.0339355,
                        94120.9909668,
                        93691.9570312,
                        92748.5029297,
                        93650.4211426,
                        92366.3330078,
                        92765.7949219,
                        92416.8059082,
                        93516.3171387,
                        92843.36083980001,
                        92498.90576170001,
                        92171.9787598,
                        92777.85302730001,
                        92505.4289551,
                        92708.1669922,
                        93262.9621582,
                        92856.1467285,
                        92663.43701170001,
                        93301.88525390001,
                        93442.3659668,
                        93302.31298829999,
                        92891.2451172,
                        92730.7470703,
                        93259.407959,
                        92236.5979004,
                        92438.4560547,
                        93373.47705079999,
                        92862.9108887,
                        92455.2470703,
                        92708.7800293,
                        93248.2668457,
                        93625.967041,
                        93839.0026855,
                        93137.56787109999,
                        93209.26513670001,
                        93453.1289062,
                        93307.5917969,
                        93401.5749512,
                        93282.763916,
                        93557.0778809,
                        93292.5,
                        93257.4052734,
                        92398.3737793,
                        93728.7722168,
                        93426.697998,
                        93254.8720703,
                        93648.18798829999,
                        93897.072998,
                        93609.1220703,
                        93567.02099609999,
                        92751.3928223,
                        93568.7060547,
                        93863.01318359999
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-314.373187\n\n",
                                "-314.438959\n\n",
                                "-314.567064\n\n",
                                "-314.448638\n\n",
                                "-314.025055\n\n",
                                "-314.327971\n\n",
                                "-314.325114\n\n",
                                "-314.085053\n\n",
                                "-314.578262\n\n",
                                "-314.348386\n\n",
                                "-314.146994\n\n",
                                "-314.291383\n\n",
                                "-314.165157\n\n",
                                "-314.313149\n\n",
                                "-314.175643\n\n",
                                "-314.200936\n\n",
                                "-314.491561\n\n",
                                "-314.358064\n\n",
                                "-313.809360\n\n",
                                "-314.434874\n\n",
                                "-314.285745\n\n",
                                "-314.366711\n\n",
                                "-314.458157\n\n",
                                "-314.534472\n\n",
                                "-314.415079\n\n",
                                "-314.381659\n\n",
                                "-314.294013\n\n",
                                "-314.439146\n\n",
                                "-314.424889\n\n",
                                "-314.326514\n\n",
                                "-314.585475\n\n",
                                "-314.244770\n\n",
                                "-314.230135\n\n",
                                "-314.155053\n\n",
                                "-314.480120\n\n",
                                "-314.271424\n\n",
                                "-314.514753\n\n",
                                "-314.354383\n\n",
                                "-314.497452\n\n",
                                "-313.544758\n\n",
                                "-314.310918\n\n",
                                "-314.049344\n\n",
                                "-314.526455\n\n",
                                "-314.390864\n\n",
                                "-314.331436\n\n",
                                "-314.622002\n\n",
                                "-314.272428\n\n",
                                "-314.499367\n\n",
                                "-314.663952\n\n",
                                "-314.334585\n\n",
                                "-314.573943\n\n",
                                "-314.448665\n\n",
                                "-314.351094\n\n",
                                "-314.503000\n\n",
                                "-314.526126\n\n",
                                "-313.864711\n\n",
                                "-314.622983\n\n",
                                "-314.422040\n\n",
                                "-314.628603\n\n",
                                "-314.337025\n\n",
                                "-314.360380\n\n",
                                "-314.124204\n\n",
                                "-314.444298\n\n",
                                "-314.350518\n\n",
                                "-314.545185\n\n",
                                "-313.855845\n\n",
                                "-314.302264\n\n",
                                "-314.315285\n\n",
                                "-314.384382\n\n",
                                "-313.855362\n\n",
                                "-314.275711\n\n",
                                "-314.530109\n\n",
                                "-314.483189\n\n",
                                "-313.830659\n\n",
                                "-314.526299\n\n",
                                "-314.385114\n\n",
                                "-314.278360\n\n",
                                "-314.493866\n\n",
                                "-314.624820\n\n",
                                "-314.334316\n\n",
                                "-314.569163\n\n",
                                "-314.605942\n\n",
                                "-314.044409\n\n",
                                "-314.566942\n\n",
                                "-314.658166\n\n",
                                "-314.423505\n\n",
                                "-314.365029\n\n",
                                "-314.276190\n\n",
                                "-314.319913\n\n",
                                "-314.541027\n\n",
                                "-314.419661\n\n",
                                "-314.521154\n\n",
                                "-314.621804\n\n",
                                "-314.528503\n\n",
                                "-313.788743\n\n",
                                "-314.453475\n\n",
                                "-314.048840\n\n",
                                "-314.520464\n\n",
                                "-314.458077\n\n",
                                "-313.869478\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads2-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 10000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads2-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 10000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1254.17895508, 
                    "ms_run" : [
                        8971.79296875,
                        8912.14916992,
                        8941.57592773,
                        8916.18798828,
                        8841.31982422,
                        8953.743164060001,
                        8918.8918457,
                        8924.41918945,
                        8875.90307617,
                        8961.27075195,
                        8893.6940918,
                        8913.04492188,
                        8979.351806639999,
                        8953.357910160001,
                        8848.972900389999,
                        8965.36401367,
                        8845.935058589999,
                        8958.81298828,
                        9054.74609375,
                        8938.323974610001,
                        8912.8359375,
                        8958.063964839999,
                        9014.19091797,
                        8959.797119139999,
                        8925.541992189999,
                        8932.30517578,
                        8926.04516602,
                        8849.30810547,
                        8920.985839839999,
                        8912.56811523,
                        8824.814941410001,
                        8934.672851560001,
                        8946.1159668,
                        8975.8371582,
                        8900.14501953,
                        8932.15893555,
                        8836.527099610001,
                        8950.0090332,
                        9026.083007810001,
                        8860.49291992,
                        8820.370849610001,
                        8934.00195312,
                        8911.181152339999,
                        8895.83789062,
                        8891.995117189999,
                        8975.831787110001,
                        8957.68017578,
                        8953.22705078,
                        9008.200195310001,
                        9002.58203125,
                        9009.625,
                        8984.649902339999,
                        8879.98510742,
                        8992.18408203,
                        8895.52294922,
                        8960.728027339999,
                        8942.8918457,
                        8915.0859375,
                        8853.694335939999,
                        8879.547851560001,
                        8861.810058589999,
                        9133.42504883,
                        8816.50610352,
                        8842.06811523,
                        8852.418212889999,
                        8968.722900389999,
                        9001.30004883,
                        8947.057128910001,
                        8879.80908203,
                        8918.349121089999,
                        8939.433837889999,
                        8949.77783203,
                        8873.0949707,
                        8915.829101560001,
                        8898.14282227,
                        8960.82592773,
                        8840.166992189999,
                        8954.327148439999,
                        8867.61328125,
                        8902.238037110001,
                        8865.25073242,
                        8953.03710938,
                        8806.715087889999,
                        8891.11523438,
                        8837.76391602,
                        8838.47094727,
                        8893.27783203,
                        8906.749023439999,
                        8895.724121089999,
                        8906.154785160001,
                        8920.35620117,
                        8996.59594727,
                        8827.5065918,
                        8980.66088867,
                        8901.43408203,
                        8821.445068360001,
                        8971.71411133,
                        8874.629150389999,
                        8911.87817383,
                        8948.854003910001
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-314.609861\n\n",
                                "-314.813781\n\n",
                                "-314.257601\n\n",
                                "-314.283100\n\n",
                                "-315.151082\n\n",
                                "-313.577014\n\n",
                                "-314.586428\n\n",
                                "-314.818223\n\n",
                                "-315.097580\n\n",
                                "-314.565788\n\n",
                                "-314.695751\n\n",
                                "-314.217830\n\n",
                                "-314.669592\n\n",
                                "-314.551137\n\n",
                                "-315.003346\n\n",
                                "-314.476590\n\n",
                                "-315.440980\n\n",
                                "-314.275728\n\n",
                                "-313.556387\n\n",
                                "-314.607087\n\n",
                                "-315.013617\n\n",
                                "-314.093106\n\n",
                                "-313.830226\n\n",
                                "-314.005977\n\n",
                                "-314.185162\n\n",
                                "-314.507535\n\n",
                                "-314.337962\n\n",
                                "-314.671418\n\n",
                                "-315.209609\n\n",
                                "-314.590016\n\n",
                                "-314.836164\n\n",
                                "-314.596676\n\n",
                                "-314.315503\n\n",
                                "-314.624434\n\n",
                                "-313.994165\n\n",
                                "-314.832656\n\n",
                                "-314.820849\n\n",
                                "-314.864111\n\n",
                                "-313.571310\n\n",
                                "-314.512098\n\n",
                                "-314.900378\n\n",
                                "-314.482860\n\n",
                                "-314.683560\n\n",
                                "-314.910489\n\n",
                                "-314.526601\n\n",
                                "-314.577832\n\n",
                                "-314.483359\n\n",
                                "-314.936750\n\n",
                                "-313.915216\n\n",
                                "-314.159197\n\n",
                                "-314.140482\n\n",
                                "-314.679020\n\n",
                                "-314.693711\n\n",
                                "-314.284833\n\n",
                                "-314.242146\n\n",
                                "-314.780360\n\n",
                                "-315.015153\n\n",
                                "-314.901949\n\n",
                                "-314.215672\n\n",
                                "-314.756480\n\n",
                                "-314.089277\n\n",
                                "-311.980306\n\n",
                                "-314.990159\n\n",
                                "-314.378911\n\n",
                                "-314.197241\n\n",
                                "-314.491334\n\n",
                                "-313.324133\n\n",
                                "-314.096444\n\n",
                                "-314.210466\n\n",
                                "-314.197269\n\n",
                                "-314.887971\n\n",
                                "-313.863465\n\n",
                                "-314.234458\n\n",
                                "-314.736969\n\n",
                                "-314.096993\n\n",
                                "-314.039745\n\n",
                                "-314.534155\n\n",
                                "-314.456828\n\n",
                                "-315.158183\n\n",
                                "-314.613734\n\n",
                                "-314.612320\n\n",
                                "-314.083308\n\n",
                                "-315.159084\n\n",
                                "-313.853179\n\n",
                                "-314.810565\n\n",
                                "-314.924751\n\n",
                                "-314.910782\n\n",
                                "-315.199272\n\n",
                                "-314.844610\n\n",
                                "-314.830487\n\n",
                                "-314.767559\n\n",
                                "-312.424984\n\n",
                                "-314.874025\n\n",
                                "-313.789472\n\n",
                                "-314.802999\n\n",
                                "-314.800595\n\n",
                                "-314.156357\n\n",
                                "-314.252158\n\n",
                                "-314.709296\n\n",
                                "-314.762573\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads2-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 10000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads2-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 10000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1256.68896484, 
                    "ms_run" : [
                        599.8649902339999,
                        609.6208496089999,
                        613.6921386720001,
                        591.0178222660001,
                        596.538085938,
                        612.7890625,
                        599.0051269529999,
                        601.9948730470001,
                        603.9509277339999,
                        590.7883300779999,
                        593.524902344,
                        606.726074219,
                        594.645019531,
                        594.6696777339999,
                        600.541015625,
                        607.360839844,
                        595.178222656,
                        593.903808594,
                        622.583007812,
                        604.1599121089999,
                        601.015136719,
                        605.1530761720001,
                        599.9870605470001,
                        617.3122558589999,
                        596.734863281,
                        607.8972167970001,
                        597.062011719,
                        607.023925781,
                        609.250976562,
                        612.653808594,
                        611.019042969,
                        597.888183594,
                        592.6940917970001,
                        591.079101562,
                        610.920898438,
                        617.3122558589999,
                        618.608886719,
                        615.0407714839999,
                        602.3249511720001,
                        601.0412597660001,
                        589.7819824220001,
                        596.0500488279999,
                        599.541992188,
                        603.3029785160001,
                        599.819824219,
                        599.067871094,
                        611.959960938,
                        605.869140625,
                        592.494140625,
                        601.1950683589999,
                        591.773925781,
                        616.112792969,
                        603.625,
                        596.4909667970001,
                        598.1770019529999,
                        585.0109863279999,
                        601.5202636720001,
                        608.623046875,
                        603.739257812,
                        606.920898438,
                        589.204101562,
                        580.6931152339999,
                        579.0339355470001,
                        606.5798339839999,
                        593.752929688,
                        605.6418457029999,
                        604.412109375,
                        612.020996094,
                        599.578125,
                        604.91015625,
                        604.423828125,
                        605.2551269529999,
                        598.095703125,
                        590.1940917970001,
                        603.562011719,
                        606.658203125,
                        601.1828613279999,
                        614.9060058589999,
                        609.812011719,
                        612.125,
                        613.58984375,
                        613.094238281,
                        620.6062011720001,
                        601.08984375,
                        606.653808594,
                        620.022949219,
                        606.395996094,
                        592.562011719,
                        609.943847656,
                        601.6359863279999,
                        601.42578125,
                        602.0100097660001,
                        602.601074219,
                        607.037109375,
                        600.489746094,
                        605.6550292970001,
                        605.0529785160001,
                        610.562011719,
                        605.6369628910001,
                        600.184082031
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-314.791281\n\n",
                                "-314.791281\n\n",
                                "-314.202163\n\n",
                                "-316.616181\n\n",
                                "-316.616181\n\n",
                                "-314.462988\n\n",
                                "-314.462988\n\n",
                                "-314.161009\n\n",
                                "-315.174116\n\n",
                                "-315.174116\n\n",
                                "-314.991804\n\n",
                                "-315.685882\n\n",
                                "-315.685882\n\n",
                                "-315.632655\n\n",
                                "-315.632655\n\n",
                                "-315.507093\n\n",
                                "-316.239657\n\n",
                                "-316.239657\n\n",
                                "-313.667654\n\n",
                                "-313.667654\n\n",
                                "-314.570270\n\n",
                                "-314.231247\n\n",
                                "-314.231247\n\n",
                                "-314.798917\n\n",
                                "-314.798917\n\n",
                                "-315.635896\n\n",
                                "-315.334423\n\n",
                                "-315.334423\n\n",
                                "-313.909121\n\n",
                                "-315.109683\n\n",
                                "-315.109683\n\n",
                                "-315.325808\n\n",
                                "-315.325808\n\n",
                                "-315.745726\n\n",
                                "-313.567665\n\n",
                                "-313.567665\n\n",
                                "-312.212860\n\n",
                                "-312.212860\n\n",
                                "-313.448964\n\n",
                                "-315.588238\n\n",
                                "-315.588238\n\n",
                                "-315.548887\n\n",
                                "-315.183066\n\n",
                                "-315.183066\n\n",
                                "-314.725430\n\n",
                                "-314.725430\n\n",
                                "-313.242487\n\n",
                                "-315.081574\n\n",
                                "-315.081574\n\n",
                                "-315.231560\n\n",
                                "-315.231560\n\n",
                                "-313.830458\n\n",
                                "-315.347415\n\n",
                                "-315.347415\n\n",
                                "-314.917897\n\n",
                                "-314.917897\n\n",
                                "-315.767150\n\n",
                                "-313.309965\n\n",
                                "-313.309965\n\n",
                                "-313.839231\n\n",
                                "-315.225447\n\n",
                                "-315.225447\n\n",
                                "-314.957137\n\n",
                                "-314.957137\n\n",
                                "-315.540877\n\n",
                                "-315.603010\n\n",
                                "-315.603010\n\n",
                                "-314.705486\n\n",
                                "-314.705486\n\n",
                                "-315.222217\n\n",
                                "-314.084845\n\n",
                                "-314.084845\n\n",
                                "-316.237564\n\n",
                                "-316.237564\n\n",
                                "-313.528939\n\n",
                                "-314.140874\n\n",
                                "-314.140874\n\n",
                                "-314.938358\n\n",
                                "-314.938358\n\n",
                                "-314.816854\n\n",
                                "-312.239173\n\n",
                                "-312.239173\n\n",
                                "-313.827106\n\n",
                                "-315.054237\n\n",
                                "-315.054237\n\n",
                                "-314.169109\n\n",
                                "-314.169109\n\n",
                                "-314.050435\n\n",
                                "-315.266407\n\n",
                                "-315.266407\n\n",
                                "-315.339858\n\n",
                                "-314.730192\n\n",
                                "-314.730192\n\n",
                                "-314.587094\n\n",
                                "-314.587094\n\n",
                                "-315.760074\n\n",
                                "-314.633324\n\n",
                                "-314.633324\n\n",
                                "-315.069726\n\n",
                                "-315.069726\n\n"
                            ]
                        }
                    ]
                }
            ]
        }
    ]
}



==> evaluation/smc/data-7.json <==
{
    "benchmark" : [
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-unaligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-unaligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 970.842773438, 
                    "ms_run" : [
                        6121.13891602,
                        6112.73095703,
                        6137.65307617,
                        6073.94799805,
                        5955.31103516,
                        6085.19091797,
                        5933.37329102,
                        6089.97924805,
                        6104.59667969,
                        6063.00708008,
                        6124.87597656,
                        6012.04101562,
                        6014.10498047,
                        6085.37573242,
                        6099.60107422,
                        6117.77319336,
                        6129.71484375,
                        6125.77197266,
                        6120.74194336,
                        6118.86694336,
                        6045.84814453,
                        6112.5559082,
                        5996.50708008,
                        6066.03417969,
                        5941.27490234,
                        6107.37084961,
                        6108.03808594,
                        6111.07080078,
                        6121.35302734,
                        6092.2019043,
                        6025.73193359,
                        6116.39086914,
                        6100.00976562,
                        6039.52099609,
                        6084.79711914,
                        6117.44921875,
                        6069.47021484,
                        6128.03198242,
                        6119.23999023,
                        6104.98217773,
                        6048.49194336,
                        6094.36499023,
                        5901.7902832,
                        5948.10571289,
                        6044.77294922,
                        6057.89111328,
                        6127.31884766,
                        6062.72924805,
                        6114.62988281,
                        6066.47412109,
                        6060.68383789,
                        6106.06738281,
                        6069.27099609,
                        6048.94775391,
                        6132.79980469,
                        6084.36889648,
                        5913.45776367,
                        6090.19799805,
                        6019.33691406,
                        6010.66699219,
                        6062.56689453,
                        6114.89697266,
                        6070.62084961,
                        6076.87182617,
                        6091.87475586,
                        5995.63598633,
                        6010.51586914,
                        6074.54614258,
                        5988.12011719,
                        6065.31201172,
                        6090.31079102,
                        5905.27392578,
                        6004.04199219,
                        6091.00415039,
                        5940.93701172,
                        6059.32495117,
                        6106.08398438,
                        6063.2109375,
                        6053.19116211,
                        6127.73120117,
                        6067.5390625,
                        6063.45385742,
                        6093.43823242,
                        6099.54199219,
                        6070.71899414,
                        6105.32495117,
                        6081.10083008,
                        6112.79980469,
                        6103.1027832,
                        6079.76220703,
                        6069.62426758,
                        6099.22583008,
                        6085.71801758,
                        6104.01611328,
                        6159.52807617,
                        6055.37597656,
                        6077.09912109,
                        6061.14428711,
                        6156.65625,
                        6124.1340332
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-63.857078\n\n",
                                "-63.549643\n\n",
                                "-63.966543\n\n",
                                "-63.321491\n\n",
                                "-61.307563\n\n",
                                "-63.388115\n\n",
                                "-61.313767\n\n",
                                "-63.133144\n\n",
                                "-63.530420\n\n",
                                "-63.523047\n\n",
                                "-63.350054\n\n",
                                "-61.291910\n\n",
                                "-61.831778\n\n",
                                "-63.815682\n\n",
                                "-63.404407\n\n",
                                "-63.478049\n\n",
                                "-63.745895\n\n",
                                "-63.882353\n\n",
                                "-63.499752\n\n",
                                "-63.632774\n\n",
                                "-61.337046\n\n",
                                "-63.545764\n\n",
                                "-60.676433\n\n",
                                "-63.148953\n\n",
                                "-61.295739\n\n",
                                "-63.418888\n\n",
                                "-63.514559\n\n",
                                "-63.494173\n\n",
                                "-63.964851\n\n",
                                "-63.767937\n\n",
                                "-63.118143\n\n",
                                "-63.913790\n\n",
                                "-63.275439\n\n",
                                "-63.082494\n\n",
                                "-63.678094\n\n",
                                "-63.427288\n\n",
                                "-63.405076\n\n",
                                "-63.588873\n\n",
                                "-63.215797\n\n",
                                "-63.315517\n\n",
                                "-63.678730\n\n",
                                "-63.446117\n\n",
                                "-60.282440\n\n",
                                "-60.290255\n\n",
                                "-63.038929\n\n",
                                "-63.435419\n\n",
                                "-63.383816\n\n",
                                "-63.439526\n\n",
                                "-63.546942\n\n",
                                "-63.747490\n\n",
                                "-63.403807\n\n",
                                "-63.570544\n\n",
                                "-63.567404\n\n",
                                "-63.219718\n\n",
                                "-63.372472\n\n",
                                "-63.366577\n\n",
                                "-60.669968\n\n",
                                "-63.649643\n\n",
                                "-63.046529\n\n",
                                "-61.288919\n\n",
                                "-63.302029\n\n",
                                "-63.242476\n\n",
                                "-63.279340\n\n",
                                "-63.619793\n\n",
                                "-63.548239\n\n",
                                "-61.312876\n\n",
                                "-61.873837\n\n",
                                "-63.495579\n\n",
                                "-61.304658\n\n",
                                "-63.364406\n\n",
                                "-63.404766\n\n",
                                "-60.285508\n\n",
                                "-63.097139\n\n",
                                "-63.674747\n\n",
                                "-61.288539\n\n",
                                "-63.648924\n\n",
                                "-63.495748\n\n",
                                "-63.699500\n\n",
                                "-63.280011\n\n",
                                "-63.802244\n\n",
                                "-63.927964\n\n",
                                "-63.620163\n\n",
                                "-63.521022\n\n",
                                "-63.652109\n\n",
                                "-63.606321\n\n",
                                "-63.154929\n\n",
                                "-63.272881\n\n",
                                "-63.714898\n\n",
                                "-63.406172\n\n",
                                "-63.482571\n\n",
                                "-63.634681\n\n",
                                "-63.527822\n\n",
                                "-62.976679\n\n",
                                "-63.285450\n\n",
                                "-63.771640\n\n",
                                "-63.306363\n\n",
                                "-63.779004\n\n",
                                "-63.334483\n\n",
                                "-63.687345\n\n",
                                "-63.649821\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-unaligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-unaligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 980.165039062, 
                    "ms_run" : [
                        595.6015625,
                        601.600097656,
                        525.456054688,
                        521.973144531,
                        610.435058594,
                        594.956054688,
                        605.8420410160001,
                        595.2097167970001,
                        598.8908691410001,
                        589.239746094,
                        576.615722656,
                        597.3210449220001,
                        591.141113281,
                        601.954101562,
                        578.6188964839999,
                        599.183105469,
                        602.2419433589999,
                        578.4890136720001,
                        580.239746094,
                        584.4421386720001,
                        600.250976562,
                        609.83984375,
                        575.125976562,
                        594.9089355470001,
                        593.7590332029999,
                        586.8210449220001,
                        602.8898925779999,
                        594.6291503910001,
                        599.3869628910001,
                        587.571289062,
                        591.233886719,
                        591.8669433589999,
                        598.7639160160001,
                        590.827148438,
                        600.238769531,
                        590.3220214839999,
                        601.3967285160001,
                        606.2292480470001,
                        593.8229980470001,
                        593.6320800779999,
                        583.2580566410001,
                        606.4143066410001,
                        581.2497558589999,
                        596.5490722660001,
                        597.645996094,
                        597.2531738279999,
                        590.5168457029999,
                        605.9670410160001,
                        597.726074219,
                        586.3913574220001,
                        582.961914062,
                        592.1721191410001,
                        589.4479980470001,
                        596.059082031,
                        598.645019531,
                        549.4631347660001,
                        568.560058594,
                        598.137695312,
                        596.739257812,
                        603.8229980470001,
                        597.247070312,
                        608.477050781,
                        595.722167969,
                        636.877929688,
                        588.303222656,
                        600.8850097660001,
                        625.670898438,
                        587.3171386720001,
                        589.4440917970001,
                        609.482910156,
                        590.9870605470001,
                        594.793945312,
                        602.7790527339999,
                        600.0949707029999,
                        597.5100097660001,
                        594.236328125,
                        584.7438964839999,
                        583.1120605470001,
                        584.565917969,
                        582.9279785160001,
                        593.2219238279999,
                        594.3879394529999,
                        591.5988769529999,
                        582.901855469,
                        593.5231933589999,
                        594.9001464839999,
                        593.8459472660001,
                        605.5373535160001,
                        584.191894531,
                        595.6320800779999,
                        597.673828125,
                        591.4729003910001,
                        595.893066406,
                        580.2731933589999,
                        556.7199707029999,
                        601.8869628910001,
                        599.996582031,
                        601.087890625,
                        606.0261230470001,
                        585.588867188
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-63.698156\n\n",
                                "-63.698156\n\n",
                                "-53.031934\n\n",
                                "-53.031934\n\n",
                                "-64.626811\n\n",
                                "-64.662984\n\n",
                                "-64.662984\n\n",
                                "-64.080439\n\n",
                                "-64.080439\n\n",
                                "-63.578078\n\n",
                                "-63.198022\n\n",
                                "-63.198022\n\n",
                                "-64.499183\n\n",
                                "-64.499183\n\n",
                                "-62.746057\n\n",
                                "-64.303133\n\n",
                                "-64.303133\n\n",
                                "-63.101184\n\n",
                                "-63.101184\n\n",
                                "-62.373279\n\n",
                                "-64.456861\n\n",
                                "-64.456861\n\n",
                                "-62.940343\n\n",
                                "-62.940343\n\n",
                                "-64.357487\n\n",
                                "-64.007674\n\n",
                                "-64.007674\n\n",
                                "-63.702332\n\n",
                                "-63.702332\n\n",
                                "-63.114626\n\n",
                                "-63.331415\n\n",
                                "-63.331415\n\n",
                                "-63.175305\n\n",
                                "-63.175305\n\n",
                                "-64.400167\n\n",
                                "-63.493431\n\n",
                                "-63.493431\n\n",
                                "-64.644219\n\n",
                                "-63.665951\n\n",
                                "-63.665951\n\n",
                                "-63.927209\n\n",
                                "-63.927209\n\n",
                                "-63.184271\n\n",
                                "-64.068088\n\n",
                                "-64.068088\n\n",
                                "-64.146106\n\n",
                                "-64.146106\n\n",
                                "-64.228126\n\n",
                                "-63.953373\n\n",
                                "-63.953373\n\n",
                                "-63.568329\n\n",
                                "-63.568329\n\n",
                                "-62.245069\n\n",
                                "-64.064397\n\n",
                                "-64.064397\n\n",
                                "-58.419852\n\n",
                                "-58.419852\n\n",
                                "-63.400174\n\n",
                                "-64.360731\n\n",
                                "-64.360731\n\n",
                                "-64.394035\n\n",
                                "-64.394035\n\n",
                                "-63.127264\n\n",
                                "-64.413796\n\n",
                                "-64.413796\n\n",
                                "-64.725740\n\n",
                                "-64.725740\n\n",
                                "-63.928274\n\n",
                                "-64.687520\n\n",
                                "-64.687520\n\n",
                                "-63.187908\n\n",
                                "-63.187908\n\n",
                                "-64.394336\n\n",
                                "-64.025340\n\n",
                                "-64.025340\n\n",
                                "-62.751205\n\n",
                                "-63.891719\n\n",
                                "-63.891719\n\n",
                                "-64.119320\n\n",
                                "-64.119320\n\n",
                                "-63.749139\n\n",
                                "-63.749139\n\n",
                                "-63.819163\n\n",
                                "-62.895270\n\n",
                                "-62.895270\n\n",
                                "-63.406152\n\n",
                                "-63.406152\n\n",
                                "-64.693365\n\n",
                                "-64.212328\n\n",
                                "-64.212328\n\n",
                                "-63.365633\n\n",
                                "-62.754594\n\n",
                                "-62.754594\n\n",
                                "-59.778776\n\n",
                                "-59.778776\n\n",
                                "-64.202638\n\n",
                                "-64.202638\n\n",
                                "-63.611158\n\n",
                                "-63.448689\n\n",
                                "-63.448689\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-unaligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-unaligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 986.731933594, 
                    "ms_run" : [
                        51.6149902344,
                        64.0129394531,
                        65.7712402344,
                        62.7377929688,
                        52.4821777344,
                        66.5771484375,
                        51.1110839844,
                        61.8879394531,
                        64.3498535156,
                        66.1159667969,
                        62.50390625,
                        65.5280761719,
                        65.2380371094,
                        51.0339355469,
                        51.4450683594,
                        49.7551269531,
                        49.8959960938,
                        49.6252441406,
                        49.7170410156,
                        50.5881347656,
                        51.3400878906,
                        50.3659667969,
                        53.2412109375,
                        50.0571289062,
                        50.9150390625,
                        64.498046875,
                        64.8439941406,
                        64.578125,
                        64.4169921875,
                        53.1279296875,
                        49.0817871094,
                        61.8752441406,
                        64.3828125,
                        65.6662597656,
                        62.8579101562,
                        65.7639160156,
                        64.712890625,
                        64.06787109379999,
                        65.47216796879999,
                        62.8708496094,
                        51.7651367188,
                        66.3571777344,
                        64.6979980469,
                        70.572265625,
                        69.2119140625,
                        64.1369628906,
                        68.30712890620001,
                        66.02685546879999,
                        64.7951660156,
                        67.1589355469,
                        51.2578125,
                        63.7939453125,
                        65.06689453120001,
                        55.5559082031,
                        61.4760742188,
                        62.4350585938,
                        54.9731445312,
                        51.712890625,
                        62.3449707031,
                        62.00390625,
                        56.375,
                        63.2080078125,
                        62.2490234375,
                        64.2341308594,
                        66.2731933594,
                        66.1240234375,
                        66.88037109379999,
                        68.0671386719,
                        65.2001953125,
                        67.7900390625,
                        67.0627441406,
                        64.4729003906,
                        67.64208984379999,
                        65.138671875,
                        66.91015625,
                        51.7626953125,
                        65.11083984379999,
                        65.9479980469,
                        51.2819824219,
                        50.5727539062,
                        63.7709960938,
                        52.3110351562,
                        65.7829589844,
                        51.5593261719,
                        62.2768554688,
                        64.0439453125,
                        63.5627441406,
                        63.8850097656,
                        50.8659667969,
                        64.5539550781,
                        66.18505859379999,
                        52.0290527344,
                        65.99169921879999,
                        49.83203125,
                        49.251953125,
                        51.0070800781,
                        61.4792480469,
                        61.8879394531,
                        62.5319824219,
                        65.1979980469
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-64.840759\n\n",
                                "-64.840759\n\n",
                                "-64.840759\n\n",
                                "-64.840759\n\n",
                                "-64.840759\n\n",
                                "-64.840759\n\n",
                                "-64.840759\n\n",
                                "-64.840759\n\n",
                                "-64.840759\n\n",
                                "-64.840759\n\n",
                                "-64.840759\n\n",
                                "-64.840759\n\n",
                                "-64.840759\n\n",
                                "-64.947267\n\n",
                                "-64.947267\n\n",
                                "-64.947267\n\n",
                                "-64.947267\n\n",
                                "-64.947267\n\n",
                                "-64.947267\n\n",
                                "-64.947267\n\n",
                                "-64.947267\n\n",
                                "-64.947267\n\n",
                                "-64.947267\n\n",
                                "-64.947267\n\n",
                                "-64.947267\n\n",
                                "-64.947267\n\n",
                                "-64.947267\n\n",
                                "-64.947267\n\n",
                                "-61.519853\n\n",
                                "-61.519853\n\n",
                                "-61.519853\n\n",
                                "-61.519853\n\n",
                                "-61.519853\n\n",
                                "-61.519853\n\n",
                                "-61.519853\n\n",
                                "-61.519853\n\n",
                                "-61.519853\n\n",
                                "-61.519853\n\n",
                                "-61.519853\n\n",
                                "-61.519853\n\n",
                                "-61.519853\n\n",
                                "-61.519853\n\n",
                                "-64.946369\n\n",
                                "-64.946369\n\n",
                                "-64.946369\n\n",
                                "-64.946369\n\n",
                                "-64.946369\n\n",
                                "-64.946369\n\n",
                                "-64.946369\n\n",
                                "-64.946369\n\n",
                                "-64.946369\n\n",
                                "-64.946369\n\n",
                                "-64.946369\n\n",
                                "-64.946369\n\n",
                                "-64.946369\n\n",
                                "-64.946369\n\n",
                                "-64.871155\n\n",
                                "-64.871155\n\n",
                                "-64.871155\n\n",
                                "-64.871155\n\n",
                                "-64.871155\n\n",
                                "-64.871155\n\n",
                                "-64.871155\n\n",
                                "-64.871155\n\n",
                                "-64.871155\n\n",
                                "-64.871155\n\n",
                                "-64.871155\n\n",
                                "-64.871155\n\n",
                                "-64.871155\n\n",
                                "-64.871155\n\n",
                                "-64.766511\n\n",
                                "-64.766511\n\n",
                                "-64.766511\n\n",
                                "-64.766511\n\n",
                                "-64.766511\n\n",
                                "-64.766511\n\n",
                                "-64.766511\n\n",
                                "-64.766511\n\n",
                                "-64.766511\n\n",
                                "-64.766511\n\n",
                                "-64.766511\n\n",
                                "-64.766511\n\n",
                                "-64.766511\n\n",
                                "-64.766511\n\n",
                                "-62.435801\n\n",
                                "-62.435801\n\n",
                                "-62.435801\n\n",
                                "-62.435801\n\n",
                                "-62.435801\n\n",
                                "-62.435801\n\n",
                                "-62.435801\n\n",
                                "-62.435801\n\n",
                                "-62.435801\n\n",
                                "-62.435801\n\n",
                                "-62.435801\n\n",
                                "-62.435801\n\n",
                                "-62.435801\n\n",
                                "-62.435801\n\n",
                                "-62.975157\n\n",
                                "-62.975157\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-aligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-aligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 975.490234375, 
                    "ms_run" : [
                        4199.21704102,
                        4239.09692383,
                        4226.53515625,
                        4205.66699219,
                        4207.99121094,
                        4260.05786133,
                        4218.5,
                        4203.39404297,
                        4246.51123047,
                        4200.26806641,
                        4188.65405273,
                        4223.12304688,
                        4204.65087891,
                        4239.15893555,
                        4226.75805664,
                        4207.44287109,
                        4207.88305664,
                        4260.33203125,
                        4233.87280273,
                        4221.80883789,
                        4234.90795898,
                        4226.97094727,
                        4214.02294922,
                        4219.21582031,
                        4227.88696289,
                        4292.1262207,
                        4227.65893555,
                        4255.9230957,
                        4339.80200195,
                        4211.97583008,
                        4190.56518555,
                        4210.87695312,
                        4237.28491211,
                        4195.45898438,
                        4217.875,
                        4216.47827148,
                        4195.94384766,
                        4194.2121582,
                        4212.73803711,
                        4195.59277344,
                        4185.5090332,
                        4191.93505859,
                        4209.32495117,
                        4196.35498047,
                        4220.56079102,
                        4194.625,
                        4203.05981445,
                        4193.65209961,
                        4211.33520508,
                        4204.45385742,
                        4186.48120117,
                        4213.25097656,
                        4198.72119141,
                        4201.43798828,
                        4268.08105469,
                        4245.73901367,
                        4211.76000977,
                        4194.18188477,
                        4197.4440918,
                        4248.87109375,
                        4217.80200195,
                        4213.9621582,
                        4204.63574219,
                        4185.71508789,
                        4220.58203125,
                        4187.76879883,
                        4206.18212891,
                        4186.92919922,
                        4193.36376953,
                        4224.46289062,
                        4200.42993164,
                        4197.45996094,
                        4231.08105469,
                        4230.69995117,
                        4222.26879883,
                        4243.01098633,
                        4260.97509766,
                        4218.89794922,
                        4232.59594727,
                        4218.3190918,
                        4207.99804688,
                        4235.48779297,
                        4209.41796875,
                        4234.03491211,
                        4199.02294922,
                        4274.89404297,
                        4225.22094727,
                        4224.75195312,
                        4193.19799805,
                        4228.06811523,
                        4207.39477539,
                        4276.88598633,
                        4230.80688477,
                        4211.33911133,
                        4184.8449707,
                        4188.73388672,
                        4216.99707031,
                        4196.14111328,
                        4225.91674805,
                        4187.71899414
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-61.269924\n\n",
                                "-61.265475\n\n",
                                "-61.268006\n\n",
                                "-61.273229\n\n",
                                "-61.267359\n\n",
                                "-61.270595\n\n",
                                "-61.267820\n\n",
                                "-61.263572\n\n",
                                "-61.260750\n\n",
                                "-61.271085\n\n",
                                "-61.268123\n\n",
                                "-61.274829\n\n",
                                "-61.266283\n\n",
                                "-61.268497\n\n",
                                "-61.276432\n\n",
                                "-61.265662\n\n",
                                "-61.260710\n\n",
                                "-61.262175\n\n",
                                "-61.274056\n\n",
                                "-61.260653\n\n",
                                "-61.268796\n\n",
                                "-61.264770\n\n",
                                "-61.257332\n\n",
                                "-61.267412\n\n",
                                "-61.258396\n\n",
                                "-61.265345\n\n",
                                "-61.262826\n\n",
                                "-61.267845\n\n",
                                "-61.267160\n\n",
                                "-61.263980\n\n",
                                "-61.269864\n\n",
                                "-61.261937\n\n",
                                "-61.263676\n\n",
                                "-61.268705\n\n",
                                "-61.265631\n\n",
                                "-61.260336\n\n",
                                "-61.265353\n\n",
                                "-61.268117\n\n",
                                "-61.262948\n\n",
                                "-61.260684\n\n",
                                "-61.262529\n\n",
                                "-61.268653\n\n",
                                "-61.276129\n\n",
                                "-61.261634\n\n",
                                "-61.266943\n\n",
                                "-61.270292\n\n",
                                "-61.264572\n\n",
                                "-61.267565\n\n",
                                "-61.281583\n\n",
                                "-61.256138\n\n",
                                "-61.260198\n\n",
                                "-61.263115\n\n",
                                "-61.265845\n\n",
                                "-61.267329\n\n",
                                "-61.261435\n\n",
                                "-61.268094\n\n",
                                "-61.271597\n\n",
                                "-61.267224\n\n",
                                "-61.269220\n\n",
                                "-61.270937\n\n",
                                "-61.268812\n\n",
                                "-61.265530\n\n",
                                "-61.258106\n\n",
                                "-61.271409\n\n",
                                "-61.260758\n\n",
                                "-61.269453\n\n",
                                "-61.275133\n\n",
                                "-61.260692\n\n",
                                "-61.277783\n\n",
                                "-61.266113\n\n",
                                "-61.266738\n\n",
                                "-61.269284\n\n",
                                "-61.275368\n\n",
                                "-61.277917\n\n",
                                "-61.278091\n\n",
                                "-61.265895\n\n",
                                "-61.271921\n\n",
                                "-61.266980\n\n",
                                "-61.264813\n\n",
                                "-61.272284\n\n",
                                "-61.259354\n\n",
                                "-61.268313\n\n",
                                "-61.265640\n\n",
                                "-61.274885\n\n",
                                "-61.275874\n\n",
                                "-61.263722\n\n",
                                "-61.260119\n\n",
                                "-61.265474\n\n",
                                "-61.261647\n\n",
                                "-61.260258\n\n",
                                "-61.263028\n\n",
                                "-61.267324\n\n",
                                "-61.270989\n\n",
                                "-61.263069\n\n",
                                "-61.272033\n\n",
                                "-61.255219\n\n",
                                "-61.268042\n\n",
                                "-61.255687\n\n",
                                "-61.266753\n\n",
                                "-61.265128\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-aligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-aligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 970.063964844, 
                    "ms_run" : [
                        432.916992188,
                        428.235107422,
                        414.822998047,
                        415.144042969,
                        424.864990234,
                        425.502197266,
                        412.567138672,
                        430.289794922,
                        425.325195312,
                        412.109130859,
                        428.915039062,
                        420.771728516,
                        415.882080078,
                        421.323974609,
                        434.573730469,
                        425.947021484,
                        427.782226562,
                        424.671875,
                        413.516113281,
                        427.223876953,
                        419.573974609,
                        424.106933594,
                        415.823242188,
                        410.435058594,
                        426.699951172,
                        424.840820312,
                        429.713134766,
                        422.610107422,
                        422.602050781,
                        412.194824219,
                        428.279296875,
                        427.830078125,
                        416.276123047,
                        427.4921875,
                        427.280761719,
                        425.477783203,
                        415.028808594,
                        428.875,
                        425.177001953,
                        429.872070312,
                        425.300048828,
                        411.451171875,
                        411.616699219,
                        414.903808594,
                        427.807128906,
                        426.162841797,
                        434.049072266,
                        424.985107422,
                        415.561035156,
                        426.792236328,
                        418.958984375,
                        426.735839844,
                        414.59375,
                        412.862792969,
                        427.953125,
                        429.021972656,
                        426.739257812,
                        426.41796875,
                        416.348876953,
                        425.219238281,
                        425.510009766,
                        417.299072266,
                        424.510009766,
                        410.886962891,
                        424.467041016,
                        428.398925781,
                        428.745849609,
                        411.555175781,
                        438.850341797,
                        427.102783203,
                        425.011962891,
                        424.703125,
                        422.484130859,
                        430.856933594,
                        417.719238281,
                        426.284912109,
                        414.019287109,
                        425.343994141,
                        428.059082031,
                        426.998046875,
                        424.533935547,
                        423.163818359,
                        433.988037109,
                        427.073974609,
                        426.738037109,
                        426.528808594,
                        425.875732422,
                        415.423095703,
                        430.730957031,
                        417.900878906,
                        421.150146484,
                        428.020019531,
                        424.064941406,
                        428.353759766,
                        426.356201172,
                        413.182861328,
                        412.104003906,
                        422.012207031,
                        413.587158203,
                        423.241210938
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-61.269099\n\n",
                                "-61.278341\n\n",
                                "-61.278341\n\n",
                                "-61.246658\n\n",
                                "-61.246658\n\n",
                                "-61.291231\n\n",
                                "-61.291231\n\n",
                                "-61.291231\n\n",
                                "-61.266713\n\n",
                                "-61.266713\n\n",
                                "-61.271188\n\n",
                                "-61.271188\n\n",
                                "-61.248939\n\n",
                                "-61.248939\n\n",
                                "-61.248939\n\n",
                                "-61.237378\n\n",
                                "-61.237378\n\n",
                                "-61.274858\n\n",
                                "-61.274858\n\n",
                                "-61.243496\n\n",
                                "-61.243496\n\n",
                                "-61.243496\n\n",
                                "-61.237952\n\n",
                                "-61.237952\n\n",
                                "-61.249886\n\n",
                                "-61.249886\n\n",
                                "-61.273434\n\n",
                                "-61.273434\n\n",
                                "-61.273434\n\n",
                                "-61.260891\n\n",
                                "-61.260891\n\n",
                                "-61.255274\n\n",
                                "-61.255274\n\n",
                                "-61.231823\n\n",
                                "-61.231823\n\n",
                                "-61.263264\n\n",
                                "-61.263264\n\n",
                                "-61.263264\n\n",
                                "-61.261321\n\n",
                                "-61.261321\n\n",
                                "-61.259770\n\n",
                                "-61.259770\n\n",
                                "-61.258572\n\n",
                                "-61.258572\n\n",
                                "-61.258572\n\n",
                                "-61.264882\n\n",
                                "-61.264882\n\n",
                                "-61.250558\n\n",
                                "-61.250558\n\n",
                                "-61.274709\n\n",
                                "-61.274709\n\n",
                                "-61.274709\n\n",
                                "-61.286415\n\n",
                                "-61.286415\n\n",
                                "-61.270219\n\n",
                                "-61.270219\n\n",
                                "-61.256172\n\n",
                                "-61.256172\n\n",
                                "-61.256172\n\n",
                                "-61.261742\n\n",
                                "-61.261742\n\n",
                                "-61.249850\n\n",
                                "-61.249850\n\n",
                                "-61.279211\n\n",
                                "-61.279211\n\n",
                                "-61.279211\n\n",
                                "-61.294695\n\n",
                                "-61.294695\n\n",
                                "-61.261428\n\n",
                                "-61.261428\n\n",
                                "-61.260775\n\n",
                                "-61.260775\n\n",
                                "-61.259426\n\n",
                                "-61.259426\n\n",
                                "-61.259426\n\n",
                                "-61.248463\n\n",
                                "-61.248463\n\n",
                                "-61.280435\n\n",
                                "-61.280435\n\n",
                                "-61.279963\n\n",
                                "-61.279963\n\n",
                                "-61.279963\n\n",
                                "-61.278170\n\n",
                                "-61.278170\n\n",
                                "-61.270981\n\n",
                                "-61.270981\n\n",
                                "-61.263688\n\n",
                                "-61.263688\n\n",
                                "-61.263688\n\n",
                                "-61.278043\n\n",
                                "-61.278043\n\n",
                                "-61.281051\n\n",
                                "-61.281051\n\n",
                                "-61.259919\n\n",
                                "-61.259919\n\n",
                                "-61.255553\n\n",
                                "-61.255553\n\n",
                                "-61.255553\n\n",
                                "-61.285629\n\n",
                                "-61.285629\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-aligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-aligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 982.241699219, 
                    "ms_run" : [
                        39.171875,
                        52.2780761719,
                        51.2231445312,
                        52.5620117188,
                        39.87109375,
                        50.0280761719,
                        38.955078125,
                        51.2341308594,
                        52.0578613281,
                        41.6350097656,
                        52.5397949219,
                        54.0109863281,
                        52.4262695312,
                        51.6201171875,
                        51.8461914062,
                        50.5300292969,
                        54.7199707031,
                        46.0397949219,
                        40.294921875,
                        51.091796875,
                        52.8122558594,
                        57.1459960938,
                        52.2119140625,
                        55.3000488281,
                        43.1667480469,
                        51.4880371094,
                        51.4411621094,
                        40.3151855469,
                        50.2399902344,
                        51.3100585938,
                        38.9790039062,
                        51.9919433594,
                        39.8959960938,
                        39.1499023438,
                        40.4631347656,
                        52.2238769531,
                        52.3000488281,
                        39.3737792969,
                        42.0720214844,
                        50.8090820312,
                        38.7421875,
                        52.4750976562,
                        39.2880859375,
                        43.9311523438,
                        38.6701660156,
                        38.0830078125,
                        39.541015625,
                        53.1169433594,
                        52.6389160156,
                        50.6040039062,
                        39.033203125,
                        52.6120605469,
                        53.0817871094,
                        41.1159667969,
                        40.5002441406,
                        52.4306640625,
                        55.1428222656,
                        52.6740722656,
                        40.7390136719,
                        51.3591308594,
                        57.1711425781,
                        40.4892578125,
                        50.9931640625,
                        52.7849121094,
                        41.6252441406,
                        39.548828125,
                        50.0107421875,
                        51.4489746094,
                        52.9790039062,
                        55.3989257812,
                        40.6059570312,
                        40.4072265625,
                        53.2580566406,
                        55.6276855469,
                        52.626953125,
                        52.6101074219,
                        41.1650390625,
                        54.2768554688,
                        39.4689941406,
                        52.0119628906,
                        51.7629394531,
                        51.0009765625,
                        54.7751464844,
                        54.2180175781,
                        52.1708984375,
                        52.45703125,
                        55.5290527344,
                        54.1579589844,
                        54.8999023438,
                        56.0163574219,
                        52.4431152344,
                        57.0529785156,
                        41.9741210938,
                        40.626953125,
                        51.5578613281,
                        55.4399414062,
                        52.119140625,
                        52.7531738281,
                        51.7890625,
                        53.962890625
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-61.310542\n\n",
                                "-61.310542\n\n",
                                "-61.310542\n\n",
                                "-61.310542\n\n",
                                "-61.310542\n\n",
                                "-61.310542\n\n",
                                "-61.310542\n\n",
                                "-61.310542\n\n",
                                "-61.310542\n\n",
                                "-61.310542\n\n",
                                "-61.310542\n\n",
                                "-61.205678\n\n",
                                "-61.205678\n\n",
                                "-61.205678\n\n",
                                "-61.205678\n\n",
                                "-61.205678\n\n",
                                "-61.205678\n\n",
                                "-61.205678\n\n",
                                "-61.205678\n\n",
                                "-61.205678\n\n",
                                "-61.205678\n\n",
                                "-61.205678\n\n",
                                "-61.205678\n\n",
                                "-61.205678\n\n",
                                "-61.205678\n\n",
                                "-61.205678\n\n",
                                "-61.205678\n\n",
                                "-61.291936\n\n",
                                "-61.291936\n\n",
                                "-61.291936\n\n",
                                "-61.291936\n\n",
                                "-61.291936\n\n",
                                "-61.291936\n\n",
                                "-61.291936\n\n",
                                "-61.291936\n\n",
                                "-61.291936\n\n",
                                "-61.291936\n\n",
                                "-61.291936\n\n",
                                "-61.291936\n\n",
                                "-61.291936\n\n",
                                "-61.291936\n\n",
                                "-61.291936\n\n",
                                "-61.291936\n\n",
                                "-61.291936\n\n",
                                "-61.291936\n\n",
                                "-61.291936\n\n",
                                "-61.394367\n\n",
                                "-61.394367\n\n",
                                "-61.394367\n\n",
                                "-61.394367\n\n",
                                "-61.394367\n\n",
                                "-61.394367\n\n",
                                "-61.394367\n\n",
                                "-61.394367\n\n",
                                "-61.394367\n\n",
                                "-61.394367\n\n",
                                "-61.394367\n\n",
                                "-61.394367\n\n",
                                "-61.394367\n\n",
                                "-61.394367\n\n",
                                "-61.394367\n\n",
                                "-61.394367\n\n",
                                "-61.394367\n\n",
                                "-61.288578\n\n",
                                "-61.288578\n\n",
                                "-61.288578\n\n",
                                "-61.288578\n\n",
                                "-61.288578\n\n",
                                "-61.288578\n\n",
                                "-61.288578\n\n",
                                "-61.288578\n\n",
                                "-61.288578\n\n",
                                "-61.288578\n\n",
                                "-61.288578\n\n",
                                "-61.288578\n\n",
                                "-61.288578\n\n",
                                "-61.288578\n\n",
                                "-61.288578\n\n",
                                "-61.288578\n\n",
                                "-61.288578\n\n",
                                "-61.358297\n\n",
                                "-61.358297\n\n",
                                "-61.358297\n\n",
                                "-61.358297\n\n",
                                "-61.358297\n\n",
                                "-61.358297\n\n",
                                "-61.358297\n\n",
                                "-61.358297\n\n",
                                "-61.358297\n\n",
                                "-61.358297\n\n",
                                "-61.358297\n\n",
                                "-61.358297\n\n",
                                "-61.358297\n\n",
                                "-61.358297\n\n",
                                "-61.358297\n\n",
                                "-61.358297\n\n",
                                "-61.250683\n\n",
                                "-61.250683\n\n",
                                "-61.250683\n\n",
                                "-61.250683\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1249.40283203, 
                    "ms_run" : [
                        120581.988037,
                        119964.365967,
                        123478.091797,
                        123571.075195,
                        123632.324951,
                        123037.434082,
                        123970.788818,
                        123427.033203,
                        121668.624023,
                        124870.51123,
                        121529.869873,
                        121607.191895,
                        121682.015869,
                        123033.468994,
                        122292.678955,
                        121845.849854,
                        121978.687988,
                        122969.105957,
                        121678.441895,
                        121518.677002,
                        119992.509033,
                        124371.562012,
                        122783.942139,
                        123380.526123,
                        120312.096191,
                        122076.205078,
                        120153.394043,
                        124382.961914,
                        122138.183105,
                        120521.75708,
                        124450.742188,
                        125097.975098,
                        121137.207031,
                        124187.398926,
                        122627.638672,
                        121202.172852,
                        123474.299072,
                        123726.776123,
                        124032.181152,
                        122901.351074,
                        122588.523193,
                        120663.410889,
                        122751.350098,
                        123125.083984,
                        123152.587158,
                        120849.01001,
                        125020.5896,
                        121202.056885,
                        122215.864014,
                        117546.166016,
                        121882.360107,
                        123513.985107,
                        120418.312988,
                        123249.505859,
                        122951.131104,
                        119007.585938,
                        123671.046143,
                        122552.816162,
                        123464.431152,
                        124266.072998,
                        123148.524902,
                        120288.082031,
                        124858.638184,
                        123400.480957,
                        121211.60083,
                        123692.469971,
                        122392.437256,
                        123296.724121,
                        123310.878174,
                        122133.40625,
                        121333.37207,
                        123107.355713,
                        122945.816895,
                        122478.097168,
                        122063.390137,
                        120528.813965,
                        124271.286865,
                        122078.197021,
                        124240.989014,
                        123003.912109,
                        123475.260986,
                        125344.148926,
                        121118.991943,
                        124264.015869,
                        123484.423828,
                        122060.548096,
                        121857.023193,
                        122486.640137,
                        122256.312744,
                        124601.322998,
                        123587.216064,
                        124893.150146,
                        122522.73291,
                        124273.855225,
                        124566.817871,
                        123263.2771,
                        122221.008057,
                        123019.528076,
                        123375.447998,
                        123353.219238
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-313.954058\n\n",
                                "-313.216389\n\n",
                                "-315.945435\n\n",
                                "-319.617374\n\n",
                                "-317.992643\n\n",
                                "-317.272212\n\n",
                                "-318.133848\n\n",
                                "-318.624619\n\n",
                                "-315.485716\n\n",
                                "-318.069341\n\n",
                                "-312.956266\n\n",
                                "-314.527602\n\n",
                                "-316.186985\n\n",
                                "-317.543244\n\n",
                                "-314.753425\n\n",
                                "-315.610178\n\n",
                                "-316.282124\n\n",
                                "-316.224226\n\n",
                                "-316.449151\n\n",
                                "-316.493890\n\n",
                                "-311.269258\n\n",
                                "-320.098628\n\n",
                                "-315.317909\n\n",
                                "-317.736204\n\n",
                                "-313.756498\n\n",
                                "-314.983789\n\n",
                                "-311.340771\n\n",
                                "-318.198694\n\n",
                                "-315.107636\n\n",
                                "-312.285659\n\n",
                                "-317.703700\n\n",
                                "-319.772006\n\n",
                                "-312.739473\n\n",
                                "-316.987291\n\n",
                                "-315.100770\n\n",
                                "-314.734346\n\n",
                                "-317.176582\n\n",
                                "-318.186506\n\n",
                                "-318.620965\n\n",
                                "-316.779946\n\n",
                                "-316.017019\n\n",
                                "-312.518432\n\n",
                                "-315.426855\n\n",
                                "-318.219217\n\n",
                                "-318.145647\n\n",
                                "-314.446260\n\n",
                                "-320.522712\n\n",
                                "-312.485244\n\n",
                                "-317.836267\n\n",
                                "-309.586048\n\n",
                                "-314.410080\n\n",
                                "-318.826087\n\n",
                                "-313.272337\n\n",
                                "-316.140177\n\n",
                                "-317.584686\n\n",
                                "-309.913802\n\n",
                                "-318.307625\n\n",
                                "-317.194881\n\n",
                                "-316.756539\n\n",
                                "-318.666767\n\n",
                                "-317.516070\n\n",
                                "-313.529803\n\n",
                                "-317.240212\n\n",
                                "-316.922002\n\n",
                                "-314.447963\n\n",
                                "-317.231433\n\n",
                                "-314.924146\n\n",
                                "-317.038048\n\n",
                                "-319.483043\n\n",
                                "-315.374955\n\n",
                                "-315.309053\n\n",
                                "-315.210654\n\n",
                                "-317.163393\n\n",
                                "-317.746647\n\n",
                                "-316.415356\n\n",
                                "-311.853719\n\n",
                                "-318.535465\n\n",
                                "-314.611260\n\n",
                                "-317.365053\n\n",
                                "-317.941348\n\n",
                                "-319.330835\n\n",
                                "-318.489889\n\n",
                                "-315.350282\n\n",
                                "-316.529904\n\n",
                                "-319.681853\n\n",
                                "-314.931917\n\n",
                                "-314.948115\n\n",
                                "-316.720437\n\n",
                                "-317.014544\n\n",
                                "-319.726472\n\n",
                                "-317.304051\n\n",
                                "-319.127466\n\n",
                                "-315.854181\n\n",
                                "-318.341734\n\n",
                                "-319.690006\n\n",
                                "-318.260392\n\n",
                                "-316.057027\n\n",
                                "-317.152555\n\n",
                                "-317.138900\n\n",
                                "-319.205174\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1279.07495117, 
                    "ms_run" : [
                        12042.5842285,
                        11601.782959,
                        11881.6481934,
                        11788.3330078,
                        12072.0803223,
                        11845.1220703,
                        11846.0849609,
                        11799.2229004,
                        11671.0588379,
                        12082.5969238,
                        11782.5339355,
                        11901.3212891,
                        12012.7739258,
                        11740.0058594,
                        11965.25,
                        12215.8010254,
                        11974.2119141,
                        12055.1638184,
                        11953.3190918,
                        11670.7548828,
                        12165.2109375,
                        11655.545166,
                        11953.1350098,
                        12105.940918,
                        11701.0639648,
                        12159.6518555,
                        11695.1081543,
                        11920.0539551,
                        11657.3837891,
                        12118.2529297,
                        11923.7919922,
                        12004.3791504,
                        12030.4091797,
                        11718.8779297,
                        11807.1821289,
                        11725.2011719,
                        11533.6550293,
                        11950.4848633,
                        11818.5761719,
                        12145.3549805,
                        11855.4489746,
                        11895.6071777,
                        12059.3508301,
                        11847.578125,
                        12006.0969238,
                        11627.4199219,
                        12081.8688965,
                        11828.6430664,
                        12005.5439453,
                        11537.9499512,
                        11811.2121582,
                        11757.6618652,
                        11875.717041,
                        11708.3859863,
                        11688.6191406,
                        11882.5461426,
                        12001.7949219,
                        12023.6140137,
                        11642.0380859,
                        12195.7060547,
                        12023.0661621,
                        12029.8010254,
                        11932.0200195,
                        11889.7817383,
                        12048.9399414,
                        11820.3220215,
                        11982.2167969,
                        12168.4960938,
                        12091.3449707,
                        11806.4160156,
                        11821.5571289,
                        11984.1679688,
                        11865.4421387,
                        11763.8459473,
                        11897.986084,
                        12013.1931152,
                        11939.828125,
                        11574.6499023,
                        11729.9299316,
                        12212.7299805,
                        12144.0478516,
                        11650.065918,
                        11941.7050781,
                        11679.5280762,
                        11946.4770508,
                        11992.597168,
                        11820.8127441,
                        12115.8808594,
                        12031.9321289,
                        12172.2700195,
                        12088.0739746,
                        11913.2119141,
                        11975.6391602,
                        12106.2397461,
                        11624.5539551,
                        11852.6760254,
                        11729.5378418,
                        11865.7629395,
                        12044.2939453,
                        12076.3330078
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-321.928636\n\n",
                                "-315.440681\n\n",
                                "-322.101136\n\n",
                                "-317.434330\n\n",
                                "-322.121163\n\n",
                                "-319.117696\n\n",
                                "-319.592482\n\n",
                                "-319.351054\n\n",
                                "-317.239510\n\n",
                                "-322.158907\n\n",
                                "-318.030527\n\n",
                                "-320.462684\n\n",
                                "-321.870190\n\n",
                                "-316.494853\n\n",
                                "-320.206911\n\n",
                                "-322.762808\n\n",
                                "-322.808145\n\n",
                                "-322.737292\n\n",
                                "-319.685575\n\n",
                                "-316.188153\n\n",
                                "-322.226853\n\n",
                                "-314.833050\n\n",
                                "-320.096158\n\n",
                                "-324.925286\n\n",
                                "-315.780928\n\n",
                                "-324.701198\n\n",
                                "-317.966245\n\n",
                                "-320.093055\n\n",
                                "-314.945218\n\n",
                                "-322.355010\n\n",
                                "-319.658391\n\n",
                                "-320.113247\n\n",
                                "-323.291894\n\n",
                                "-317.278697\n\n",
                                "-319.423077\n\n",
                                "-315.648380\n\n",
                                "-315.034610\n\n",
                                "-320.558187\n\n",
                                "-318.365051\n\n",
                                "-322.399942\n\n",
                                "-318.749879\n\n",
                                "-321.811894\n\n",
                                "-321.381161\n\n",
                                "-320.510813\n\n",
                                "-321.504034\n\n",
                                "-315.733639\n\n",
                                "-321.864585\n\n",
                                "-319.792353\n\n",
                                "-322.597977\n\n",
                                "-315.265091\n\n",
                                "-318.385717\n\n",
                                "-317.890618\n\n",
                                "-320.860229\n\n",
                                "-316.397573\n\n",
                                "-315.664543\n\n",
                                "-320.688772\n\n",
                                "-320.729868\n\n",
                                "-322.137420\n\n",
                                "-314.433981\n\n",
                                "-321.407119\n\n",
                                "-321.746100\n\n",
                                "-320.009784\n\n",
                                "-321.697455\n\n",
                                "-320.377407\n\n",
                                "-321.313422\n\n",
                                "-318.328568\n\n",
                                "-322.046475\n\n",
                                "-323.681849\n\n",
                                "-322.170031\n\n",
                                "-319.756782\n\n",
                                "-319.829901\n\n",
                                "-320.288279\n\n",
                                "-321.103995\n\n",
                                "-316.572084\n\n",
                                "-319.129220\n\n",
                                "-323.462258\n\n",
                                "-319.934017\n\n",
                                "-315.670663\n\n",
                                "-317.517687\n\n",
                                "-324.676014\n\n",
                                "-324.225504\n\n",
                                "-316.251566\n\n",
                                "-319.709041\n\n",
                                "-316.309557\n\n",
                                "-320.689539\n\n",
                                "-321.135586\n\n",
                                "-318.466854\n\n",
                                "-322.353536\n\n",
                                "-322.927096\n\n",
                                "-322.169173\n\n",
                                "-321.289892\n\n",
                                "-320.272863\n\n",
                                "-321.433701\n\n",
                                "-322.805111\n\n",
                                "-315.896440\n\n",
                                "-319.140245\n\n",
                                "-318.977162\n\n",
                                "-319.528221\n\n",
                                "-322.430362\n\n",
                                "-323.003488\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1276.54174805, 
                    "ms_run" : [
                        830.8610839839999,
                        801.9880371089999,
                        838.9611816410001,
                        802.2531738279999,
                        804.5168457029999,
                        825.019042969,
                        810.3000488279999,
                        816.7028808589999,
                        859.4890136720001,
                        810.25,
                        834.145996094,
                        819.601074219,
                        843.2180175779999,
                        774.187011719,
                        815.7629394529999,
                        841.0710449220001,
                        832.851074219,
                        805.099121094,
                        790.9260253910001,
                        834.122070312,
                        840.5529785160001,
                        804.3518066410001,
                        816.4797363279999,
                        806.62109375,
                        798.5822753910001,
                        778.8469238279999,
                        804.666992188,
                        813.1789550779999,
                        817.8591308589999,
                        775.0012207029999,
                        811.5290527339999,
                        846.4831542970001,
                        806.166015625,
                        802.165039062,
                        796.4230957029999,
                        789.702148438,
                        849.6042480470001,
                        791.933105469,
                        772.517089844,
                        825.6281738279999,
                        824.106933594,
                        801.897949219,
                        865.1379394529999,
                        812.709960938,
                        805.333007812,
                        800.4929199220001,
                        808.87890625,
                        841.0310058589999,
                        848.644042969,
                        816.228027344,
                        831.505859375,
                        864.9641113279999,
                        831.7971191410001,
                        804.4030761720001,
                        833.798828125,
                        818.2292480470001,
                        820.8459472660001,
                        810.0358886720001,
                        772.9338378910001,
                        807.4870605470001,
                        818.809082031,
                        855.717285156,
                        836.118164062,
                        811.5603027339999,
                        804.499023438,
                        795.4680175779999,
                        832.5451660160001,
                        823.945800781,
                        826.9177246089999,
                        824.7238769529999,
                        806.8850097660001,
                        810.263183594,
                        800.7839355470001,
                        814.4929199220001,
                        825.1550292970001,
                        773.9738769529999,
                        778.090820312,
                        788.3132324220001,
                        835.4528808589999,
                        848.8010253910001,
                        820.3649902339999,
                        841.3049316410001,
                        793.225097656,
                        804.333007812,
                        818.770019531,
                        805.333007812,
                        812.471191406,
                        824.795898438,
                        827.208984375,
                        825.0671386720001,
                        820.5148925779999,
                        795.796875,
                        823.001953125,
                        809.168945312,
                        800.687988281,
                        871.1262207029999,
                        861.158203125,
                        815.981933594,
                        845.0881347660001,
                        842.956054688
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-324.240822\n\n",
                                "-318.205369\n\n",
                                "-329.981385\n\n",
                                "-318.037091\n\n",
                                "-318.037091\n\n",
                                "-323.120988\n\n",
                                "-324.661117\n\n",
                                "-326.271973\n\n",
                                "-329.005997\n\n",
                                "-322.827163\n\n",
                                "-322.827163\n\n",
                                "-326.452406\n\n",
                                "-327.721770\n\n",
                                "-317.240823\n\n",
                                "-322.588549\n\n",
                                "-325.643683\n\n",
                                "-325.643683\n\n",
                                "-315.176022\n\n",
                                "-315.298992\n\n",
                                "-323.727353\n\n",
                                "-329.241755\n\n",
                                "-322.997480\n\n",
                                "-322.997480\n\n",
                                "-323.006685\n\n",
                                "-318.967359\n\n",
                                "-320.154816\n\n",
                                "-323.553510\n\n",
                                "-323.553510\n\n",
                                "-326.220752\n\n",
                                "-315.534233\n\n",
                                "-327.816950\n\n",
                                "-328.011496\n\n",
                                "-323.816874\n\n",
                                "-323.816874\n\n",
                                "-319.402224\n\n",
                                "-322.588778\n\n",
                                "-329.471499\n\n",
                                "-318.194988\n\n",
                                "-318.194988\n\n",
                                "-324.660250\n\n",
                                "-325.820131\n\n",
                                "-322.265322\n\n",
                                "-333.168983\n\n",
                                "-325.370504\n\n",
                                "-325.370504\n\n",
                                "-324.042986\n\n",
                                "-324.015642\n\n",
                                "-327.821068\n\n",
                                "-330.288092\n\n",
                                "-327.311277\n\n",
                                "-327.311277\n\n",
                                "-336.185291\n\n",
                                "-324.525662\n\n",
                                "-323.556524\n\n",
                                "-328.503574\n\n",
                                "-326.271046\n\n",
                                "-326.271046\n\n",
                                "-321.558646\n\n",
                                "-315.630615\n\n",
                                "-323.761082\n\n",
                                "-327.918391\n\n",
                                "-331.497946\n\n",
                                "-331.497946\n\n",
                                "-318.680256\n\n",
                                "-322.560350\n\n",
                                "-315.430741\n\n",
                                "-331.026448\n\n",
                                "-324.413072\n\n",
                                "-324.413072\n\n",
                                "-325.548175\n\n",
                                "-320.010707\n\n",
                                "-325.934946\n\n",
                                "-324.167642\n\n",
                                "-324.167642\n\n",
                                "-324.247492\n\n",
                                "-317.917304\n\n",
                                "-317.648799\n\n",
                                "-312.786736\n\n",
                                "-329.190329\n\n",
                                "-329.190329\n\n",
                                "-322.480714\n\n",
                                "-327.822000\n\n",
                                "-321.829763\n\n",
                                "-320.436728\n\n",
                                "-320.925518\n\n",
                                "-320.925518\n\n",
                                "-325.728159\n\n",
                                "-327.899518\n\n",
                                "-326.624859\n\n",
                                "-325.615909\n\n",
                                "-325.615909\n\n",
                                "-322.503332\n\n",
                                "-323.130982\n\n",
                                "-324.599072\n\n",
                                "-321.947106\n\n",
                                "-333.106820\n\n",
                                "-333.106820\n\n",
                                "-318.905993\n\n",
                                "-329.085682\n\n",
                                "-331.384236\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1243.44506836, 
                    "ms_run" : [
                        57226.1870117,
                        57217.6987305,
                        57283.630127,
                        57479.119873,
                        57354.8232422,
                        57223.8859863,
                        57759.447998,
                        57030.7819824,
                        57462.2939453,
                        56995.2321777,
                        57183.6950684,
                        57854.8190918,
                        57193.3300781,
                        57251.8449707,
                        57752.6828613,
                        57811.2321777,
                        57345.1027832,
                        57226.2768555,
                        57541.0859375,
                        57839.921875,
                        57218.8659668,
                        58052.5991211,
                        56943.0900879,
                        57534.4160156,
                        56983.611084,
                        57230.829834,
                        58051.7819824,
                        57515.4589844,
                        57272.4858398,
                        57176.3771973,
                        57207.7790527,
                        57191.723877,
                        57727.7487793,
                        57024.0639648,
                        57497.4641113,
                        57147.3039551,
                        57418.8649902,
                        57007.5371094,
                        57474.8920898,
                        57229.237793,
                        57535.2189941,
                        57195.7109375,
                        57818.8828125,
                        57492.3898926,
                        57202.5439453,
                        57220.7229004,
                        57259.7851562,
                        57095.1972656,
                        57541.8549805,
                        57368.2932129,
                        57479.520752,
                        57549.9377441,
                        57103.0107422,
                        57392.0231934,
                        57411.8562012,
                        56978.7578125,
                        57509.7629395,
                        57725.4472656,
                        57829.0788574,
                        57255.2458496,
                        57481.9528809,
                        57652.9848633,
                        57332.1611328,
                        57459.3710938,
                        57311.4680176,
                        57451.3588867,
                        57495.1328125,
                        57750.6181641,
                        57751.8469238,
                        57765.5871582,
                        57446.1638184,
                        57332.638916,
                        57515.6738281,
                        57384.3620605,
                        57247.5471191,
                        57233.6989746,
                        58235.979248,
                        57773.7990723,
                        58222.4899902,
                        57638.5490723,
                        57313.1010742,
                        57031.5058594,
                        57447.0300293,
                        57186.579834,
                        57156.7028809,
                        57630.4057617,
                        57748.2312012,
                        57571.3828125,
                        57163.8190918,
                        57506.6860352,
                        57458.5722656,
                        57713.9750977,
                        57237.5559082,
                        57317.8579102,
                        57493.8579102,
                        57652.3920898,
                        57519.0268555,
                        57651.2661133,
                        58043.6889648,
                        57646.3352051
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-304.745082\n\n",
                                "-304.711298\n\n",
                                "-304.748177\n\n",
                                "-304.813072\n\n",
                                "-304.738166\n\n",
                                "-304.786583\n\n",
                                "-304.760334\n\n",
                                "-304.731985\n\n",
                                "-304.724848\n\n",
                                "-304.729799\n\n",
                                "-304.723824\n\n",
                                "-304.768575\n\n",
                                "-304.729213\n\n",
                                "-304.740782\n\n",
                                "-304.698362\n\n",
                                "-304.725332\n\n",
                                "-304.771745\n\n",
                                "-304.734982\n\n",
                                "-304.778962\n\n",
                                "-304.731230\n\n",
                                "-304.723117\n\n",
                                "-304.742444\n\n",
                                "-304.737235\n\n",
                                "-304.754013\n\n",
                                "-304.787195\n\n",
                                "-304.716446\n\n",
                                "-304.769626\n\n",
                                "-304.744752\n\n",
                                "-304.705985\n\n",
                                "-304.742471\n\n",
                                "-304.741633\n\n",
                                "-304.755668\n\n",
                                "-304.777297\n\n",
                                "-304.762725\n\n",
                                "-304.735998\n\n",
                                "-304.754286\n\n",
                                "-304.767063\n\n",
                                "-304.760050\n\n",
                                "-304.741952\n\n",
                                "-304.746673\n\n",
                                "-304.727169\n\n",
                                "-304.779308\n\n",
                                "-304.726700\n\n",
                                "-304.759990\n\n",
                                "-304.766150\n\n",
                                "-304.795089\n\n",
                                "-304.722502\n\n",
                                "-304.748919\n\n",
                                "-304.748122\n\n",
                                "-304.751568\n\n",
                                "-304.736413\n\n",
                                "-304.729332\n\n",
                                "-304.733594\n\n",
                                "-304.734207\n\n",
                                "-304.733216\n\n",
                                "-304.737242\n\n",
                                "-304.720342\n\n",
                                "-304.751147\n\n",
                                "-304.776725\n\n",
                                "-304.758311\n\n",
                                "-304.760116\n\n",
                                "-304.715383\n\n",
                                "-304.742966\n\n",
                                "-304.745666\n\n",
                                "-304.755183\n\n",
                                "-304.766673\n\n",
                                "-304.803493\n\n",
                                "-304.759819\n\n",
                                "-304.725292\n\n",
                                "-304.760797\n\n",
                                "-304.778663\n\n",
                                "-304.757368\n\n",
                                "-304.741575\n\n",
                                "-304.703597\n\n",
                                "-304.748359\n\n",
                                "-304.754056\n\n",
                                "-304.745269\n\n",
                                "-304.764955\n\n",
                                "-304.778455\n\n",
                                "-304.734001\n\n",
                                "-304.766995\n\n",
                                "-304.746548\n\n",
                                "-304.750653\n\n",
                                "-304.745913\n\n",
                                "-304.759578\n\n",
                                "-304.759019\n\n",
                                "-304.733413\n\n",
                                "-304.701021\n\n",
                                "-304.744469\n\n",
                                "-304.761176\n\n",
                                "-304.731756\n\n",
                                "-304.749847\n\n",
                                "-304.760750\n\n",
                                "-304.738536\n\n",
                                "-304.727224\n\n",
                                "-304.740805\n\n",
                                "-304.768875\n\n",
                                "-304.782204\n\n",
                                "-304.778250\n\n",
                                "-304.763341\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1232.38793945, 
                    "ms_run" : [
                        5433.73022461,
                        5467.93603516,
                        5455.38916016,
                        5448.63183594,
                        5459.26708984,
                        5412.06103516,
                        5406.46826172,
                        5408.63208008,
                        5384.00097656,
                        5423.6081543,
                        5363.95288086,
                        5407.01391602,
                        5444.61303711,
                        5420.00610352,
                        5442.95800781,
                        5445.20410156,
                        5421.23583984,
                        5438.28613281,
                        5416.91381836,
                        5450.72802734,
                        5379.53686523,
                        5379.03686523,
                        5442.97290039,
                        5435.88012695,
                        5447.86962891,
                        5371.16308594,
                        5356.9309082,
                        5481.04492188,
                        5420.26391602,
                        5446.0168457,
                        5456.58984375,
                        5404.28979492,
                        5458.6640625,
                        5394.61401367,
                        5442.61914062,
                        5427.13793945,
                        5430.26123047,
                        5411.25976562,
                        5384.72436523,
                        5431.6730957,
                        5409.02124023,
                        5392.58178711,
                        5374.47680664,
                        5406.34887695,
                        5419.06274414,
                        5425.97900391,
                        5427.73291016,
                        5457.18725586,
                        5435.17993164,
                        5376.30615234,
                        5424.80517578,
                        5386.0390625,
                        5454.79980469,
                        5410.56323242,
                        5375.52905273,
                        5434.14111328,
                        5414.10083008,
                        5394.57592773,
                        5407.38012695,
                        5382.83691406,
                        5365.19775391,
                        5361.79882812,
                        5367.32592773,
                        5442.04101562,
                        5372.31884766,
                        5380.33813477,
                        5483.05664062,
                        5389.06103516,
                        5379.43017578,
                        5358.71704102,
                        5367.80297852,
                        5369.68530273,
                        5369.65795898,
                        5376.50683594,
                        5438.71704102,
                        5371.88598633,
                        5449.41503906,
                        5387.30493164,
                        5375.66308594,
                        5351.25610352,
                        5387.44311523,
                        5431.86987305,
                        5366.02807617,
                        5422.01171875,
                        5392.14306641,
                        5388.70385742,
                        5426.34204102,
                        5406.02807617,
                        5401.83007812,
                        5390.59985352,
                        5381.99902344,
                        5421.97412109,
                        5378.82910156,
                        5428.84692383,
                        5426.65917969,
                        5389.91210938,
                        5403.09082031,
                        5456.00195312,
                        5389.23681641,
                        5436.47607422
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-304.720839\n\n",
                                "-304.788158\n\n",
                                "-304.724467\n\n",
                                "-304.715224\n\n",
                                "-304.668458\n\n",
                                "-304.638439\n\n",
                                "-304.819910\n\n",
                                "-304.759376\n\n",
                                "-304.774336\n\n",
                                "-304.843319\n\n",
                                "-304.679404\n\n",
                                "-304.839307\n\n",
                                "-304.815458\n\n",
                                "-304.687539\n\n",
                                "-304.701327\n\n",
                                "-304.850469\n\n",
                                "-304.763827\n\n",
                                "-304.815295\n\n",
                                "-304.769525\n\n",
                                "-304.797085\n\n",
                                "-304.721238\n\n",
                                "-304.747822\n\n",
                                "-304.848622\n\n",
                                "-304.783951\n\n",
                                "-304.737469\n\n",
                                "-304.747698\n\n",
                                "-304.713087\n\n",
                                "-304.829412\n\n",
                                "-304.855882\n\n",
                                "-304.955445\n\n",
                                "-304.807666\n\n",
                                "-304.776060\n\n",
                                "-304.875966\n\n",
                                "-304.764188\n\n",
                                "-304.821143\n\n",
                                "-304.835424\n\n",
                                "-304.772225\n\n",
                                "-304.781597\n\n",
                                "-304.727977\n\n",
                                "-304.782161\n\n",
                                "-304.709837\n\n",
                                "-304.859168\n\n",
                                "-304.777156\n\n",
                                "-304.826665\n\n",
                                "-304.824615\n\n",
                                "-304.854260\n\n",
                                "-304.710126\n\n",
                                "-304.881421\n\n",
                                "-304.691923\n\n",
                                "-304.821156\n\n",
                                "-304.756446\n\n",
                                "-304.773557\n\n",
                                "-304.633906\n\n",
                                "-304.764161\n\n",
                                "-304.790515\n\n",
                                "-304.708073\n\n",
                                "-304.611210\n\n",
                                "-304.708287\n\n",
                                "-304.814195\n\n",
                                "-304.746638\n\n",
                                "-304.671642\n\n",
                                "-304.804877\n\n",
                                "-304.626681\n\n",
                                "-304.605128\n\n",
                                "-304.692510\n\n",
                                "-304.870989\n\n",
                                "-304.737055\n\n",
                                "-304.656543\n\n",
                                "-304.716165\n\n",
                                "-304.757742\n\n",
                                "-304.636063\n\n",
                                "-304.886571\n\n",
                                "-304.727302\n\n",
                                "-304.701380\n\n",
                                "-304.729538\n\n",
                                "-304.745179\n\n",
                                "-304.662975\n\n",
                                "-304.682711\n\n",
                                "-304.677015\n\n",
                                "-304.682672\n\n",
                                "-304.767540\n\n",
                                "-304.798743\n\n",
                                "-304.724320\n\n",
                                "-304.831195\n\n",
                                "-304.701660\n\n",
                                "-304.799490\n\n",
                                "-304.783549\n\n",
                                "-304.651050\n\n",
                                "-304.708022\n\n",
                                "-304.694420\n\n",
                                "-304.802872\n\n",
                                "-304.807438\n\n",
                                "-304.819446\n\n",
                                "-304.622571\n\n",
                                "-304.718600\n\n",
                                "-304.601727\n\n",
                                "-304.849669\n\n",
                                "-304.771528\n\n",
                                "-304.750122\n\n",
                                "-304.781794\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1262.72900391, 
                    "ms_run" : [
                        404.71875,
                        408.805175781,
                        432.438964844,
                        392.158203125,
                        407.075927734,
                        401.715820312,
                        384.646972656,
                        404.472167969,
                        398.255859375,
                        384.672851562,
                        402.531005859,
                        400.043945312,
                        401.572998047,
                        402.912841797,
                        390.411865234,
                        402.000976562,
                        398.650146484,
                        409.216308594,
                        398.486083984,
                        401.366943359,
                        391.7890625,
                        413.563964844,
                        403.574951172,
                        405.103027344,
                        403.506835938,
                        388.510009766,
                        397.069091797,
                        410.8359375,
                        401.166015625,
                        397.993164062,
                        404.199707031,
                        397.990966797,
                        387.79296875,
                        412.726074219,
                        402.484863281,
                        386.343017578,
                        389.344970703,
                        402.340087891,
                        391.838134766,
                        400.541015625,
                        401.796875,
                        402.312011719,
                        405.988769531,
                        398.257080078,
                        390.421875,
                        384.238769531,
                        402.660888672,
                        401.83203125,
                        403.255859375,
                        407.674072266,
                        410.135009766,
                        401.733154297,
                        390.880126953,
                        389.331054688,
                        388.979980469,
                        401.479003906,
                        399.632080078,
                        406.920898438,
                        403.114013672,
                        403.177001953,
                        403.927978516,
                        410.185058594,
                        401.962890625,
                        407.148925781,
                        400.678955078,
                        388.313232422,
                        391.870117188,
                        402.575927734,
                        399.768066406,
                        405.632080078,
                        402.273193359,
                        407.398193359,
                        395.5390625,
                        409.926025391,
                        389.765869141,
                        401.514160156,
                        405.427001953,
                        397.566650391,
                        399.934082031,
                        411.243896484,
                        408.826904297,
                        396.946044922,
                        407.004882812,
                        394.973144531,
                        404.312255859,
                        398.834960938,
                        411.823974609,
                        400.760009766,
                        385.449951172,
                        390.029052734,
                        386.118164062,
                        393.075927734,
                        392.662109375,
                        388.021972656,
                        406.993896484,
                        399.841064453,
                        410.315185547,
                        406.947998047,
                        406.445068359,
                        403.391845703
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-304.842321\n\n",
                                "-304.922765\n\n",
                                "-304.922765\n\n",
                                "-304.922765\n\n",
                                "-304.549204\n\n",
                                "-304.549204\n\n",
                                "-304.621476\n\n",
                                "-304.621476\n\n",
                                "-304.621476\n\n",
                                "-304.775068\n\n",
                                "-304.775068\n\n",
                                "-304.728619\n\n",
                                "-304.728619\n\n",
                                "-304.728619\n\n",
                                "-304.853735\n\n",
                                "-304.853735\n\n",
                                "-305.027607\n\n",
                                "-305.027607\n\n",
                                "-304.838352\n\n",
                                "-304.838352\n\n",
                                "-304.838352\n\n",
                                "-304.687262\n\n",
                                "-304.687262\n\n",
                                "-304.843411\n\n",
                                "-304.843411\n\n",
                                "-304.843411\n\n",
                                "-304.591448\n\n",
                                "-304.591448\n\n",
                                "-304.790726\n\n",
                                "-304.790726\n\n",
                                "-304.790726\n\n",
                                "-304.762660\n\n",
                                "-304.762660\n\n",
                                "-304.729083\n\n",
                                "-304.729083\n\n",
                                "-304.729083\n\n",
                                "-304.694225\n\n",
                                "-304.694225\n\n",
                                "-304.860350\n\n",
                                "-304.860350\n\n",
                                "-304.789610\n\n",
                                "-304.789610\n\n",
                                "-304.789610\n\n",
                                "-304.671917\n\n",
                                "-304.671917\n\n",
                                "-304.790376\n\n",
                                "-304.790376\n\n",
                                "-304.790376\n\n",
                                "-304.805989\n\n",
                                "-304.805989\n\n",
                                "-304.971631\n\n",
                                "-304.971631\n\n",
                                "-304.971631\n\n",
                                "-304.466827\n\n",
                                "-304.466827\n\n",
                                "-304.748342\n\n",
                                "-304.748342\n\n",
                                "-304.748342\n\n",
                                "-304.723740\n\n",
                                "-304.723740\n\n",
                                "-304.724577\n\n",
                                "-304.724577\n\n",
                                "-304.660007\n\n",
                                "-304.660007\n\n",
                                "-304.660007\n\n",
                                "-304.857612\n\n",
                                "-304.857612\n\n",
                                "-304.717844\n\n",
                                "-304.717844\n\n",
                                "-304.717844\n\n",
                                "-304.888982\n\n",
                                "-304.888982\n\n",
                                "-304.673134\n\n",
                                "-304.673134\n\n",
                                "-304.673134\n\n",
                                "-304.736247\n\n",
                                "-304.736247\n\n",
                                "-305.211863\n\n",
                                "-305.211863\n\n",
                                "-305.211863\n\n",
                                "-304.854922\n\n",
                                "-304.854922\n\n",
                                "-304.606228\n\n",
                                "-304.606228\n\n",
                                "-304.458313\n\n",
                                "-304.458313\n\n",
                                "-304.458313\n\n",
                                "-304.938512\n\n",
                                "-304.938512\n\n",
                                "-304.862797\n\n",
                                "-304.862797\n\n",
                                "-304.862797\n\n",
                                "-304.759668\n\n",
                                "-304.759668\n\n",
                                "-304.813244\n\n",
                                "-304.813244\n\n",
                                "-304.813244\n\n",
                                "-304.919341\n\n",
                                "-304.919341\n\n",
                                "-304.837157\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads2-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 10000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads2-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 10000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1254.60693359, 
                    "ms_run" : [
                        606819.4721679999,
                        717801.007812,
                        602302.205078,
                        605787.718994,
                        648041.522217,
                        642839.004883,
                        678547.075928,
                        678366.380859,
                        633504.791016,
                        626992.358154,
                        665759.587158,
                        749477.272949,
                        564851.057129,
                        718787.862061,
                        615035.451172,
                        604516.9101560001,
                        645415.079346,
                        555025.779053,
                        581339.658203,
                        630465.828857,
                        701452.966064,
                        611407.463135,
                        590459.086182,
                        692523.3320310001,
                        605864.811768,
                        666152.588135,
                        583981.40625,
                        609908.086914,
                        629132.549072,
                        677952.752197,
                        625883.200928,
                        563915.320801,
                        617973.8090820001,
                        603840.619629,
                        647415.501953,
                        625703.364746,
                        674341.110107,
                        680447.744873,
                        637378.333008,
                        623691.712891,
                        618793.904053,
                        561540.218018,
                        705667.0190429999,
                        599054.86499,
                        654775.60376,
                        571763.3242189999,
                        608996.325928,
                        694451.072754,
                        810681.9418950001,
                        638318.979248,
                        608594.289062,
                        599307.74292,
                        570610.647217,
                        593037.9729000001,
                        624347.111084,
                        621634.781006,
                        636942.796143,
                        655220.022949,
                        624054.179932,
                        597368.28418,
                        618476.8168950001,
                        598235.5817869999,
                        662759.641846,
                        679935.790039,
                        595119.377197,
                        653757.9960939999,
                        536132.366943,
                        651456.3950200001,
                        618596.267822,
                        632746.192139,
                        606454.375977,
                        629484.549072,
                        612901.611084,
                        545011.4650880001,
                        619029.8320310001,
                        641505.536865,
                        577083.003174,
                        644701.843994,
                        648918.99292,
                        639035.228027,
                        617461.324951,
                        622530.209961,
                        626270.606934,
                        636267.137939,
                        581009.9099119999,
                        691914.060059,
                        605215.75,
                        722298.109863,
                        612433.202881,
                        611259.008057,
                        611013.740967,
                        641027.005859,
                        695115.294922,
                        756201.686035,
                        591321.828125,
                        650923.401123
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-435.488220\n\n",
                                "-495.991495\n\n",
                                "-419.124619\n\n",
                                "-421.088325\n\n",
                                "-447.716092\n\n",
                                "-449.044654\n\n",
                                "-470.007936\n\n",
                                "-466.203228\n\n",
                                "-438.790726\n\n",
                                "-426.046188\n\n",
                                "-454.969128\n\n",
                                "-515.772815\n\n",
                                "-404.768062\n\n",
                                "-499.141119\n\n",
                                "-436.481978\n\n",
                                "-428.502075\n\n",
                                "-453.010549\n\n",
                                "-401.255680\n\n",
                                "-412.689332\n\n",
                                "-439.913345\n\n",
                                "-488.422752\n\n",
                                "-434.245531\n\n",
                                "-416.356786\n\n",
                                "-477.845768\n\n",
                                "-422.447563\n\n",
                                "-445.919148\n\n",
                                "-419.785898\n\n",
                                "-430.382038\n\n",
                                "-443.679096\n\n",
                                "-463.980385\n\n",
                                "-431.632360\n\n",
                                "-404.028366\n\n",
                                "-435.644031\n\n",
                                "-417.183555\n\n",
                                "-447.673622\n\n",
                                "-442.060425\n\n",
                                "-459.774308\n\n",
                                "-463.460810\n\n",
                                "-445.606700\n\n",
                                "-433.290204\n\n",
                                "-431.926327\n\n",
                                "-405.302020\n\n",
                                "-479.857490\n\n",
                                "-430.766573\n\n",
                                "-442.669896\n\n",
                                "-405.717264\n\n",
                                "-431.708890\n\n",
                                "-466.335867\n\n",
                                "-530.595463\n\n",
                                "-447.498517\n\n",
                                "-427.580886\n\n",
                                "-422.273131\n\n",
                                "-407.384612\n\n",
                                "-424.085118\n\n",
                                "-428.606730\n\n",
                                "-429.639759\n\n",
                                "-439.263046\n\n",
                                "-454.072550\n\n",
                                "-441.725608\n\n",
                                "-418.642950\n\n",
                                "-429.189389\n\n",
                                "-425.780774\n\n",
                                "-455.317012\n\n",
                                "-464.144920\n\n",
                                "-422.487248\n\n",
                                "-449.852925\n\n",
                                "-393.749710\n\n",
                                "-447.807142\n\n",
                                "-429.378866\n\n",
                                "-438.492283\n\n",
                                "-423.920871\n\n",
                                "-436.475178\n\n",
                                "-431.947964\n\n",
                                "-399.055951\n\n",
                                "-427.473207\n\n",
                                "-437.797744\n\n",
                                "-414.649259\n\n",
                                "-443.112649\n\n",
                                "-441.851939\n\n",
                                "-443.810893\n\n",
                                "-428.051256\n\n",
                                "-434.633343\n\n",
                                "-436.886073\n\n",
                                "-433.870935\n\n",
                                "-410.701002\n\n",
                                "-485.133851\n\n",
                                "-422.963611\n\n",
                                "-483.062873\n\n",
                                "-423.122836\n\n",
                                "-433.205543\n\n",
                                "-422.726078\n\n",
                                "-447.998329\n\n",
                                "-466.453017\n\n",
                                "-495.959747\n\n",
                                "-419.926572\n\n",
                                "-461.138666\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads2-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 10000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads2-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 10000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1272.11669922, 
                    "ms_run" : [
                        56950.4667969,
                        62090.1491699,
                        55967.5788574,
                        67774.3391113,
                        56715.855957,
                        58700.697998,
                        65948.3000488,
                        61164.3581543,
                        57205.4399414,
                        66325.35400390001,
                        61632.6401367,
                        59428.2109375,
                        57326.7199707,
                        60781.4050293,
                        61986.8681641,
                        64683.0759277,
                        53982.5629883,
                        51253.8339844,
                        61251.204834,
                        54743.1491699,
                        55765.5280762,
                        59819.7729492,
                        57126.0307617,
                        56642.9492188,
                        64546.9301758,
                        58093.1220703,
                        70174.7539062,
                        60611.1928711,
                        61918.5109863,
                        56029.4960938,
                        57602.5200195,
                        55317.1318359,
                        62103.8442383,
                        60708.4802246,
                        63080.4318848,
                        60740.0810547,
                        69590.9941406,
                        63376.6918945,
                        57338.7419434,
                        53658.9211426,
                        59379.0222168,
                        52900.9262695,
                        61040.0690918,
                        65366.8129883,
                        62777.572998,
                        53631.2119141,
                        58676.9370117,
                        72040.67724609999,
                        49508.354248,
                        63066.666748,
                        62216.2106934,
                        67406.2399902,
                        67201.9802246,
                        56939.6442871,
                        67125.90380859999,
                        70196.8300781,
                        53480.6530762,
                        65726.18212890001,
                        59521.3710938,
                        60861.1469727,
                        61710.8979492,
                        56287.5690918,
                        58474.5637207,
                        57880.3569336,
                        55021.1081543,
                        59142.8979492,
                        63059.2277832,
                        63972.0891113,
                        56059.2509766,
                        64367.0461426,
                        55778.9780273,
                        57679.5371094,
                        67539.6169434,
                        57422.369873,
                        54958.3317871,
                        56325.6992188,
                        57070.5900879,
                        57482.869873,
                        57180.8901367,
                        60625.0651855,
                        57889.2399902,
                        58778.7568359,
                        52687.1240234,
                        58143.2763672,
                        55318.6960449,
                        66263.1540527,
                        58572.9870605,
                        59838.2519531,
                        59523.3850098,
                        58283.2089844,
                        60280.0800781,
                        58075.5930176,
                        56063.0578613,
                        58133.0959473,
                        55637.5581055,
                        60056.1999512,
                        60223.8139648
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-435.354396\n\n",
                                "-458.986694\n\n",
                                "-423.811154\n\n",
                                "-488.582171\n\n",
                                "-419.152366\n\n",
                                "-427.381898\n\n",
                                "-479.391966\n\n",
                                "-451.075683\n\n",
                                "-425.130940\n\n",
                                "-459.214749\n\n",
                                "-470.713380\n\n",
                                "-439.442188\n\n",
                                "-434.526531\n\n",
                                "-444.838564\n\n",
                                "-451.947249\n\n",
                                "-460.041446\n\n",
                                "-422.055021\n\n",
                                "-407.014762\n\n",
                                "-450.115790\n\n",
                                "-412.955139\n\n",
                                "-420.949759\n\n",
                                "-429.980057\n\n",
                                "-427.848504\n\n",
                                "-427.238462\n\n",
                                "-478.160395\n\n",
                                "-428.993845\n\n",
                                "-494.314257\n\n",
                                "-448.494128\n\n",
                                "-457.438787\n\n",
                                "-429.802970\n\n",
                                "-439.469082\n\n",
                                "-426.546828\n\n",
                                "-458.012392\n\n",
                                "-441.848731\n\n",
                                "-458.820796\n\n",
                                "-453.438428\n\n",
                                "-502.945994\n\n",
                                "-456.832256\n\n",
                                "-432.686541\n\n",
                                "-402.175897\n\n",
                                "-450.730029\n\n",
                                "-414.003940\n\n",
                                "-453.147365\n\n",
                                "-486.410255\n\n",
                                "-462.571404\n\n",
                                "-424.064975\n\n",
                                "-442.791465\n\n",
                                "-497.602317\n\n",
                                "-400.073973\n\n",
                                "-455.411103\n\n",
                                "-468.452213\n\n",
                                "-483.770110\n\n",
                                "-483.148551\n\n",
                                "-431.605361\n\n",
                                "-460.383890\n\n",
                                "-490.194489\n\n",
                                "-414.556753\n\n",
                                "-478.425727\n\n",
                                "-451.058162\n\n",
                                "-448.272079\n\n",
                                "-473.775917\n\n",
                                "-438.056131\n\n",
                                "-433.702955\n\n",
                                "-424.207799\n\n",
                                "-425.313744\n\n",
                                "-426.051968\n\n",
                                "-454.225840\n\n",
                                "-454.038604\n\n",
                                "-422.900343\n\n",
                                "-471.413442\n\n",
                                "-416.924220\n\n",
                                "-432.328598\n\n",
                                "-497.160499\n\n",
                                "-448.251763\n\n",
                                "-418.394677\n\n",
                                "-432.449023\n\n",
                                "-430.662810\n\n",
                                "-444.446253\n\n",
                                "-431.656111\n\n",
                                "-447.450751\n\n",
                                "-431.263053\n\n",
                                "-445.084717\n\n",
                                "-401.607540\n\n",
                                "-437.615203\n\n",
                                "-414.663377\n\n",
                                "-461.219580\n\n",
                                "-455.246231\n\n",
                                "-451.038617\n\n",
                                "-433.758339\n\n",
                                "-432.367145\n\n",
                                "-457.000895\n\n",
                                "-431.819469\n\n",
                                "-416.885591\n\n",
                                "-428.011611\n\n",
                                "-424.121195\n\n",
                                "-435.867182\n\n",
                                "-440.986640\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads2-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 10000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads2-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 10000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1264.19824219, 
                    "ms_run" : [
                        3988.30297852,
                        3197.87304688,
                        4249.52905273,
                        3439.45825195,
                        3517.94213867,
                        3949.90307617,
                        3126.15722656,
                        3704.80615234,
                        3197.5378418,
                        3287.12182617,
                        3334.56884766,
                        3129.21508789,
                        3333.60180664,
                        3957.3840332,
                        3678.65820312,
                        3556.61791992,
                        4044.30517578,
                        3262.31982422,
                        3328.35009766,
                        3377.34204102,
                        3568.01098633,
                        2932.76269531,
                        4249.68774414,
                        3449.54394531,
                        3884.73779297,
                        3088.79614258,
                        4040.57421875,
                        3742.48925781,
                        3102.09619141,
                        3837.77001953,
                        3703.49902344,
                        3228.80615234,
                        4122.22827148,
                        3605.33496094,
                        3927.52001953,
                        3226.1418457,
                        3457.99511719,
                        3356.42480469,
                        3891.34082031,
                        3899.74194336,
                        3515.8059082,
                        3607.64111328,
                        3697.66088867,
                        3097.3190918,
                        3949.12792969,
                        3598.68383789,
                        3381.45117188,
                        3804.60620117,
                        3348.58691406,
                        3442.27807617,
                        3443.02587891,
                        3404.62988281,
                        3229.72387695,
                        3960.19604492,
                        3450.98803711,
                        3880.65795898,
                        3536.15795898,
                        3308.51879883,
                        3667.23608398,
                        3234.5390625,
                        4139.40112305,
                        3410.94702148,
                        3633.64794922,
                        3267.29980469,
                        3661.63989258,
                        3434.91088867,
                        3719.53588867,
                        3426.63793945,
                        3327.67480469,
                        3321.66503906,
                        3533.35107422,
                        3014.14697266,
                        3149.02612305,
                        3280.04589844,
                        3520.90136719,
                        3814.97485352,
                        3776.82104492,
                        3540.74194336,
                        2957.61401367,
                        3440.05297852,
                        3800.26000977,
                        3360.79516602,
                        3550.7421875,
                        4482.52392578,
                        3667.49414062,
                        3160.00561523,
                        3654.24902344,
                        4166.62817383,
                        3693.23095703,
                        3085.14404297,
                        3845.71289062,
                        3203.16308594,
                        3483.0168457,
                        3489.31884766,
                        3521.94604492,
                        3435.27490234,
                        3249.94677734,
                        3800.62207031,
                        3836.58813477
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-455.003845\n\n",
                                "-393.472137\n\n",
                                "-462.854141\n\n",
                                "-452.484011\n\n",
                                "-447.789647\n\n",
                                "-450.753671\n\n",
                                "-445.815937\n\n",
                                "-435.850478\n\n",
                                "-404.600624\n\n",
                                "-399.492566\n\n",
                                "-418.463678\n\n",
                                "-404.531044\n\n",
                                "-422.831068\n\n",
                                "-431.952101\n\n",
                                "-441.275100\n\n",
                                "-463.552132\n\n",
                                "-446.768062\n\n",
                                "-407.531957\n\n",
                                "-437.974363\n\n",
                                "-410.686246\n\n",
                                "-420.351066\n\n",
                                "-399.880992\n\n",
                                "-496.569182\n\n",
                                "-427.783656\n\n",
                                "-453.605492\n\n",
                                "-383.180584\n\n",
                                "-439.461159\n\n",
                                "-425.482360\n\n",
                                "-397.294044\n\n",
                                "-434.226564\n\n",
                                "-439.440706\n\n",
                                "-413.682889\n\n",
                                "-491.904736\n\n",
                                "-430.806165\n\n",
                                "-467.681340\n\n",
                                "-408.747380\n\n",
                                "-417.309048\n\n",
                                "-409.457862\n\n",
                                "-444.366359\n\n",
                                "-441.630725\n\n",
                                "-415.372539\n\n",
                                "-430.235004\n\n",
                                "-430.499791\n\n",
                                "-395.383327\n\n",
                                "-451.198332\n\n",
                                "-418.169217\n\n",
                                "-438.905512\n\n",
                                "-467.606134\n\n",
                                "-412.056163\n\n",
                                "-407.169936\n\n",
                                "-410.897770\n\n",
                                "-428.326510\n\n",
                                "-413.478905\n\n",
                                "-494.084944\n\n",
                                "-413.360784\n\n",
                                "-431.993277\n\n",
                                "-429.236074\n\n",
                                "-434.881541\n\n",
                                "-451.600010\n\n",
                                "-389.683609\n\n",
                                "-487.470917\n\n",
                                "-424.956021\n\n",
                                "-422.062965\n\n",
                                "-411.875806\n\n",
                                "-422.208836\n\n",
                                "-428.783690\n\n",
                                "-407.044054\n\n",
                                "-424.167673\n\n",
                                "-470.949401\n\n",
                                "-443.046883\n\n",
                                "-450.505718\n\n",
                                "-382.716540\n\n",
                                "-403.384603\n\n",
                                "-412.122522\n\n",
                                "-418.292157\n\n",
                                "-459.235369\n\n",
                                "-474.602770\n\n",
                                "-435.059440\n\n",
                                "-401.968651\n\n",
                                "-416.709122\n\n",
                                "-482.413836\n\n",
                                "-397.627746\n\n",
                                "-440.558531\n\n",
                                "-452.706833\n\n",
                                "-475.409029\n\n",
                                "-421.941423\n\n",
                                "-476.293957\n\n",
                                "-446.211347\n\n",
                                "-433.630265\n\n",
                                "-394.836000\n\n",
                                "-453.957292\n\n",
                                "-432.135112\n\n",
                                "-434.110341\n\n",
                                "-422.241236\n\n",
                                "-426.072400\n\n",
                                "-432.825372\n\n",
                                "-413.977453\n\n",
                                "-439.017521\n\n",
                                "-443.937381\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads2-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 10000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads2-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 10000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1293.28710938, 
                    "ms_run" : [
                        92522.5771484,
                        91698.8037109,
                        93441.7409668,
                        92573.7529297,
                        92887.7868652,
                        92840.7810059,
                        92308.7927246,
                        92143.22900390001,
                        92876.61181640001,
                        91655.4050293,
                        92232.1950684,
                        92002.34619140001,
                        92513.255127,
                        91830.4470215,
                        91705.2158203,
                        91541.47998049999,
                        91855.47998049999,
                        92680.14306640001,
                        91734.4953613,
                        91638.22802730001,
                        91784.6101074,
                        92402.2438965,
                        92638.7971191,
                        92080.6101074,
                        91744.98583980001,
                        92099.1188965,
                        91985.9367676,
                        92543.7099609,
                        91700.3659668,
                        92817.3271484,
                        92126.9909668,
                        92713.5429688,
                        92884.9919434,
                        92307.73095700001,
                        92298.06396480001,
                        91948.5310059,
                        92680.81494140001,
                        91810.6848145,
                        91924.6650391,
                        92099.7021484,
                        91891.8918457,
                        91798.1621094,
                        91748.546875,
                        91794.0837402,
                        91650.47314450001,
                        91790.454834,
                        92543.05908200001,
                        92093.407959,
                        91995.14111329999,
                        91843.43994140001,
                        92895.43408200001,
                        92683.6379395,
                        91692.302002,
                        92153.1171875,
                        91666.7419434,
                        92576.8681641,
                        92286.2648926,
                        92702.0080566,
                        92487.77099609999,
                        92878.1708984,
                        92321.6767578,
                        92858.97900390001,
                        91648.0270996,
                        92192.98193359999,
                        92022.1259766,
                        92175.92919920001,
                        91834.35595700001,
                        92813.229248,
                        92728.1940918,
                        92143.3720703,
                        92847.5800781,
                        92003.47216799999,
                        92190.2331543,
                        91903.48974609999,
                        91738.2531738,
                        92794.13818359999,
                        93062.97998049999,
                        92607.31201170001,
                        91865.9230957,
                        92191.98291019999,
                        92919.6633301,
                        91928.5390625,
                        92658.0751953,
                        92843.6569824,
                        91621.18798829999,
                        92647.97021480001,
                        92269.0830078,
                        91877.763916,
                        91618.1657715,
                        92958.7070312,
                        92090.34033200001,
                        92516.45068359999,
                        91910.55419920001,
                        92419.97802730001,
                        91946.7128906,
                        91878.486084,
                        92763.8449707,
                        93279.2819824,
                        92507.0690918,
                        92675.1530762
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-313.906794\n\n",
                                "-314.583579\n\n",
                                "-313.980341\n\n",
                                "-314.577770\n\n",
                                "-314.413366\n\n",
                                "-314.523931\n\n",
                                "-314.287407\n\n",
                                "-314.411399\n\n",
                                "-314.370674\n\n",
                                "-314.582255\n\n",
                                "-314.193376\n\n",
                                "-314.161836\n\n",
                                "-314.407746\n\n",
                                "-314.253910\n\n",
                                "-314.531595\n\n",
                                "-314.522541\n\n",
                                "-314.033288\n\n",
                                "-314.489648\n\n",
                                "-314.409735\n\n",
                                "-314.377379\n\n",
                                "-314.404418\n\n",
                                "-314.107409\n\n",
                                "-314.401926\n\n",
                                "-313.945549\n\n",
                                "-314.422240\n\n",
                                "-314.609881\n\n",
                                "-313.982458\n\n",
                                "-314.509233\n\n",
                                "-314.545312\n\n",
                                "-314.043995\n\n",
                                "-314.505122\n\n",
                                "-314.198583\n\n",
                                "-314.054692\n\n",
                                "-313.981513\n\n",
                                "-314.362389\n\n",
                                "-314.361470\n\n",
                                "-314.609529\n\n",
                                "-314.443616\n\n",
                                "-314.259555\n\n",
                                "-314.592948\n\n",
                                "-314.252596\n\n",
                                "-314.484960\n\n",
                                "-314.453545\n\n",
                                "-314.512879\n\n",
                                "-314.469168\n\n",
                                "-314.564814\n\n",
                                "-314.550274\n\n",
                                "-314.503145\n\n",
                                "-314.458391\n\n",
                                "-314.246668\n\n",
                                "-314.517299\n\n",
                                "-314.249954\n\n",
                                "-314.420850\n\n",
                                "-314.569229\n\n",
                                "-314.547085\n\n",
                                "-314.383173\n\n",
                                "-314.439061\n\n",
                                "-314.197323\n\n",
                                "-314.478055\n\n",
                                "-314.470536\n\n",
                                "-314.335311\n\n",
                                "-314.115788\n\n",
                                "-314.597946\n\n",
                                "-314.383180\n\n",
                                "-314.255408\n\n",
                                "-314.563777\n\n",
                                "-314.376545\n\n",
                                "-314.319533\n\n",
                                "-314.305522\n\n",
                                "-314.598246\n\n",
                                "-314.512173\n\n",
                                "-314.261814\n\n",
                                "-314.508442\n\n",
                                "-314.605931\n\n",
                                "-314.476325\n\n",
                                "-314.384148\n\n",
                                "-314.044546\n\n",
                                "-314.513684\n\n",
                                "-314.439369\n\n",
                                "-314.471334\n\n",
                                "-314.467400\n\n",
                                "-314.591279\n\n",
                                "-314.328643\n\n",
                                "-314.435460\n\n",
                                "-314.578956\n\n",
                                "-314.602516\n\n",
                                "-314.306854\n\n",
                                "-314.333755\n\n",
                                "-314.555500\n\n",
                                "-314.294815\n\n",
                                "-314.401676\n\n",
                                "-314.692566\n\n",
                                "-314.336307\n\n",
                                "-314.055363\n\n",
                                "-314.151687\n\n",
                                "-314.427232\n\n",
                                "-314.251190\n\n",
                                "-313.983618\n\n",
                                "-314.476610\n\n",
                                "-314.371694\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads2-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 10000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads2-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 10000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1258.47900391, 
                    "ms_run" : [
                        8840.34692383,
                        8878.480712889999,
                        8800.75512695,
                        8891.480224610001,
                        8837.125244139999,
                        8773.620117189999,
                        8796.66674805,
                        8919.813964839999,
                        8799.33203125,
                        8857.993164060001,
                        8909.12573242,
                        8802.64770508,
                        8849.2109375,
                        8849.90893555,
                        8834.34204102,
                        8823.83789062,
                        8901.85424805,
                        8823.48095703,
                        8891.22998047,
                        8867.2800293,
                        8904.0090332,
                        8948.3190918,
                        8821.11889648,
                        8820.94921875,
                        8821.058837889999,
                        8803.55004883,
                        8810.60205078,
                        8820.80688477,
                        8786.8972168,
                        8954.70385742,
                        8894.80126953,
                        8808.20703125,
                        8878.990722660001,
                        8895.87573242,
                        8875.55688477,
                        8890.14794922,
                        8902.38500977,
                        8848.0690918,
                        8864.34106445,
                        8916.413085939999,
                        8885.340087889999,
                        8870.99780273,
                        8811.52514648,
                        8879.81689453,
                        8928.85620117,
                        8842.585693360001,
                        8824.270996089999,
                        8818.241210939999,
                        8847.68286133,
                        8796.38989258,
                        8852.71801758,
                        8885.424804689999,
                        8887.911132810001,
                        8804.55297852,
                        8808.21704102,
                        8785.37304688,
                        8870.79101562,
                        8828.68823242,
                        8941.551025389999,
                        8834.77685547,
                        8847.08325195,
                        8865.93701172,
                        8880.02124023,
                        8851.79101562,
                        8833.54492188,
                        8847.26098633,
                        8873.034912110001,
                        8923.104003910001,
                        8808.006835939999,
                        8847.091308589999,
                        8818.441162110001,
                        8813.961914060001,
                        8825.26000977,
                        8834.15014648,
                        8799.146972660001,
                        8786.87304688,
                        8822.42382812,
                        8811.250244139999,
                        8877.643066410001,
                        8802.635742189999,
                        8930.015625,
                        8933.65014648,
                        8924.61669922,
                        8814.609130860001,
                        8916.78173828,
                        8859.64794922,
                        8864.5078125,
                        8840.10986328,
                        8962.814941410001,
                        8887.03295898,
                        8948.7590332,
                        8830.840087889999,
                        8930.9440918,
                        8964.64794922,
                        8900.54882812,
                        8826.828125,
                        8952.47192383,
                        8894.159912110001,
                        8791.30981445,
                        8879.519775389999
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-314.633050\n\n",
                                "-314.719384\n\n",
                                "-314.112803\n\n",
                                "-314.236415\n\n",
                                "-314.348919\n\n",
                                "-314.967586\n\n",
                                "-314.719903\n\n",
                                "-314.455011\n\n",
                                "-315.310035\n\n",
                                "-314.678302\n\n",
                                "-314.477701\n\n",
                                "-314.409822\n\n",
                                "-314.593854\n\n",
                                "-313.952558\n\n",
                                "-314.360296\n\n",
                                "-314.617497\n\n",
                                "-314.008540\n\n",
                                "-313.859556\n\n",
                                "-314.030118\n\n",
                                "-314.319954\n\n",
                                "-314.583052\n\n",
                                "-313.556609\n\n",
                                "-314.523620\n\n",
                                "-314.510309\n\n",
                                "-315.005242\n\n",
                                "-314.129451\n\n",
                                "-315.193561\n\n",
                                "-314.358467\n\n",
                                "-314.920891\n\n",
                                "-312.948840\n\n",
                                "-314.241173\n\n",
                                "-314.819798\n\n",
                                "-313.638546\n\n",
                                "-314.553637\n\n",
                                "-314.408884\n\n",
                                "-314.726908\n\n",
                                "-314.284485\n\n",
                                "-314.899950\n\n",
                                "-314.101287\n\n",
                                "-314.164897\n\n",
                                "-314.095575\n\n",
                                "-314.257904\n\n",
                                "-314.914175\n\n",
                                "-314.320452\n\n",
                                "-314.793324\n\n",
                                "-313.930902\n\n",
                                "-313.903302\n\n",
                                "-314.521637\n\n",
                                "-314.722152\n\n",
                                "-315.141569\n\n",
                                "-314.494976\n\n",
                                "-313.983453\n\n",
                                "-314.631360\n\n",
                                "-314.478430\n\n",
                                "-314.223815\n\n",
                                "-314.387659\n\n",
                                "-314.829069\n\n",
                                "-314.803774\n\n",
                                "-314.438692\n\n",
                                "-314.692582\n\n",
                                "-314.195023\n\n",
                                "-314.723950\n\n",
                                "-314.571960\n\n",
                                "-314.739263\n\n",
                                "-314.846962\n\n",
                                "-314.501504\n\n",
                                "-314.648018\n\n",
                                "-314.442315\n\n",
                                "-314.484441\n\n",
                                "-314.059854\n\n",
                                "-314.705947\n\n",
                                "-314.525997\n\n",
                                "-314.424000\n\n",
                                "-314.416649\n\n",
                                "-315.109264\n\n",
                                "-314.916238\n\n",
                                "-313.971112\n\n",
                                "-314.403342\n\n",
                                "-314.734860\n\n",
                                "-314.737014\n\n",
                                "-314.164553\n\n",
                                "-314.503416\n\n",
                                "-314.353704\n\n",
                                "-314.980074\n\n",
                                "-313.853586\n\n",
                                "-314.401436\n\n",
                                "-314.900956\n\n",
                                "-314.607272\n\n",
                                "-314.015243\n\n",
                                "-314.782682\n\n",
                                "-314.499855\n\n",
                                "-314.854457\n\n",
                                "-314.867380\n\n",
                                "-314.156399\n\n",
                                "-314.481580\n\n",
                                "-314.164468\n\n",
                                "-314.304604\n\n",
                                "-314.761163\n\n",
                                "-314.632123\n\n",
                                "-314.390149\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads2-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 10000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads2-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 10000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1254.23999023, 
                    "ms_run" : [
                        597.8859863279999,
                        602.060058594,
                        596.0139160160001,
                        609.1262207029999,
                        603.0090332029999,
                        593.725097656,
                        587.708007812,
                        601.350097656,
                        588.7141113279999,
                        607.269042969,
                        601.1359863279999,
                        596.591796875,
                        603.4338378910001,
                        614.184082031,
                        599.922851562,
                        575.3869628910001,
                        598.795898438,
                        597.145996094,
                        598.9699707029999,
                        599.9479980470001,
                        615.6369628910001,
                        601.269042969,
                        599.8630371089999,
                        596.874023438,
                        601.262207031,
                        598.104003906,
                        596.315917969,
                        596.8259277339999,
                        597.3010253910001,
                        585.400878906,
                        592.398925781,
                        593.458984375,
                        595.5270996089999,
                        590.084960938,
                        602.1721191410001,
                        588.600097656,
                        600.327148438,
                        600.979003906,
                        600.391113281,
                        594.0290527339999,
                        609.041992188,
                        609.657226562,
                        598.1750488279999,
                        596.8391113279999,
                        589.258300781,
                        604.633300781,
                        596.3781738279999,
                        600.775878906,
                        610.5390625,
                        598.7751464839999,
                        596.8640136720001,
                        593.0998535160001,
                        599.4670410160001,
                        590.347167969,
                        581.5129394529999,
                        604.4309082029999,
                        605.504882812,
                        591.3879394529999,
                        600.4060058589999,
                        604.36328125,
                        600.0231933589999,
                        600.7150878910001,
                        602.4670410160001,
                        603.1179199220001,
                        597.4440917970001,
                        600.568847656,
                        598.3220214839999,
                        584.400390625,
                        592.547851562,
                        597.932128906,
                        614.7609863279999,
                        603.270996094,
                        605.787109375,
                        594.497070312,
                        588.299804688,
                        601.9719238279999,
                        604.45703125,
                        589.0710449220001,
                        603.3830566410001,
                        598.826660156,
                        606.041992188,
                        591.297851562,
                        596.522949219,
                        604.537109375,
                        598.855957031,
                        585.759765625,
                        591.000976562,
                        597.00390625,
                        598.7668457029999,
                        596.2668457029999,
                        599.8459472660001,
                        606.413085938,
                        608.194824219,
                        601.390136719,
                        609.729980469,
                        602.6169433589999,
                        615.2180175779999,
                        612.5979003910001,
                        610.8127441410001,
                        598.62890625
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-315.161438\n\n",
                                "-315.161438\n\n",
                                "-314.854684\n\n",
                                "-314.854684\n\n",
                                "-313.976293\n\n",
                                "-315.736860\n\n",
                                "-315.736860\n\n",
                                "-314.370527\n\n",
                                "-314.370527\n\n",
                                "-313.704267\n\n",
                                "-314.807009\n\n",
                                "-314.807009\n\n",
                                "-314.508753\n\n",
                                "-314.508753\n\n",
                                "-314.199801\n\n",
                                "-316.156634\n\n",
                                "-316.156634\n\n",
                                "-314.259870\n\n",
                                "-314.259870\n\n",
                                "-315.821844\n\n",
                                "-314.485020\n\n",
                                "-314.485020\n\n",
                                "-315.246830\n\n",
                                "-315.598157\n\n",
                                "-315.598157\n\n",
                                "-314.722448\n\n",
                                "-314.722448\n\n",
                                "-315.735062\n\n",
                                "-314.946054\n\n",
                                "-314.946054\n\n",
                                "-315.790605\n\n",
                                "-315.790605\n\n",
                                "-314.063085\n\n",
                                "-316.140918\n\n",
                                "-316.140918\n\n",
                                "-315.573730\n\n",
                                "-315.573730\n\n",
                                "-315.345696\n\n",
                                "-315.540573\n\n",
                                "-315.540573\n\n",
                                "-313.974340\n\n",
                                "-313.974340\n\n",
                                "-315.614790\n\n",
                                "-316.247770\n\n",
                                "-316.247770\n\n",
                                "-313.973571\n\n",
                                "-316.055129\n\n",
                                "-316.055129\n\n",
                                "-314.604116\n\n",
                                "-314.604116\n\n",
                                "-314.281377\n\n",
                                "-315.050517\n\n",
                                "-315.050517\n\n",
                                "-315.599070\n\n",
                                "-315.599070\n\n",
                                "-314.483732\n\n",
                                "-314.114653\n\n",
                                "-314.114653\n\n",
                                "-314.255661\n\n",
                                "-314.255661\n\n",
                                "-314.695310\n\n",
                                "-314.146578\n\n",
                                "-314.146578\n\n",
                                "-314.881640\n\n",
                                "-314.881640\n\n",
                                "-314.868348\n\n",
                                "-315.523172\n\n",
                                "-315.523172\n\n",
                                "-315.590364\n\n",
                                "-315.590364\n\n",
                                "-313.771485\n\n",
                                "-313.843269\n\n",
                                "-313.843269\n\n",
                                "-313.694524\n\n",
                                "-315.791411\n\n",
                                "-315.791411\n\n",
                                "-314.615166\n\n",
                                "-314.615166\n\n",
                                "-314.959830\n\n",
                                "-315.177675\n\n",
                                "-315.177675\n\n",
                                "-315.456433\n\n",
                                "-315.456433\n\n",
                                "-314.414057\n\n",
                                "-316.390777\n\n",
                                "-316.390777\n\n",
                                "-315.804585\n\n",
                                "-315.804585\n\n",
                                "-316.167097\n\n",
                                "-314.851845\n\n",
                                "-314.851845\n\n",
                                "-313.960496\n\n",
                                "-313.960496\n\n",
                                "-315.196213\n\n",
                                "-315.228543\n\n",
                                "-315.228543\n\n",
                                "-314.381021\n\n",
                                "-312.704069\n\n",
                                "-312.704069\n\n",
                                "-314.529083\n\n"
                            ]
                        }
                    ]
                }
            ]
        }
    ]
}



==> evaluation/smc/data-8.json <==
{
    "benchmark" : [
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-unaligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-unaligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 980.2858886720001, 
                    "ms_run" : [
                        6072.55102539,
                        6059.26782227,
                        6099.3671875,
                        6079.15405273,
                        5878.67895508,
                        6086.34790039,
                        6018.9699707,
                        6011.31420898,
                        6094.3659668,
                        6063.36499023,
                        6027.37768555,
                        5915.46923828,
                        6091.86083984,
                        6080.43896484,
                        6121.93969727,
                        6029.93701172,
                        6053.94702148,
                        6212.88891602,
                        6034.18676758,
                        6137.35888672,
                        5962.91113281,
                        6057.87475586,
                        5978.0871582,
                        6145.13476562,
                        6071.90112305,
                        6024.73095703,
                        5992.22192383,
                        6035.31884766,
                        6055.39697266,
                        6124.84594727,
                        6074.80200195,
                        6107.875,
                        5939.62768555,
                        6153.91723633,
                        5894.35498047,
                        6011.27270508,
                        5971.9440918,
                        6013.26708984,
                        6136.98291016,
                        6103.47924805,
                        6102.26293945,
                        6051.98095703,
                        6103.80688477,
                        6137.09814453,
                        6068.69506836,
                        6091.93701172,
                        6085.72705078,
                        6001.00292969,
                        5902.79003906,
                        5907.94287109,
                        5863.65014648,
                        6120.31811523,
                        6042.31713867,
                        5966.4699707,
                        6040.02807617,
                        6011.48486328,
                        6062.79296875,
                        6004.77490234,
                        6077.5871582,
                        6100.71679688,
                        6069.30688477,
                        6079.81298828,
                        6083.57104492,
                        6088.32617188,
                        6057.00683594,
                        6122.01806641,
                        6100.60791016,
                        6059.55883789,
                        6149.22827148,
                        6069.70703125,
                        6048.45703125,
                        6141.18603516,
                        6109.88720703,
                        5949.72705078,
                        6015.51416016,
                        6040.87915039,
                        6118.71606445,
                        6128.05712891,
                        6041.17285156,
                        6094.80639648,
                        6044.84521484,
                        6143.90893555,
                        6093.65112305,
                        5909.71899414,
                        6011.203125,
                        5947.95092773,
                        6064.19897461,
                        6054.78588867,
                        6050.84106445,
                        6106.74023438,
                        6065.39794922,
                        6115.39990234,
                        6078.45214844,
                        6052.60717773,
                        6026.13183594,
                        5887.5480957,
                        6013.09008789,
                        6083.56811523,
                        6190.00390625,
                        6042.14086914
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-63.370374\n\n",
                                "-63.388343\n\n",
                                "-62.693423\n\n",
                                "-63.190806\n\n",
                                "-60.139280\n\n",
                                "-63.537618\n\n",
                                "-61.330639\n\n",
                                "-63.449272\n\n",
                                "-63.653404\n\n",
                                "-63.335647\n\n",
                                "-61.930235\n\n",
                                "-60.287378\n\n",
                                "-63.354738\n\n",
                                "-63.838810\n\n",
                                "-63.557989\n\n",
                                "-63.205037\n\n",
                                "-63.422337\n\n",
                                "-63.642390\n\n",
                                "-63.414061\n\n",
                                "-63.408994\n\n",
                                "-60.941727\n\n",
                                "-63.208974\n\n",
                                "-61.844407\n\n",
                                "-63.195416\n\n",
                                "-63.113402\n\n",
                                "-61.914398\n\n",
                                "-61.707974\n\n",
                                "-63.434096\n\n",
                                "-63.238693\n\n",
                                "-63.860167\n\n",
                                "-63.364314\n\n",
                                "-63.863969\n\n",
                                "-60.955863\n\n",
                                "-63.791478\n\n",
                                "-60.290265\n\n",
                                "-61.312092\n\n",
                                "-61.825738\n\n",
                                "-61.872223\n\n",
                                "-63.596792\n\n",
                                "-63.388124\n\n",
                                "-63.471880\n\n",
                                "-63.664158\n\n",
                                "-63.569706\n\n",
                                "-63.798425\n\n",
                                "-63.074370\n\n",
                                "-63.750119\n\n",
                                "-63.247664\n\n",
                                "-61.296036\n\n",
                                "-59.792382\n\n",
                                "-60.265922\n\n",
                                "-59.334025\n\n",
                                "-63.335137\n\n",
                                "-63.548976\n\n",
                                "-61.300002\n\n",
                                "-63.530826\n\n",
                                "-61.289798\n\n",
                                "-63.476263\n\n",
                                "-61.301971\n\n",
                                "-63.719566\n\n",
                                "-63.841994\n\n",
                                "-63.482927\n\n",
                                "-63.688215\n\n",
                                "-63.327220\n\n",
                                "-63.804315\n\n",
                                "-63.156850\n\n",
                                "-63.086914\n\n",
                                "-63.331594\n\n",
                                "-63.478347\n\n",
                                "-63.573176\n\n",
                                "-63.564320\n\n",
                                "-63.407085\n\n",
                                "-63.829751\n\n",
                                "-63.540386\n\n",
                                "-60.939184\n\n",
                                "-63.206077\n\n",
                                "-63.841012\n\n",
                                "-63.375944\n\n",
                                "-63.967975\n\n",
                                "-63.431505\n\n",
                                "-63.692497\n\n",
                                "-63.560808\n\n",
                                "-63.306291\n\n",
                                "-63.971101\n\n",
                                "-60.933271\n\n",
                                "-63.134537\n\n",
                                "-60.254949\n\n",
                                "-63.894952\n\n",
                                "-63.387034\n\n",
                                "-63.382211\n\n",
                                "-63.415768\n\n",
                                "-63.455346\n\n",
                                "-63.966191\n\n",
                                "-63.876157\n\n",
                                "-63.323755\n\n",
                                "-61.914938\n\n",
                                "-60.283211\n\n",
                                "-61.293656\n\n",
                                "-63.072893\n\n",
                                "-63.589991\n\n",
                                "-63.215998\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-unaligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-unaligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 981.851074219, 
                    "ms_run" : [
                        594.9440917970001,
                        598.5778808589999,
                        599.396972656,
                        590.98828125,
                        589.942871094,
                        577.37109375,
                        577.273925781,
                        600.6640625,
                        596.395019531,
                        599.908691406,
                        602.379882812,
                        592.601074219,
                        580.8352050779999,
                        597.979980469,
                        600.70703125,
                        592.0349121089999,
                        583.225097656,
                        597.150878906,
                        595.133300781,
                        593.50390625,
                        594.4230957029999,
                        591.603027344,
                        576.352050781,
                        584.1491699220001,
                        597.728027344,
                        597.9870605470001,
                        601.6569824220001,
                        592.791015625,
                        581.472167969,
                        599.6560058589999,
                        589.669921875,
                        594.295898438,
                        597.0368652339999,
                        595.66796875,
                        595.187011719,
                        596.1169433589999,
                        597.75390625,
                        588.4758300779999,
                        586.75,
                        601.690917969,
                        593.7009277339999,
                        581.1818847660001,
                        590.000976562,
                        582.6579589839999,
                        577.329101562,
                        597.603027344,
                        585.390136719,
                        597.0417480470001,
                        586.2888183589999,
                        584.0261230470001,
                        591.5261230470001,
                        595.482910156,
                        598.936035156,
                        591.1149902339999,
                        589.375976562,
                        597.291015625,
                        600.2590332029999,
                        594.3781738279999,
                        582.6750488279999,
                        583.497070312,
                        588.227050781,
                        590.0822753910001,
                        587.7087402339999,
                        594.2878417970001,
                        587.770996094,
                        599.0061035160001,
                        596.499023438,
                        566.4567871089999,
                        597.3552246089999,
                        591.606933594,
                        599.1091308589999,
                        584.1350097660001,
                        600.6760253910001,
                        591.9719238279999,
                        581.8828125,
                        578.622070312,
                        592.8098144529999,
                        591.4978027339999,
                        602.381835938,
                        593.1062011720001,
                        588.5568847660001,
                        589.6872558589999,
                        585.6042480470001,
                        592.4221191410001,
                        597.963867188,
                        597.9099121089999,
                        589.87890625,
                        582.5,
                        595.6809082029999,
                        597.7829589839999,
                        590.3249511720001,
                        579.3762207029999,
                        598.8508300779999,
                        580.3298339839999,
                        594.7819824220001,
                        587.8430175779999,
                        601.1130371089999,
                        599.318847656,
                        599.807128906,
                        604.0607910160001
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-63.507642\n\n",
                                "-63.507642\n\n",
                                "-63.037160\n\n",
                                "-63.037160\n\n",
                                "-63.780584\n\n",
                                "-63.312398\n\n",
                                "-63.312398\n\n",
                                "-64.367607\n\n",
                                "-64.367607\n\n",
                                "-63.694828\n\n",
                                "-63.714706\n\n",
                                "-63.714706\n\n",
                                "-63.864963\n\n",
                                "-63.864963\n\n",
                                "-64.739707\n\n",
                                "-63.833363\n\n",
                                "-63.833363\n\n",
                                "-64.409809\n\n",
                                "-64.409809\n\n",
                                "-63.170322\n\n",
                                "-64.180526\n\n",
                                "-64.180526\n\n",
                                "-62.644346\n\n",
                                "-62.644346\n\n",
                                "-64.178764\n\n",
                                "-64.429396\n\n",
                                "-64.429396\n\n",
                                "-63.464549\n\n",
                                "-63.254645\n\n",
                                "-63.254645\n\n",
                                "-62.726197\n\n",
                                "-62.726197\n\n",
                                "-63.429170\n\n",
                                "-64.422329\n\n",
                                "-64.422329\n\n",
                                "-64.230487\n\n",
                                "-64.230487\n\n",
                                "-63.898760\n\n",
                                "-64.395389\n\n",
                                "-64.395389\n\n",
                                "-63.679739\n\n",
                                "-63.679739\n\n",
                                "-62.770466\n\n",
                                "-63.021488\n\n",
                                "-63.021488\n\n",
                                "-63.958770\n\n",
                                "-63.958770\n\n",
                                "-64.755892\n\n",
                                "-63.611746\n\n",
                                "-63.611746\n\n",
                                "-63.716987\n\n",
                                "-63.716987\n\n",
                                "-64.469664\n\n",
                                "-63.441616\n\n",
                                "-63.441616\n\n",
                                "-64.000497\n\n",
                                "-64.000497\n\n",
                                "-63.591206\n\n",
                                "-63.336435\n\n",
                                "-63.336435\n\n",
                                "-62.900177\n\n",
                                "-62.900177\n\n",
                                "-63.878506\n\n",
                                "-63.371322\n\n",
                                "-63.371322\n\n",
                                "-64.215129\n\n",
                                "-64.215129\n\n",
                                "-59.095943\n\n",
                                "-63.395745\n\n",
                                "-63.395745\n\n",
                                "-64.049901\n\n",
                                "-64.049901\n\n",
                                "-63.413196\n\n",
                                "-64.017727\n\n",
                                "-64.017727\n\n",
                                "-63.290304\n\n",
                                "-63.290304\n\n",
                                "-64.121826\n\n",
                                "-64.229096\n\n",
                                "-64.229096\n\n",
                                "-64.071786\n\n",
                                "-64.071786\n\n",
                                "-63.185735\n\n",
                                "-63.750051\n\n",
                                "-63.750051\n\n",
                                "-64.059006\n\n",
                                "-64.059006\n\n",
                                "-63.778084\n\n",
                                "-64.284083\n\n",
                                "-64.284083\n\n",
                                "-63.420941\n\n",
                                "-63.420941\n\n",
                                "-64.143530\n\n",
                                "-63.588762\n\n",
                                "-63.588762\n\n",
                                "-64.360923\n\n",
                                "-64.360923\n\n",
                                "-64.159619\n\n",
                                "-64.003168\n\n",
                                "-64.003168\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-unaligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-unaligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 985.2521972660001, 
                    "ms_run" : [
                        64.0187988281,
                        64.73779296879999,
                        66.2839355469,
                        62.8120117188,
                        62.9699707031,
                        52.0529785156,
                        65.5927734375,
                        62.1948242188,
                        63.2077636719,
                        55.0812988281,
                        62.37890625,
                        63.4211425781,
                        66.3200683594,
                        64.48095703120001,
                        63.5119628906,
                        67.2102050781,
                        66.8439941406,
                        51.4851074219,
                        62.9619140625,
                        65.7822265625,
                        64.26318359379999,
                        68.0319824219,
                        64.166015625,
                        65.951171875,
                        66.98486328120001,
                        66.5671386719,
                        66.0830078125,
                        67.4831542969,
                        66.0241699219,
                        66.7341308594,
                        53.5600585938,
                        66.6047363281,
                        52.0458984375,
                        66.12890625,
                        64.68603515620001,
                        66.4697265625,
                        50.7727050781,
                        62.9641113281,
                        63.7080078125,
                        53.3771972656,
                        53.3220214844,
                        48.8449707031,
                        48.5791015625,
                        49.9291992188,
                        63.7778320312,
                        61.9289550781,
                        49.2619628906,
                        62.7299804688,
                        60.4150390625,
                        62.7058105469,
                        50.5620117188,
                        49.1979980469,
                        48.8989257812,
                        62.369140625,
                        61.4741210938,
                        65.15283203120001,
                        56.4948730469,
                        50.9296875,
                        50.3940429688,
                        50.6110839844,
                        50.6091308594,
                        61.1381835938,
                        50.1889648438,
                        63.2590332031,
                        64.8610839844,
                        66.1201171875,
                        63.3520507812,
                        69.59814453120001,
                        53.2858886719,
                        65.49609375,
                        62.8330078125,
                        67.72119140620001,
                        52.2548828125,
                        51.8869628906,
                        66.10498046879999,
                        51.9921875,
                        64.9699707031,
                        64.90673828120001,
                        51.6870117188,
                        50.9309082031,
                        65.5290527344,
                        63.8720703125,
                        63.0041503906,
                        64.9851074219,
                        67.7028808594,
                        64.4267578125,
                        65.63720703120001,
                        51.8679199219,
                        52.0842285156,
                        65.65185546879999,
                        63.2268066406,
                        66.4240722656,
                        51.9680175781,
                        50.4729003906,
                        62.0930175781,
                        62.5708007812,
                        64.19384765620001,
                        66.8200683594,
                        63.2788085938,
                        63.451171875
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-62.496119\n\n",
                                "-62.496119\n\n",
                                "-62.496119\n\n",
                                "-62.496119\n\n",
                                "-62.496119\n\n",
                                "-62.496119\n\n",
                                "-62.496119\n\n",
                                "-62.496119\n\n",
                                "-62.496119\n\n",
                                "-62.496119\n\n",
                                "-62.496119\n\n",
                                "-62.496119\n\n",
                                "-64.711996\n\n",
                                "-64.711996\n\n",
                                "-64.711996\n\n",
                                "-64.711996\n\n",
                                "-64.711996\n\n",
                                "-64.711996\n\n",
                                "-64.711996\n\n",
                                "-64.711996\n\n",
                                "-64.711996\n\n",
                                "-64.711996\n\n",
                                "-64.711996\n\n",
                                "-64.711996\n\n",
                                "-64.711996\n\n",
                                "-64.711996\n\n",
                                "-64.741574\n\n",
                                "-64.741574\n\n",
                                "-64.741574\n\n",
                                "-64.741574\n\n",
                                "-64.741574\n\n",
                                "-64.741574\n\n",
                                "-64.741574\n\n",
                                "-64.741574\n\n",
                                "-64.741574\n\n",
                                "-64.741574\n\n",
                                "-64.741574\n\n",
                                "-64.741574\n\n",
                                "-64.741574\n\n",
                                "-64.741574\n\n",
                                "-61.969422\n\n",
                                "-61.969422\n\n",
                                "-61.969422\n\n",
                                "-61.969422\n\n",
                                "-61.969422\n\n",
                                "-61.969422\n\n",
                                "-61.969422\n\n",
                                "-61.969422\n\n",
                                "-61.969422\n\n",
                                "-61.969422\n\n",
                                "-61.969422\n\n",
                                "-61.969422\n\n",
                                "-61.969422\n\n",
                                "-61.969422\n\n",
                                "-61.969422\n\n",
                                "-64.727826\n\n",
                                "-64.727826\n\n",
                                "-64.727826\n\n",
                                "-64.727826\n\n",
                                "-64.727826\n\n",
                                "-64.727826\n\n",
                                "-64.727826\n\n",
                                "-64.727826\n\n",
                                "-64.727826\n\n",
                                "-64.727826\n\n",
                                "-64.727826\n\n",
                                "-64.727826\n\n",
                                "-64.727826\n\n",
                                "-64.727826\n\n",
                                "-64.727826\n\n",
                                "-65.094086\n\n",
                                "-65.094086\n\n",
                                "-65.094086\n\n",
                                "-65.094086\n\n",
                                "-65.094086\n\n",
                                "-65.094086\n\n",
                                "-65.094086\n\n",
                                "-65.094086\n\n",
                                "-65.094086\n\n",
                                "-65.094086\n\n",
                                "-65.094086\n\n",
                                "-65.094086\n\n",
                                "-65.094086\n\n",
                                "-65.094086\n\n",
                                "-64.553314\n\n",
                                "-64.553314\n\n",
                                "-64.553314\n\n",
                                "-64.553314\n\n",
                                "-64.553314\n\n",
                                "-64.553314\n\n",
                                "-64.553314\n\n",
                                "-64.553314\n\n",
                                "-64.553314\n\n",
                                "-64.553314\n\n",
                                "-64.553314\n\n",
                                "-64.553314\n\n",
                                "-64.553314\n\n",
                                "-64.553314\n\n",
                                "-63.073269\n\n",
                                "-63.073269\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-aligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-aligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 967.0710449220001, 
                    "ms_run" : [
                        4173.32714844,
                        4189.24121094,
                        4203.55493164,
                        4200.16088867,
                        4219.51293945,
                        4223.26025391,
                        4217.47680664,
                        4168.09008789,
                        4210.72387695,
                        4187.11108398,
                        4214.6315918,
                        4215.51098633,
                        4218.5012207,
                        4231.83203125,
                        4197.40014648,
                        4182.76513672,
                        4188.08203125,
                        4198.42895508,
                        4212.13305664,
                        4201.47412109,
                        4220.71582031,
                        4198.20410156,
                        4191.42700195,
                        4213.21289062,
                        4188.40820312,
                        4209.90209961,
                        4178.92895508,
                        4276.94311523,
                        4229.09204102,
                        4197.57299805,
                        4181.17797852,
                        4242.53417969,
                        4202.18115234,
                        4180.93798828,
                        4201.47290039,
                        4198.14990234,
                        4169.17285156,
                        4162.82666016,
                        4203.43701172,
                        4242.70605469,
                        4243.8659668,
                        4218.1328125,
                        4178.46801758,
                        4213.02075195,
                        4185.66015625,
                        4171.7590332,
                        4201.89086914,
                        4175.35888672,
                        4219.92700195,
                        4206.21606445,
                        4180.90307617,
                        4179.14208984,
                        4197.89306641,
                        4237.00708008,
                        4178.21313477,
                        4215.05126953,
                        4200.6472168,
                        4180.94897461,
                        4204.64282227,
                        4174.86694336,
                        4242.375,
                        4231.4909668,
                        4180.75683594,
                        4176.53881836,
                        4225.13208008,
                        4173.59082031,
                        4209.32006836,
                        4186.62988281,
                        4191.32714844,
                        4169.81616211,
                        4175.80615234,
                        4187.40991211,
                        4226.32592773,
                        4173.72094727,
                        4177.15307617,
                        4232.875,
                        4189.64599609,
                        4208.98193359,
                        4181.51513672,
                        4170.91308594,
                        4199.25292969,
                        4183.8371582,
                        4155.62719727,
                        4178.75708008,
                        4172.72900391,
                        4172.25097656,
                        4205.87182617,
                        4205.79614258,
                        4212.27709961,
                        4213.46899414,
                        4181.65991211,
                        4243.23291016,
                        4190.25512695,
                        4173.296875,
                        4174.90307617,
                        4217.04516602,
                        4186.87426758,
                        4196.02612305,
                        4231.86206055,
                        4169.78491211
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-61.267237\n\n",
                                "-61.272131\n\n",
                                "-61.269921\n\n",
                                "-61.275537\n\n",
                                "-61.263849\n\n",
                                "-61.271799\n\n",
                                "-61.272528\n\n",
                                "-61.274177\n\n",
                                "-61.270349\n\n",
                                "-61.266599\n\n",
                                "-61.267266\n\n",
                                "-61.269578\n\n",
                                "-61.269179\n\n",
                                "-61.262586\n\n",
                                "-61.266590\n\n",
                                "-61.278324\n\n",
                                "-61.274986\n\n",
                                "-61.270571\n\n",
                                "-61.274645\n\n",
                                "-61.262598\n\n",
                                "-61.270656\n\n",
                                "-61.265736\n\n",
                                "-61.264052\n\n",
                                "-61.269101\n\n",
                                "-61.273602\n\n",
                                "-61.266814\n\n",
                                "-61.273068\n\n",
                                "-61.271135\n\n",
                                "-61.261135\n\n",
                                "-61.257494\n\n",
                                "-61.260663\n\n",
                                "-61.270836\n\n",
                                "-61.269832\n\n",
                                "-61.267666\n\n",
                                "-61.268118\n\n",
                                "-61.263782\n\n",
                                "-61.268026\n\n",
                                "-61.266970\n\n",
                                "-61.279079\n\n",
                                "-61.268354\n\n",
                                "-61.274180\n\n",
                                "-61.268769\n\n",
                                "-61.263507\n\n",
                                "-61.260918\n\n",
                                "-61.258837\n\n",
                                "-61.272177\n\n",
                                "-61.274106\n\n",
                                "-61.267545\n\n",
                                "-61.267311\n\n",
                                "-61.269869\n\n",
                                "-61.268156\n\n",
                                "-61.266239\n\n",
                                "-61.269072\n\n",
                                "-61.264941\n\n",
                                "-61.263110\n\n",
                                "-61.276129\n\n",
                                "-61.270257\n\n",
                                "-61.264045\n\n",
                                "-61.262413\n\n",
                                "-61.271993\n\n",
                                "-61.257002\n\n",
                                "-61.256953\n\n",
                                "-61.267314\n\n",
                                "-61.265724\n\n",
                                "-61.266046\n\n",
                                "-61.264375\n\n",
                                "-61.252683\n\n",
                                "-61.266630\n\n",
                                "-61.271351\n\n",
                                "-61.263322\n\n",
                                "-61.273805\n\n",
                                "-61.273110\n\n",
                                "-61.268909\n\n",
                                "-61.260880\n\n",
                                "-61.275013\n\n",
                                "-61.272350\n\n",
                                "-61.265708\n\n",
                                "-61.265997\n\n",
                                "-61.261262\n\n",
                                "-61.272884\n\n",
                                "-61.260594\n\n",
                                "-61.261605\n\n",
                                "-61.262322\n\n",
                                "-61.270951\n\n",
                                "-61.269190\n\n",
                                "-61.267774\n\n",
                                "-61.273570\n\n",
                                "-61.271211\n\n",
                                "-61.266802\n\n",
                                "-61.265530\n\n",
                                "-61.260857\n\n",
                                "-61.270022\n\n",
                                "-61.266133\n\n",
                                "-61.273728\n\n",
                                "-61.262128\n\n",
                                "-61.277056\n\n",
                                "-61.268541\n\n",
                                "-61.264283\n\n",
                                "-61.265825\n\n",
                                "-61.270994\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-aligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-aligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 970.8132324220001, 
                    "ms_run" : [
                        426.452880859,
                        416.441894531,
                        423.980957031,
                        425.637939453,
                        415.701660156,
                        422.010009766,
                        409.9609375,
                        420.031982422,
                        428.114013672,
                        422.456054688,
                        421.191894531,
                        428.488037109,
                        421.348144531,
                        422.787841797,
                        425.740966797,
                        426.686035156,
                        430.232910156,
                        414.990722656,
                        426.830078125,
                        421.75390625,
                        427.844970703,
                        421.916015625,
                        422.611083984,
                        424.952880859,
                        422.977050781,
                        414.594970703,
                        410.721923828,
                        424.451904297,
                        413.385009766,
                        424.096923828,
                        410.37109375,
                        428.822021484,
                        425.760009766,
                        429.127197266,
                        425.395019531,
                        432.907958984,
                        414.178710938,
                        415.697753906,
                        423.105957031,
                        424.749755859,
                        410.979980469,
                        417.308105469,
                        426.318115234,
                        427.475097656,
                        425.093994141,
                        425.043945312,
                        410.272216797,
                        410.745849609,
                        409.502929688,
                        427.242919922,
                        415.325927734,
                        427.209228516,
                        408.552001953,
                        424.191894531,
                        424.211181641,
                        412.198730469,
                        428.634277344,
                        422.553955078,
                        424.145996094,
                        429.443115234,
                        415.597900391,
                        419.663818359,
                        423.963134766,
                        432.716796875,
                        417.259765625,
                        421.110839844,
                        410.614013672,
                        427.184082031,
                        428.08203125,
                        423.520263672,
                        429.747070312,
                        409.319335938,
                        430.498046875,
                        427.804931641,
                        423.819824219,
                        428.631103516,
                        420.416015625,
                        414.033935547,
                        425.679199219,
                        413.58984375,
                        414.285888672,
                        413.476074219,
                        412.58203125,
                        431.434814453,
                        429.127929688,
                        419.844970703,
                        429.498779297,
                        423.141113281,
                        428.220947266,
                        421.781005859,
                        428.80078125,
                        420.652832031,
                        425.767822266,
                        425.392822266,
                        426.641113281,
                        426.860107422,
                        409.988037109,
                        424.028076172,
                        412.019042969,
                        429.656005859
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-61.258854\n\n",
                                "-61.246431\n\n",
                                "-61.246431\n\n",
                                "-61.268543\n\n",
                                "-61.268543\n\n",
                                "-61.268543\n\n",
                                "-61.253658\n\n",
                                "-61.253658\n\n",
                                "-61.268524\n\n",
                                "-61.268524\n\n",
                                "-61.254821\n\n",
                                "-61.254821\n\n",
                                "-61.254821\n\n",
                                "-61.263251\n\n",
                                "-61.263251\n\n",
                                "-61.270764\n\n",
                                "-61.270764\n\n",
                                "-61.284818\n\n",
                                "-61.284818\n\n",
                                "-61.253276\n\n",
                                "-61.253276\n\n",
                                "-61.253276\n\n",
                                "-61.246165\n\n",
                                "-61.246165\n\n",
                                "-61.273090\n\n",
                                "-61.273090\n\n",
                                "-61.264312\n\n",
                                "-61.264312\n\n",
                                "-61.264312\n\n",
                                "-61.270574\n\n",
                                "-61.270574\n\n",
                                "-61.260125\n\n",
                                "-61.260125\n\n",
                                "-61.287728\n\n",
                                "-61.287728\n\n",
                                "-61.287728\n\n",
                                "-61.271375\n\n",
                                "-61.271375\n\n",
                                "-61.237941\n\n",
                                "-61.237941\n\n",
                                "-61.270362\n\n",
                                "-61.270362\n\n",
                                "-61.270362\n\n",
                                "-61.265602\n\n",
                                "-61.265602\n\n",
                                "-61.260449\n\n",
                                "-61.260449\n\n",
                                "-61.270238\n\n",
                                "-61.270238\n\n",
                                "-61.270238\n\n",
                                "-61.263294\n\n",
                                "-61.263294\n\n",
                                "-61.277633\n\n",
                                "-61.277633\n\n",
                                "-61.273966\n\n",
                                "-61.273966\n\n",
                                "-61.273966\n\n",
                                "-61.247004\n\n",
                                "-61.247004\n\n",
                                "-61.272932\n\n",
                                "-61.272932\n\n",
                                "-61.269700\n\n",
                                "-61.269700\n\n",
                                "-61.269700\n\n",
                                "-61.253215\n\n",
                                "-61.253215\n\n",
                                "-61.275472\n\n",
                                "-61.275472\n\n",
                                "-61.257885\n\n",
                                "-61.257885\n\n",
                                "-61.252259\n\n",
                                "-61.252259\n\n",
                                "-61.252259\n\n",
                                "-61.264377\n\n",
                                "-61.264377\n\n",
                                "-61.253075\n\n",
                                "-61.253075\n\n",
                                "-61.267163\n\n",
                                "-61.267163\n\n",
                                "-61.267163\n\n",
                                "-61.270017\n\n",
                                "-61.270017\n\n",
                                "-61.287188\n\n",
                                "-61.287188\n\n",
                                "-61.258349\n\n",
                                "-61.258349\n\n",
                                "-61.258349\n\n",
                                "-61.274607\n\n",
                                "-61.274607\n\n",
                                "-61.255389\n\n",
                                "-61.255389\n\n",
                                "-61.234935\n\n",
                                "-61.234935\n\n",
                                "-61.234935\n\n",
                                "-61.237420\n\n",
                                "-61.237420\n\n",
                                "-61.256901\n\n",
                                "-61.256901\n\n",
                                "-61.288066\n\n",
                                "-61.288066\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "hmm-aligned.mc --resample manual", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 1000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl hmm-aligned.mc --resample manual -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 1000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 977.5871582029999, 
                    "ms_run" : [
                        52.0871582031,
                        40.0559082031,
                        52.9580078125,
                        55.0061035156,
                        52.37109375,
                        50.8291015625,
                        51.8850097656,
                        51.6538085938,
                        40.0717773438,
                        50.6821289062,
                        52.7770996094,
                        53.8630371094,
                        54.3762207031,
                        52.7370605469,
                        53.8591308594,
                        56.5461425781,
                        51.4621582031,
                        41.1818847656,
                        56.0859375,
                        52.208984375,
                        52.1279296875,
                        51.7590332031,
                        53.6518554688,
                        44.0432128906,
                        51.6518554688,
                        52.0908203125,
                        53.5590820312,
                        42.7609863281,
                        43.2932128906,
                        39.9262695312,
                        51.0561523438,
                        51.0419921875,
                        39.6918945312,
                        51.4709472656,
                        52.1831054688,
                        56.251953125,
                        52.828125,
                        55.2817382812,
                        54.1892089844,
                        55.1440429688,
                        43.6831054688,
                        51.669921875,
                        52.2700195312,
                        55.7709960938,
                        53.7939453125,
                        41.4631347656,
                        54.169921875,
                        54.208984375,
                        52.4128417969,
                        55.9741210938,
                        42.0278320312,
                        51.8620605469,
                        51.8798828125,
                        50.2221679688,
                        52.5236816406,
                        53.5559082031,
                        55.0769042969,
                        40.1242675781,
                        52.6750488281,
                        52.9619140625,
                        42.7448730469,
                        53.4970703125,
                        50.6831054688,
                        52.5571289062,
                        50.5588378906,
                        39.7380371094,
                        39.12890625,
                        39.7058105469,
                        51.8530273438,
                        50.3681640625,
                        51.0002441406,
                        39.8029785156,
                        50.6748046875,
                        51.3840332031,
                        50.9509277344,
                        52.2041015625,
                        53.6479492188,
                        54.9890136719,
                        39.5300292969,
                        38.796875,
                        42.0029296875,
                        38.3049316406,
                        41.5129394531,
                        52.490234375,
                        53.5520019531,
                        50.9987792969,
                        51.3942871094,
                        52.3869628906,
                        41.9487304688,
                        42.9580078125,
                        41.2448730469,
                        38.5539550781,
                        41.0102539062,
                        53.9150390625,
                        52.0061035156,
                        52.171875,
                        50.1337890625,
                        50.4680175781,
                        50.7358398438,
                        50.5529785156
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./hmm/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-61.234807\n\n",
                                "-61.234807\n\n",
                                "-61.234807\n\n",
                                "-61.234807\n\n",
                                "-61.234807\n\n",
                                "-61.234807\n\n",
                                "-61.234807\n\n",
                                "-61.234807\n\n",
                                "-61.234807\n\n",
                                "-61.234807\n\n",
                                "-61.234807\n\n",
                                "-61.234807\n\n",
                                "-61.242249\n\n",
                                "-61.242249\n\n",
                                "-61.242249\n\n",
                                "-61.242249\n\n",
                                "-61.242249\n\n",
                                "-61.242249\n\n",
                                "-61.242249\n\n",
                                "-61.242249\n\n",
                                "-61.242249\n\n",
                                "-61.242249\n\n",
                                "-61.242249\n\n",
                                "-61.242249\n\n",
                                "-61.242249\n\n",
                                "-61.242249\n\n",
                                "-61.242249\n\n",
                                "-61.242249\n\n",
                                "-61.204061\n\n",
                                "-61.204061\n\n",
                                "-61.204061\n\n",
                                "-61.204061\n\n",
                                "-61.204061\n\n",
                                "-61.204061\n\n",
                                "-61.204061\n\n",
                                "-61.204061\n\n",
                                "-61.204061\n\n",
                                "-61.204061\n\n",
                                "-61.204061\n\n",
                                "-61.204061\n\n",
                                "-61.204061\n\n",
                                "-61.204061\n\n",
                                "-61.204061\n\n",
                                "-61.204061\n\n",
                                "-61.204061\n\n",
                                "-61.190697\n\n",
                                "-61.190697\n\n",
                                "-61.190697\n\n",
                                "-61.190697\n\n",
                                "-61.190697\n\n",
                                "-61.190697\n\n",
                                "-61.190697\n\n",
                                "-61.190697\n\n",
                                "-61.190697\n\n",
                                "-61.190697\n\n",
                                "-61.190697\n\n",
                                "-61.190697\n\n",
                                "-61.190697\n\n",
                                "-61.190697\n\n",
                                "-61.190697\n\n",
                                "-61.190697\n\n",
                                "-61.260720\n\n",
                                "-61.260720\n\n",
                                "-61.260720\n\n",
                                "-61.260720\n\n",
                                "-61.260720\n\n",
                                "-61.260720\n\n",
                                "-61.260720\n\n",
                                "-61.260720\n\n",
                                "-61.260720\n\n",
                                "-61.260720\n\n",
                                "-61.260720\n\n",
                                "-61.260720\n\n",
                                "-61.260720\n\n",
                                "-61.260720\n\n",
                                "-61.260720\n\n",
                                "-61.260720\n\n",
                                "-61.260720\n\n",
                                "-61.204013\n\n",
                                "-61.204013\n\n",
                                "-61.204013\n\n",
                                "-61.204013\n\n",
                                "-61.204013\n\n",
                                "-61.204013\n\n",
                                "-61.204013\n\n",
                                "-61.204013\n\n",
                                "-61.204013\n\n",
                                "-61.204013\n\n",
                                "-61.204013\n\n",
                                "-61.204013\n\n",
                                "-61.204013\n\n",
                                "-61.204013\n\n",
                                "-61.204013\n\n",
                                "-61.204013\n\n",
                                "-61.204013\n\n",
                                "-61.204013\n\n",
                                "-61.269301\n\n",
                                "-61.269301\n\n",
                                "-61.269301\n\n",
                                "-61.269301\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1303.52490234, 
                    "ms_run" : [
                        122068.61499,
                        122771.258057,
                        123300.745117,
                        124048.803955,
                        124731.048096,
                        121021.484863,
                        123019.664062,
                        125485.674805,
                        122716.182129,
                        120867.295898,
                        123214.230225,
                        119766.343018,
                        122971.244873,
                        118987.145996,
                        122603.276123,
                        120570.435791,
                        120536.805908,
                        117769.135986,
                        123781.908936,
                        121878.169678,
                        122565.466064,
                        121431.691895,
                        121593.762207,
                        119917.099854,
                        123073.927002,
                        121105.314941,
                        124961.825928,
                        122528.760986,
                        125179.7229,
                        123157.196045,
                        120038.209961,
                        122933.861084,
                        122794.159912,
                        120010.967041,
                        121081.931885,
                        118206.934814,
                        121655.72998,
                        121645.138916,
                        119680.37207,
                        120312.521973,
                        121367.861084,
                        122617.328857,
                        119727.230957,
                        119998.223877,
                        117559.410156,
                        124389.362061,
                        123416.811035,
                        121605.371094,
                        121919.558105,
                        122496.403076,
                        119155.040039,
                        122381.577148,
                        122892.61499,
                        122240.083008,
                        120420.062012,
                        119761.035156,
                        117907.701904,
                        120732.85376,
                        122380.515137,
                        121928.558838,
                        120112.569824,
                        126200.521973,
                        121424.699951,
                        122205.198242,
                        120872.34082,
                        121915.309814,
                        123839.815186,
                        122781.581787,
                        121186.385986,
                        121373.854004,
                        121854.716797,
                        120791.075928,
                        120693.958008,
                        121301.858154,
                        119208.14209,
                        122445.01001,
                        121925.319092,
                        119793.269287,
                        122776.025146,
                        123619.643799,
                        124925.677002,
                        123400.729004,
                        122168.455811,
                        121713.849121,
                        122872.069824,
                        123108.473145,
                        119717.296875,
                        123419.266846,
                        122090.651855,
                        121987.13208,
                        120769.00293,
                        123458.723877,
                        121346.934082,
                        122485.884033,
                        121542.940674,
                        121747.657715,
                        123436.675293,
                        123221.25415,
                        124747.402832,
                        122633.593994
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-316.684558\n\n",
                                "-315.066871\n\n",
                                "-314.940292\n\n",
                                "-318.342097\n\n",
                                "-320.163285\n\n",
                                "-312.870056\n\n",
                                "-317.624640\n\n",
                                "-317.350885\n\n",
                                "-316.793640\n\n",
                                "-314.266473\n\n",
                                "-316.502517\n\n",
                                "-312.332962\n\n",
                                "-315.989196\n\n",
                                "-313.168007\n\n",
                                "-317.015885\n\n",
                                "-313.934111\n\n",
                                "-315.225741\n\n",
                                "-309.722736\n\n",
                                "-320.529653\n\n",
                                "-317.475867\n\n",
                                "-315.714218\n\n",
                                "-316.318703\n\n",
                                "-316.021234\n\n",
                                "-313.169734\n\n",
                                "-318.432716\n\n",
                                "-315.089685\n\n",
                                "-320.807308\n\n",
                                "-317.824773\n\n",
                                "-318.324064\n\n",
                                "-317.163930\n\n",
                                "-312.788210\n\n",
                                "-317.632685\n\n",
                                "-318.141533\n\n",
                                "-313.088450\n\n",
                                "-316.263515\n\n",
                                "-310.485365\n\n",
                                "-318.295588\n\n",
                                "-316.468111\n\n",
                                "-314.031032\n\n",
                                "-315.215865\n\n",
                                "-315.556854\n\n",
                                "-318.163725\n\n",
                                "-312.213811\n\n",
                                "-313.254622\n\n",
                                "-310.105588\n\n",
                                "-319.792342\n\n",
                                "-316.465552\n\n",
                                "-316.340564\n\n",
                                "-315.865504\n\n",
                                "-317.754514\n\n",
                                "-311.151781\n\n",
                                "-317.952318\n\n",
                                "-316.865569\n\n",
                                "-316.791301\n\n",
                                "-313.265386\n\n",
                                "-312.056072\n\n",
                                "-310.432805\n\n",
                                "-314.223860\n\n",
                                "-318.319555\n\n",
                                "-318.077797\n\n",
                                "-315.352433\n\n",
                                "-318.029098\n\n",
                                "-317.746288\n\n",
                                "-317.606421\n\n",
                                "-316.145688\n\n",
                                "-317.241684\n\n",
                                "-316.796843\n\n",
                                "-318.158754\n\n",
                                "-313.162964\n\n",
                                "-315.389771\n\n",
                                "-317.642798\n\n",
                                "-315.990606\n\n",
                                "-315.999397\n\n",
                                "-315.014248\n\n",
                                "-314.219447\n\n",
                                "-317.431194\n\n",
                                "-316.615876\n\n",
                                "-311.843828\n\n",
                                "-317.593208\n\n",
                                "-316.154984\n\n",
                                "-318.725061\n\n",
                                "-316.441131\n\n",
                                "-316.516923\n\n",
                                "-315.867631\n\n",
                                "-318.267455\n\n",
                                "-317.733476\n\n",
                                "-312.322936\n\n",
                                "-318.265919\n\n",
                                "-315.716404\n\n",
                                "-317.447807\n\n",
                                "-314.300511\n\n",
                                "-316.058506\n\n",
                                "-315.450154\n\n",
                                "-317.179652\n\n",
                                "-314.556487\n\n",
                                "-314.831557\n\n",
                                "-318.422242\n\n",
                                "-318.238534\n\n",
                                "-319.628605\n\n",
                                "-316.013498\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1242.8359375, 
                    "ms_run" : [
                        11825.9750977,
                        11680.3161621,
                        12123.8950195,
                        11958.4189453,
                        11559.9511719,
                        11967.3359375,
                        11884.4672852,
                        11732.9069824,
                        11871.1491699,
                        11700.2548828,
                        11651.973877,
                        11748.5070801,
                        11829.1520996,
                        11815.8120117,
                        11379.0532227,
                        12183.322998,
                        11778.8859863,
                        12039.9348145,
                        11992.3930664,
                        11935.9851074,
                        12032.3510742,
                        11930.2180176,
                        11808.1560059,
                        11741.2531738,
                        12120.546875,
                        12043.5109863,
                        11740.2790527,
                        12005.4008789,
                        11606.9147949,
                        12276.2250977,
                        12114.3562012,
                        12090.2836914,
                        11757.8569336,
                        12058.6271973,
                        11670.8178711,
                        11969.9470215,
                        12061.958252,
                        12155.9899902,
                        11574.8330078,
                        11681.6159668,
                        12079.644043,
                        12088.8139648,
                        11864.6640625,
                        12120.7299805,
                        11833.0661621,
                        12028.8989258,
                        11803.6621094,
                        11614.1408691,
                        11697.019043,
                        12156.4768066,
                        11845.4628906,
                        11727.6582031,
                        11837.6789551,
                        12011.3220215,
                        11644.5939941,
                        11560.1569824,
                        11962.2351074,
                        11732.6906738,
                        12027.6418457,
                        11951.572998,
                        11912.6843262,
                        11941.7890625,
                        11210.8608398,
                        11634.1218262,
                        12122.473877,
                        11940.8249512,
                        11551.9631348,
                        11826.0627441,
                        11995.7900391,
                        11827.4282227,
                        12046.7229004,
                        11586.2978516,
                        12230.7077637,
                        11803.4580078,
                        11789.5908203,
                        11967.8181152,
                        11850.2683105,
                        12124.2819824,
                        11946.677002,
                        11945.4431152,
                        11735.5910645,
                        12050.2941895,
                        11878.0178223,
                        12050.8071289,
                        11903.9438477,
                        11737.8691406,
                        11986.0393066,
                        11888.4221191,
                        11768.6518555,
                        11695.6950684,
                        11514.3171387,
                        11814.9790039,
                        11984.3933105,
                        11728.7451172,
                        12042.3562012,
                        11848.4819336,
                        11648.2600098,
                        11896.5209961,
                        11965.2519531,
                        11711.6779785
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-319.739018\n\n",
                                "-316.491469\n\n",
                                "-323.672307\n\n",
                                "-319.494614\n\n",
                                "-314.810828\n\n",
                                "-322.200874\n\n",
                                "-321.302285\n\n",
                                "-318.493050\n\n",
                                "-319.740689\n\n",
                                "-315.416175\n\n",
                                "-317.398255\n\n",
                                "-315.049598\n\n",
                                "-318.400722\n\n",
                                "-316.497921\n\n",
                                "-312.539632\n\n",
                                "-322.543735\n\n",
                                "-316.989823\n\n",
                                "-323.041760\n\n",
                                "-320.263573\n\n",
                                "-321.199835\n\n",
                                "-323.255661\n\n",
                                "-321.917473\n\n",
                                "-318.327268\n\n",
                                "-317.453539\n\n",
                                "-322.431257\n\n",
                                "-321.658397\n\n",
                                "-317.700583\n\n",
                                "-318.798521\n\n",
                                "-316.905854\n\n",
                                "-322.985623\n\n",
                                "-322.414614\n\n",
                                "-321.768219\n\n",
                                "-319.023549\n\n",
                                "-322.587044\n\n",
                                "-316.915604\n\n",
                                "-320.741282\n\n",
                                "-319.847827\n\n",
                                "-324.683866\n\n",
                                "-315.181469\n\n",
                                "-318.777205\n\n",
                                "-321.619821\n\n",
                                "-321.002764\n\n",
                                "-321.462846\n\n",
                                "-322.758270\n\n",
                                "-319.998825\n\n",
                                "-324.684543\n\n",
                                "-316.613248\n\n",
                                "-316.905982\n\n",
                                "-319.905405\n\n",
                                "-323.806582\n\n",
                                "-321.678912\n\n",
                                "-319.219137\n\n",
                                "-317.449534\n\n",
                                "-321.902758\n\n",
                                "-315.599257\n\n",
                                "-315.447227\n\n",
                                "-323.330903\n\n",
                                "-316.200663\n\n",
                                "-323.180607\n\n",
                                "-320.737731\n\n",
                                "-321.504689\n\n",
                                "-321.596271\n\n",
                                "-308.032684\n\n",
                                "-314.755875\n\n",
                                "-323.112909\n\n",
                                "-319.622949\n\n",
                                "-314.430575\n\n",
                                "-319.968755\n\n",
                                "-323.303876\n\n",
                                "-320.419515\n\n",
                                "-321.753632\n\n",
                                "-316.485640\n\n",
                                "-324.779136\n\n",
                                "-318.049379\n\n",
                                "-320.599600\n\n",
                                "-321.647193\n\n",
                                "-321.264692\n\n",
                                "-323.214037\n\n",
                                "-320.575659\n\n",
                                "-320.520868\n\n",
                                "-317.873330\n\n",
                                "-322.661739\n\n",
                                "-317.841889\n\n",
                                "-324.887838\n\n",
                                "-316.208781\n\n",
                                "-317.303862\n\n",
                                "-320.271906\n\n",
                                "-321.477337\n\n",
                                "-318.729886\n\n",
                                "-316.080151\n\n",
                                "-315.213394\n\n",
                                "-317.909399\n\n",
                                "-320.733118\n\n",
                                "-318.850573\n\n",
                                "-322.856993\n\n",
                                "-319.738171\n\n",
                                "-316.403961\n\n",
                                "-321.779429\n\n",
                                "-321.848418\n\n",
                                "-317.760823\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1240.64819336, 
                    "ms_run" : [
                        837.4230957029999,
                        836.477050781,
                        805.7019042970001,
                        867.748046875,
                        852.1677246089999,
                        860.938964844,
                        822.608886719,
                        840.977050781,
                        829.4938964839999,
                        823.0510253910001,
                        849.7180175779999,
                        842.962890625,
                        835.872070312,
                        823.510253906,
                        803.594238281,
                        828.0739746089999,
                        811.415039062,
                        798.9040527339999,
                        825.6511230470001,
                        812.333007812,
                        821.592773438,
                        829.3688964839999,
                        813.522949219,
                        837.918945312,
                        832.5280761720001,
                        830.4372558589999,
                        787.553222656,
                        785.9201660160001,
                        770.71484375,
                        812.149902344,
                        828.1682128910001,
                        814.8181152339999,
                        801.5480957029999,
                        833.95703125,
                        810.28515625,
                        877.8059082029999,
                        864.854003906,
                        803.7321777339999,
                        804.0270996089999,
                        812.7609863279999,
                        802.109863281,
                        827.4191894529999,
                        844.493164062,
                        798.5183105470001,
                        810.3269042970001,
                        777.2150878910001,
                        842.286132812,
                        821.2561035160001,
                        807.9987792970001,
                        807.4079589839999,
                        817.2160644529999,
                        840.230957031,
                        811.5700683589999,
                        835.561035156,
                        827.5471191410001,
                        812.295898438,
                        823.8220214839999,
                        822.4738769529999,
                        826.233886719,
                        852.184082031,
                        875.6677246089999,
                        814.873046875,
                        848.8522949220001,
                        826.547851562,
                        798.283203125,
                        821.422851562,
                        810.9880371089999,
                        801.099121094,
                        798.4729003910001,
                        815.437988281,
                        803.533203125,
                        758.6721191410001,
                        750.064941406,
                        836.851074219,
                        802.83203125,
                        796.834960938,
                        799.8420410160001,
                        814.0051269529999,
                        818.2150878910001,
                        826.4670410160001,
                        788.6359863279999,
                        793.8303222660001,
                        781.2890625,
                        794.264160156,
                        853.481933594,
                        803.333007812,
                        838.347167969,
                        824.4089355470001,
                        804.754882812,
                        821.623046875,
                        807.3059082029999,
                        826.812988281,
                        807.5559082029999,
                        829.344238281,
                        832.464355469,
                        817.583984375,
                        813.2458496089999,
                        829.788085938,
                        852.572753906,
                        791.575195312
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-328.422491\n\n",
                                "-325.872798\n\n",
                                "-323.054392\n\n",
                                "-331.510355\n\n",
                                "-331.951711\n\n",
                                "-333.133173\n\n",
                                "-325.090630\n\n",
                                "-325.090630\n\n",
                                "-325.612283\n\n",
                                "-321.272832\n\n",
                                "-332.331427\n\n",
                                "-326.948020\n\n",
                                "-326.908743\n\n",
                                "-326.908743\n\n",
                                "-320.174943\n\n",
                                "-328.721744\n\n",
                                "-319.404017\n\n",
                                "-320.586396\n\n",
                                "-319.651361\n\n",
                                "-319.651361\n\n",
                                "-324.803061\n\n",
                                "-322.027698\n\n",
                                "-321.961177\n\n",
                                "-327.235988\n\n",
                                "-323.265649\n\n",
                                "-323.265649\n\n",
                                "-317.677230\n\n",
                                "-320.740154\n\n",
                                "-317.061157\n\n",
                                "-324.277062\n\n",
                                "-324.277062\n\n",
                                "-324.224215\n\n",
                                "-316.617244\n\n",
                                "-323.422130\n\n",
                                "-321.751459\n\n",
                                "-332.284651\n\n",
                                "-332.284651\n\n",
                                "-323.815347\n\n",
                                "-321.339438\n\n",
                                "-318.586131\n\n",
                                "-321.969878\n\n",
                                "-327.661530\n\n",
                                "-327.661530\n\n",
                                "-320.382307\n\n",
                                "-322.736681\n\n",
                                "-317.456920\n\n",
                                "-331.004105\n\n",
                                "-328.669891\n\n",
                                "-328.669891\n\n",
                                "-319.419759\n\n",
                                "-325.017651\n\n",
                                "-329.339580\n\n",
                                "-325.748965\n\n",
                                "-330.739885\n\n",
                                "-330.739885\n\n",
                                "-323.718265\n\n",
                                "-328.201601\n\n",
                                "-328.186400\n\n",
                                "-323.291629\n\n",
                                "-332.401319\n\n",
                                "-332.401319\n\n",
                                "-326.595719\n\n",
                                "-329.529617\n\n",
                                "-325.288607\n\n",
                                "-323.647274\n\n",
                                "-326.555683\n\n",
                                "-326.555683\n\n",
                                "-324.098293\n\n",
                                "-323.638203\n\n",
                                "-328.490880\n\n",
                                "-321.629465\n\n",
                                "-312.125756\n\n",
                                "-312.125756\n\n",
                                "-325.929015\n\n",
                                "-325.820076\n\n",
                                "-323.414343\n\n",
                                "-320.547687\n\n",
                                "-320.547687\n\n",
                                "-326.986808\n\n",
                                "-328.477380\n\n",
                                "-322.113542\n\n",
                                "-317.948359\n\n",
                                "-317.948359\n\n",
                                "-319.748523\n\n",
                                "-327.427371\n\n",
                                "-322.441842\n\n",
                                "-324.265618\n\n",
                                "-321.795540\n\n",
                                "-321.795540\n\n",
                                "-327.325570\n\n",
                                "-323.404710\n\n",
                                "-330.829219\n\n",
                                "-323.762306\n\n",
                                "-323.762306\n\n",
                                "-326.451974\n\n",
                                "-325.528717\n\n",
                                "-325.595555\n\n",
                                "-324.242778\n\n",
                                "-331.607192\n\n",
                                "-319.770490\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1281.671875, 
                    "ms_run" : [
                        57030.3210449,
                        57219.3549805,
                        57507.5700684,
                        57505.9731445,
                        57482.7080078,
                        57652.677002,
                        57337.3540039,
                        57495.7021484,
                        57061.2790527,
                        57503.967041,
                        57321.5478516,
                        57119.4238281,
                        58053.2021484,
                        56839.526123,
                        57283.263916,
                        56999.1779785,
                        57691.1308594,
                        57002.4020996,
                        57107.7819824,
                        57285.3391113,
                        57168.4069824,
                        57213.1140137,
                        57056.0979004,
                        57060.185791,
                        57191.6918945,
                        56990.5039062,
                        57416.1889648,
                        57111.9069824,
                        57041.1520996,
                        58050.0319824,
                        57675.8991699,
                        57785.7297363,
                        57001.0048828,
                        57474.3969727,
                        57174.579834,
                        57065.097168,
                        57216.5878906,
                        56964.6191406,
                        57732.2590332,
                        57656.9912109,
                        57855.9909668,
                        56842.9311523,
                        57183.3540039,
                        57287.9450684,
                        57377.1169434,
                        57978.6379395,
                        57319.2480469,
                        57467.8659668,
                        57262.1918945,
                        57559.3078613,
                        57303.9228516,
                        57248.9509277,
                        57060.1408691,
                        57186.9147949,
                        57055.390625,
                        57764.7641602,
                        56804.8400879,
                        57508.8591309,
                        56984.3999023,
                        56994.2680664,
                        57746.0209961,
                        57175.6079102,
                        57275.3300781,
                        57507.8789062,
                        57360.8088379,
                        57713.3259277,
                        57507.0339355,
                        57466.6169434,
                        57101.1467285,
                        56820.8500977,
                        56884.309082,
                        57241.3549805,
                        56758.3068848,
                        57088.6381836,
                        57060.4770508,
                        57578.1508789,
                        56982.5559082,
                        57312.578125,
                        56990.4208984,
                        56868.526123,
                        57001.5202637,
                        57757.2189941,
                        57326.7868652,
                        56767.8789062,
                        56953.2248535,
                        56814.0239258,
                        56986.4311523,
                        57229.269043,
                        56794.4331055,
                        57097.3171387,
                        56944.2109375,
                        57293.5461426,
                        57488.9709473,
                        57283.9389648,
                        56808.1459961,
                        57664.0939941,
                        56818.0249023,
                        57274.6220703,
                        56780.1660156,
                        57501.2900391
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-304.751949\n\n",
                                "-304.736553\n\n",
                                "-304.777343\n\n",
                                "-304.728272\n\n",
                                "-304.746057\n\n",
                                "-304.755531\n\n",
                                "-304.761700\n\n",
                                "-304.779803\n\n",
                                "-304.736590\n\n",
                                "-304.750850\n\n",
                                "-304.719057\n\n",
                                "-304.718156\n\n",
                                "-304.764576\n\n",
                                "-304.767450\n\n",
                                "-304.778632\n\n",
                                "-304.747755\n\n",
                                "-304.749403\n\n",
                                "-304.718093\n\n",
                                "-304.764938\n\n",
                                "-304.776457\n\n",
                                "-304.735398\n\n",
                                "-304.780921\n\n",
                                "-304.765385\n\n",
                                "-304.784555\n\n",
                                "-304.718307\n\n",
                                "-304.704289\n\n",
                                "-304.752730\n\n",
                                "-304.755427\n\n",
                                "-304.706903\n\n",
                                "-304.770598\n\n",
                                "-304.747160\n\n",
                                "-304.698574\n\n",
                                "-304.763013\n\n",
                                "-304.702575\n\n",
                                "-304.747803\n\n",
                                "-304.734981\n\n",
                                "-304.750878\n\n",
                                "-304.748287\n\n",
                                "-304.757359\n\n",
                                "-304.755643\n\n",
                                "-304.724742\n\n",
                                "-304.718809\n\n",
                                "-304.751910\n\n",
                                "-304.741896\n\n",
                                "-304.767140\n\n",
                                "-304.731025\n\n",
                                "-304.733961\n\n",
                                "-304.744488\n\n",
                                "-304.706605\n\n",
                                "-304.777505\n\n",
                                "-304.725174\n\n",
                                "-304.782040\n\n",
                                "-304.747230\n\n",
                                "-304.734195\n\n",
                                "-304.735258\n\n",
                                "-304.752094\n\n",
                                "-304.771090\n\n",
                                "-304.714731\n\n",
                                "-304.771566\n\n",
                                "-304.740848\n\n",
                                "-304.749068\n\n",
                                "-304.748815\n\n",
                                "-304.764440\n\n",
                                "-304.756014\n\n",
                                "-304.778712\n\n",
                                "-304.735223\n\n",
                                "-304.746586\n\n",
                                "-304.755281\n\n",
                                "-304.743527\n\n",
                                "-304.728981\n\n",
                                "-304.765481\n\n",
                                "-304.754639\n\n",
                                "-304.724278\n\n",
                                "-304.731720\n\n",
                                "-304.734045\n\n",
                                "-304.731468\n\n",
                                "-304.758465\n\n",
                                "-304.699335\n\n",
                                "-304.755618\n\n",
                                "-304.736748\n\n",
                                "-304.799468\n\n",
                                "-304.745572\n\n",
                                "-304.772073\n\n",
                                "-304.713840\n\n",
                                "-304.745157\n\n",
                                "-304.739461\n\n",
                                "-304.742463\n\n",
                                "-304.747968\n\n",
                                "-304.775816\n\n",
                                "-304.736044\n\n",
                                "-304.747917\n\n",
                                "-304.778865\n\n",
                                "-304.765150\n\n",
                                "-304.723492\n\n",
                                "-304.757542\n\n",
                                "-304.776993\n\n",
                                "-304.761796\n\n",
                                "-304.750472\n\n",
                                "-304.748526\n\n",
                                "-304.742262\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1241.55273438, 
                    "ms_run" : [
                        5365.78979492,
                        5365.76098633,
                        5348.58398438,
                        5358.98291016,
                        5347.88500977,
                        5346.109375,
                        5366.30102539,
                        5372.81005859,
                        5370.74389648,
                        5381.16674805,
                        5383.16992188,
                        5399.2980957,
                        5366.56591797,
                        5350.58911133,
                        5405.14916992,
                        5431.51293945,
                        5374.43603516,
                        5367.01928711,
                        5430.22192383,
                        5393.82714844,
                        5400.96801758,
                        5382.3840332,
                        5404.31298828,
                        5375.05615234,
                        5368.23022461,
                        5374.81298828,
                        5402.96191406,
                        5378.01489258,
                        5394.90014648,
                        5387.56591797,
                        5403.88110352,
                        5353.43896484,
                        5440.13085938,
                        5412.70898438,
                        5396.421875,
                        5448.03613281,
                        5381.34301758,
                        5351.3840332,
                        5355.66918945,
                        5415.88623047,
                        5407.8918457,
                        5365.89599609,
                        5396.47485352,
                        5361.99291992,
                        5347.77075195,
                        5392.40380859,
                        5403.91601562,
                        5378.79101562,
                        5361.50219727,
                        5395.02807617,
                        5448.94677734,
                        5367.32324219,
                        5419.16503906,
                        5402.35205078,
                        5364.26416016,
                        5406.31518555,
                        5400.24682617,
                        5370.66186523,
                        5426.76782227,
                        5350.71582031,
                        5373.71191406,
                        5408.171875,
                        5370.53491211,
                        5448.39916992,
                        5387.00415039,
                        5380.69091797,
                        5353.90014648,
                        5418.68188477,
                        5420.93115234,
                        5403.0612793,
                        5402.02514648,
                        5432.16015625,
                        5368.84106445,
                        5388.73510742,
                        5370.68212891,
                        5382.69677734,
                        5351.27880859,
                        5419.68408203,
                        5353.25195312,
                        5402.17993164,
                        5359.55908203,
                        5397.83813477,
                        5370.75219727,
                        5373.05004883,
                        5367.13818359,
                        5407.68115234,
                        5390.47412109,
                        5358.26098633,
                        5349.77612305,
                        5374.76196289,
                        5353.0090332,
                        5378.35083008,
                        5371.78295898,
                        5396.15991211,
                        5442.1940918,
                        5350.42602539,
                        5341.55834961,
                        5334.96411133,
                        5374.89990234,
                        5385.74194336
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-304.792223\n\n",
                                "-304.699554\n\n",
                                "-304.654785\n\n",
                                "-304.836493\n\n",
                                "-304.704184\n\n",
                                "-304.768367\n\n",
                                "-304.735714\n\n",
                                "-304.751962\n\n",
                                "-304.701067\n\n",
                                "-304.867927\n\n",
                                "-304.748259\n\n",
                                "-304.755084\n\n",
                                "-304.746142\n\n",
                                "-304.820888\n\n",
                                "-304.737257\n\n",
                                "-304.666602\n\n",
                                "-304.796456\n\n",
                                "-304.744153\n\n",
                                "-304.661765\n\n",
                                "-304.805902\n\n",
                                "-304.809473\n\n",
                                "-304.738242\n\n",
                                "-304.886795\n\n",
                                "-304.602163\n\n",
                                "-304.758846\n\n",
                                "-304.728877\n\n",
                                "-304.720058\n\n",
                                "-304.797890\n\n",
                                "-304.776836\n\n",
                                "-304.751930\n\n",
                                "-304.684608\n\n",
                                "-304.701229\n\n",
                                "-304.817875\n\n",
                                "-304.729829\n\n",
                                "-304.715475\n\n",
                                "-304.699630\n\n",
                                "-304.840788\n\n",
                                "-304.773885\n\n",
                                "-304.650099\n\n",
                                "-304.759126\n\n",
                                "-304.725684\n\n",
                                "-304.716832\n\n",
                                "-304.822751\n\n",
                                "-304.699886\n\n",
                                "-304.728159\n\n",
                                "-304.754849\n\n",
                                "-304.717762\n\n",
                                "-304.748681\n\n",
                                "-304.865667\n\n",
                                "-304.835664\n\n",
                                "-304.775996\n\n",
                                "-304.749800\n\n",
                                "-304.832514\n\n",
                                "-304.709918\n\n",
                                "-304.734117\n\n",
                                "-304.666504\n\n",
                                "-304.757873\n\n",
                                "-304.772975\n\n",
                                "-304.802618\n\n",
                                "-304.629372\n\n",
                                "-304.864331\n\n",
                                "-304.733863\n\n",
                                "-304.731421\n\n",
                                "-304.719599\n\n",
                                "-304.876257\n\n",
                                "-304.833324\n\n",
                                "-304.862781\n\n",
                                "-304.721232\n\n",
                                "-304.760075\n\n",
                                "-304.739095\n\n",
                                "-304.748117\n\n",
                                "-304.743221\n\n",
                                "-304.752529\n\n",
                                "-304.744364\n\n",
                                "-304.648843\n\n",
                                "-304.702573\n\n",
                                "-304.653656\n\n",
                                "-304.867626\n\n",
                                "-304.824238\n\n",
                                "-304.748463\n\n",
                                "-304.816187\n\n",
                                "-304.719816\n\n",
                                "-304.616351\n\n",
                                "-304.696695\n\n",
                                "-304.739677\n\n",
                                "-304.587265\n\n",
                                "-304.734280\n\n",
                                "-304.745837\n\n",
                                "-304.754968\n\n",
                                "-304.761439\n\n",
                                "-304.698140\n\n",
                                "-304.923196\n\n",
                                "-304.758865\n\n",
                                "-304.730167\n\n",
                                "-304.789274\n\n",
                                "-304.747585\n\n",
                                "-304.811726\n\n",
                                "-304.715331\n\n",
                                "-304.680033\n\n",
                                "-304.743945\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "crbd-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 2000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl crbd-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 2000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1236.3840332, 
                    "ms_run" : [
                        403.698730469,
                        403.703125,
                        403.34375,
                        407.266113281,
                        403.965087891,
                        409.348876953,
                        390.987792969,
                        390.237304688,
                        403.018066406,
                        388.291015625,
                        384.706054688,
                        407.061767578,
                        404.104003906,
                        404.025146484,
                        403.443847656,
                        402.728271484,
                        387.841064453,
                        407.507080078,
                        402.108154297,
                        388.159912109,
                        408.258056641,
                        402.396972656,
                        384.954101562,
                        391.974853516,
                        412.843994141,
                        402.805908203,
                        386.692138672,
                        389.534912109,
                        385.672851562,
                        389.662841797,
                        388.458984375,
                        408.929931641,
                        398.116210938,
                        405.084960938,
                        389.642089844,
                        400.258789062,
                        402.223144531,
                        409.488037109,
                        397.923828125,
                        397.276855469,
                        399.336914062,
                        396.939941406,
                        401.685058594,
                        400.792236328,
                        387.917236328,
                        408.232910156,
                        400.526855469,
                        399.817138672,
                        404.679931641,
                        408.575195312,
                        401.256103516,
                        400.192871094,
                        401.353759766,
                        407.663085938,
                        401.410888672,
                        405.905761719,
                        408.168212891,
                        395.819091797,
                        390.7109375,
                        383.515136719,
                        401.956054688,
                        409.815917969,
                        402.797119141,
                        396.666015625,
                        398.538818359,
                        394.437988281,
                        398.943115234,
                        402.304931641,
                        407.174804688,
                        408.359130859,
                        407.568847656,
                        396.453857422,
                        410.314941406,
                        399.014892578,
                        400.487792969,
                        409.804199219,
                        401.229248047,
                        401.909912109,
                        400.170166016,
                        409.192138672,
                        399.481933594,
                        401.571044922,
                        404.670898438,
                        394.333007812,
                        407.825927734,
                        403.641845703,
                        410.807861328,
                        399.254638672,
                        398.905029297,
                        400.218994141,
                        411.148193359,
                        402.534179688,
                        397.904785156,
                        389.119873047,
                        411.667724609,
                        400.1328125,
                        398.598144531,
                        402.742919922,
                        408.591064453,
                        401.067138672
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./crbd/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-304.811784\n\n",
                                "-304.811784\n\n",
                                "-304.610041\n\n",
                                "-304.610041\n\n",
                                "-305.002379\n\n",
                                "-305.002379\n\n",
                                "-305.002379\n\n",
                                "-304.676675\n\n",
                                "-304.676675\n\n",
                                "-305.240568\n\n",
                                "-305.240568\n\n",
                                "-305.240568\n\n",
                                "-305.102459\n\n",
                                "-305.102459\n\n",
                                "-304.744889\n\n",
                                "-304.744889\n\n",
                                "-305.116093\n\n",
                                "-305.116093\n\n",
                                "-305.116093\n\n",
                                "-304.751623\n\n",
                                "-304.751623\n\n",
                                "-305.026189\n\n",
                                "-305.026189\n\n",
                                "-305.026189\n\n",
                                "-304.549812\n\n",
                                "-304.549812\n\n",
                                "-305.054870\n\n",
                                "-305.054870\n\n",
                                "-305.054870\n\n",
                                "-304.884857\n\n",
                                "-304.884857\n\n",
                                "-304.777479\n\n",
                                "-304.777479\n\n",
                                "-304.777479\n\n",
                                "-304.786047\n\n",
                                "-304.786047\n\n",
                                "-304.806527\n\n",
                                "-304.806527\n\n",
                                "-304.806527\n\n",
                                "-304.888006\n\n",
                                "-304.888006\n\n",
                                "-304.646829\n\n",
                                "-304.646829\n\n",
                                "-304.670828\n\n",
                                "-304.670828\n\n",
                                "-304.670828\n\n",
                                "-304.119492\n\n",
                                "-304.119492\n\n",
                                "-305.087306\n\n",
                                "-305.087306\n\n",
                                "-305.087306\n\n",
                                "-304.519088\n\n",
                                "-304.519088\n\n",
                                "-304.703463\n\n",
                                "-304.703463\n\n",
                                "-304.703463\n\n",
                                "-304.589343\n\n",
                                "-304.589343\n\n",
                                "-305.007794\n\n",
                                "-305.007794\n\n",
                                "-305.007794\n\n",
                                "-304.697481\n\n",
                                "-304.697481\n\n",
                                "-304.720769\n\n",
                                "-304.720769\n\n",
                                "-304.869142\n\n",
                                "-304.869142\n\n",
                                "-304.869142\n\n",
                                "-304.407199\n\n",
                                "-304.407199\n\n",
                                "-304.668383\n\n",
                                "-304.668383\n\n",
                                "-304.668383\n\n",
                                "-304.793633\n\n",
                                "-304.793633\n\n",
                                "-305.293755\n\n",
                                "-305.293755\n\n",
                                "-305.293755\n\n",
                                "-304.343352\n\n",
                                "-304.343352\n\n",
                                "-305.121511\n\n",
                                "-305.121511\n\n",
                                "-304.724927\n\n",
                                "-304.724927\n\n",
                                "-304.724927\n\n",
                                "-304.811489\n\n",
                                "-304.811489\n\n",
                                "-304.303313\n\n",
                                "-304.303313\n\n",
                                "-304.303313\n\n",
                                "-304.458495\n\n",
                                "-304.458495\n\n",
                                "-305.074463\n\n",
                                "-305.074463\n\n",
                                "-305.074463\n\n",
                                "-304.517312\n\n",
                                "-304.517312\n\n",
                                "-304.483391\n\n",
                                "-304.483391\n\n",
                                "-304.916123\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads2-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 10000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads2-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 10000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1292.37695312, 
                    "ms_run" : [
                        580033.6989749999,
                        645512.682129,
                        649099.869873,
                        604346.46875,
                        642409.897949,
                        603687.4257810001,
                        650441.8786619999,
                        650663.390137,
                        676027.911133,
                        647181.98291,
                        621560.383057,
                        703417.324951,
                        621343.069824,
                        637382.1442869999,
                        638430.112061,
                        648705.035889,
                        620790.693848,
                        643372.391846,
                        583066.7299799999,
                        632040.3950200001,
                        623254.755127,
                        561192.581055,
                        622588.739746,
                        682180.842285,
                        604877.876953,
                        615607.960938,
                        679011.180908,
                        652965.843018,
                        620556.90918,
                        630577.454834,
                        664948.747803,
                        582372.5190429999,
                        681916.7849119999,
                        623565.138184,
                        755020.232178,
                        684056.5270999999,
                        616305.0039060001,
                        617797.25293,
                        556158.954834,
                        590545.599121,
                        659342.633057,
                        695655.760986,
                        604246.25293,
                        600204.524902,
                        628946.030273,
                        576521.101074,
                        646433.78418,
                        622125.9487299999,
                        584599.0971679999,
                        677208.509033,
                        586290.887939,
                        523463.621094,
                        605379.680908,
                        636828.224121,
                        594077.1289060001,
                        583743.703857,
                        591328.291016,
                        648124.798828,
                        638556.904053,
                        615842.700928,
                        594968.8090820001,
                        594636.544922,
                        619805.5036619999,
                        663154.093018,
                        661244.262939,
                        592122.561035,
                        620827.419922,
                        602888.516113,
                        679422.827881,
                        618486.501953,
                        618736.983154,
                        609481.420898,
                        631434.920166,
                        638734.006104,
                        616366.4099119999,
                        609361.882812,
                        671395.162109,
                        593537.6518549999,
                        567450.6362299999,
                        666042.876953,
                        560004.942871,
                        627107.5270999999,
                        636324.819092,
                        581251.084961,
                        587163.4020999999,
                        563575.395996,
                        608091.818848,
                        662860.350098,
                        618500.620117,
                        637239.670166,
                        661963.197998,
                        714194.2150880001,
                        581906.3398439999,
                        610466.956055,
                        679869.478027,
                        600581.821045,
                        620837.9880369999
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-412.194699\n\n",
                                "-445.646252\n\n",
                                "-451.601105\n\n",
                                "-424.116792\n\n",
                                "-445.455509\n\n",
                                "-426.880119\n\n",
                                "-442.935077\n\n",
                                "-451.857911\n\n",
                                "-456.896693\n\n",
                                "-453.428881\n\n",
                                "-441.662283\n\n",
                                "-481.783190\n\n",
                                "-440.404783\n\n",
                                "-440.713511\n\n",
                                "-450.612626\n\n",
                                "-445.094266\n\n",
                                "-435.968395\n\n",
                                "-451.166226\n\n",
                                "-420.400652\n\n",
                                "-437.909411\n\n",
                                "-430.365321\n\n",
                                "-408.509207\n\n",
                                "-433.409648\n\n",
                                "-470.285668\n\n",
                                "-431.126442\n\n",
                                "-433.642018\n\n",
                                "-469.487875\n\n",
                                "-458.287090\n\n",
                                "-448.759548\n\n",
                                "-439.265109\n\n",
                                "-449.237908\n\n",
                                "-416.410726\n\n",
                                "-467.426481\n\n",
                                "-434.502395\n\n",
                                "-509.761216\n\n",
                                "-474.947418\n\n",
                                "-441.111398\n\n",
                                "-431.924591\n\n",
                                "-407.771112\n\n",
                                "-421.767306\n\n",
                                "-452.598440\n\n",
                                "-475.373918\n\n",
                                "-433.720412\n\n",
                                "-429.414231\n\n",
                                "-451.353597\n\n",
                                "-422.085974\n\n",
                                "-438.903451\n\n",
                                "-436.865026\n\n",
                                "-421.610713\n\n",
                                "-481.972915\n\n",
                                "-419.862435\n\n",
                                "-391.612105\n\n",
                                "-432.547540\n\n",
                                "-452.345494\n\n",
                                "-424.501074\n\n",
                                "-417.626071\n\n",
                                "-426.941996\n\n",
                                "-452.222805\n\n",
                                "-442.320314\n\n",
                                "-437.792738\n\n",
                                "-429.121424\n\n",
                                "-422.550985\n\n",
                                "-435.650838\n\n",
                                "-461.261219\n\n",
                                "-459.902742\n\n",
                                "-420.795704\n\n",
                                "-431.859885\n\n",
                                "-440.280839\n\n",
                                "-462.880612\n\n",
                                "-438.736529\n\n",
                                "-435.608870\n\n",
                                "-441.936468\n\n",
                                "-440.394912\n\n",
                                "-445.160448\n\n",
                                "-437.202031\n\n",
                                "-433.506266\n\n",
                                "-469.572656\n\n",
                                "-424.945569\n\n",
                                "-410.116068\n\n",
                                "-465.966948\n\n",
                                "-407.181229\n\n",
                                "-444.145652\n\n",
                                "-441.426669\n\n",
                                "-415.198422\n\n",
                                "-419.074128\n\n",
                                "-408.509436\n\n",
                                "-434.258541\n\n",
                                "-458.104585\n\n",
                                "-438.329454\n\n",
                                "-453.583973\n\n",
                                "-456.948867\n\n",
                                "-493.836240\n\n",
                                "-420.516176\n\n",
                                "-432.827301\n\n",
                                "-471.759237\n\n",
                                "-431.270548\n\n",
                                "-433.797134\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads2-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 10000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads2-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 10000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1277.39501953, 
                    "ms_run" : [
                        57842.2658691,
                        55610.5532227,
                        55562.0041504,
                        62693.6259766,
                        57806.3969727,
                        60217.4382324,
                        62687.6960449,
                        67486.0930176,
                        63108.546875,
                        58321.1760254,
                        52916.8491211,
                        50718.6647949,
                        63262.7509766,
                        52992.7800293,
                        50560.9091797,
                        62290.262207,
                        67624.3818359,
                        63391.8959961,
                        52949.4812012,
                        52602.6000977,
                        55663.4560547,
                        52233.3271484,
                        63411.6450195,
                        55838.8439941,
                        51826.6618652,
                        58601.0788574,
                        61794.755127,
                        60914.9729004,
                        67394.8076172,
                        62061.5927734,
                        58082.4189453,
                        60214.9821777,
                        61849.5549316,
                        64334.848877,
                        63404.1418457,
                        57176.342041,
                        65896.6728516,
                        61840.2949219,
                        51659.1801758,
                        55099.5373535,
                        63160.0629883,
                        73499.2160645,
                        58307.8181152,
                        60575.9389648,
                        51575.7978516,
                        61139.5959473,
                        59857.1721191,
                        61717.5400391,
                        53872.1472168,
                        63081.4389648,
                        59358.4089355,
                        56040.4169922,
                        59849.9643555,
                        70340.44482420001,
                        54415.2932129,
                        69333.5671387,
                        65544.6828613,
                        61846.9760742,
                        56203.6650391,
                        69258.197998,
                        58158.3022461,
                        53791.7099609,
                        56949.0979004,
                        64904.7419434,
                        59899.3830566,
                        64551.8427734,
                        51321.6728516,
                        55719.3391113,
                        53589.3852539,
                        55559.1318359,
                        56062.8930664,
                        54625.9858398,
                        56176.9189453,
                        59175.5681152,
                        57315.8178711,
                        53381.3601074,
                        58486.1921387,
                        53635.9741211,
                        58951.0959473,
                        48078.2580566,
                        54668.7548828,
                        58379.407959,
                        58144.1013184,
                        58545.9570312,
                        55463.4360352,
                        62565.4741211,
                        62262.3278809,
                        58720.097168,
                        50779.2231445,
                        51780.6870117,
                        58774.4421387,
                        64937.9760742,
                        59050.5507812,
                        53765.8049316,
                        49464.5,
                        58211.5039062,
                        62589.5671387,
                        67746.27294920001,
                        58661.5793457
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-436.608660\n\n",
                                "-421.467426\n\n",
                                "-428.277358\n\n",
                                "-454.941251\n\n",
                                "-439.546198\n\n",
                                "-463.752914\n\n",
                                "-461.945455\n\n",
                                "-481.195015\n\n",
                                "-466.243862\n\n",
                                "-445.870278\n\n",
                                "-415.027650\n\n",
                                "-411.010363\n\n",
                                "-479.022426\n\n",
                                "-415.655002\n\n",
                                "-400.943949\n\n",
                                "-468.457404\n\n",
                                "-494.938253\n\n",
                                "-461.388922\n\n",
                                "-419.470685\n\n",
                                "-411.605222\n\n",
                                "-412.052927\n\n",
                                "-411.453155\n\n",
                                "-467.644401\n\n",
                                "-426.627135\n\n",
                                "-414.733893\n\n",
                                "-443.940034\n\n",
                                "-445.786990\n\n",
                                "-461.710400\n\n",
                                "-489.275793\n\n",
                                "-456.721538\n\n",
                                "-429.945141\n\n",
                                "-446.778590\n\n",
                                "-451.885622\n\n",
                                "-487.829221\n\n",
                                "-456.854672\n\n",
                                "-437.587923\n\n",
                                "-470.707939\n\n",
                                "-444.468703\n\n",
                                "-405.603861\n\n",
                                "-421.473659\n\n",
                                "-458.284801\n\n",
                                "-548.681549\n\n",
                                "-430.653320\n\n",
                                "-467.727203\n\n",
                                "-410.882153\n\n",
                                "-448.020825\n\n",
                                "-453.421317\n\n",
                                "-455.821957\n\n",
                                "-422.961936\n\n",
                                "-464.293300\n\n",
                                "-445.756407\n\n",
                                "-417.829755\n\n",
                                "-480.492984\n\n",
                                "-503.005871\n\n",
                                "-418.337897\n\n",
                                "-528.764156\n\n",
                                "-466.346642\n\n",
                                "-460.340808\n\n",
                                "-431.735447\n\n",
                                "-484.563001\n\n",
                                "-425.993441\n\n",
                                "-410.378789\n\n",
                                "-428.320156\n\n",
                                "-486.329771\n\n",
                                "-460.386421\n\n",
                                "-452.463686\n\n",
                                "-413.486513\n\n",
                                "-427.898088\n\n",
                                "-405.146454\n\n",
                                "-415.835466\n\n",
                                "-427.289454\n\n",
                                "-416.530636\n\n",
                                "-418.578337\n\n",
                                "-439.619803\n\n",
                                "-433.681379\n\n",
                                "-423.526289\n\n",
                                "-454.311096\n\n",
                                "-426.038463\n\n",
                                "-444.950979\n\n",
                                "-401.104640\n\n",
                                "-412.120922\n\n",
                                "-449.408418\n\n",
                                "-433.171885\n\n",
                                "-451.343706\n\n",
                                "-426.271180\n\n",
                                "-459.180755\n\n",
                                "-460.319036\n\n",
                                "-430.721257\n\n",
                                "-399.913010\n\n",
                                "-409.503826\n\n",
                                "-434.505200\n\n",
                                "-492.717707\n\n",
                                "-440.711305\n\n",
                                "-429.354300\n\n",
                                "-394.094020\n\n",
                                "-430.109724\n\n",
                                "-460.597216\n\n",
                                "-502.895390\n\n",
                                "-438.687937\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads2-unaligned.mc --resample likelihood", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 10000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads2-unaligned.mc --resample likelihood -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 10000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1310.64501953, 
                    "ms_run" : [
                        3062.96508789,
                        3287.34814453,
                        2878.60986328,
                        3783.19604492,
                        3246.31225586,
                        3480.99389648,
                        3547.05883789,
                        3541.05200195,
                        3929.88500977,
                        3192.44506836,
                        3454.71582031,
                        3440.40600586,
                        3596.61499023,
                        3843.54125977,
                        3623.49707031,
                        4244.62426758,
                        3163.95214844,
                        3676.90307617,
                        3384.08789062,
                        3685.52685547,
                        2676.875,
                        3218.09716797,
                        3336.13305664,
                        3274.91381836,
                        3554.53930664,
                        4564.21801758,
                        3717.91992188,
                        3510.50390625,
                        3645.50585938,
                        3652.49389648,
                        3957.55419922,
                        4220.05273438,
                        3153.87207031,
                        3358.54492188,
                        3955.96606445,
                        3790.25292969,
                        3166.85522461,
                        3684.52197266,
                        3331.02294922,
                        3405.26196289,
                        3698.53393555,
                        4407.72802734,
                        3614.53198242,
                        3455.77294922,
                        3353.01611328,
                        4095.84106445,
                        3620.25292969,
                        3569.8190918,
                        3469.64892578,
                        3343.19018555,
                        2848.35498047,
                        3354.40307617,
                        3453.88427734,
                        3439.56396484,
                        3631.43481445,
                        3128.66503906,
                        3187.51098633,
                        3176.52001953,
                        3354.42114258,
                        3637.09521484,
                        4019.52807617,
                        3858.73608398,
                        3512.07519531,
                        3631.03100586,
                        3699.77319336,
                        2984.48193359,
                        3105.88012695,
                        3080.64794922,
                        3188.85302734,
                        3728.33007812,
                        3522.73217773,
                        4036.26586914,
                        2978.33203125,
                        3019.65698242,
                        3741.52905273,
                        3117.87792969,
                        3588.13769531,
                        3568.22216797,
                        3758.96386719,
                        3383.46386719,
                        3499.53515625,
                        3584.15991211,
                        3251.9987793,
                        4088.49194336,
                        3637.921875,
                        3351.91601562,
                        3777.84887695,
                        4004.27294922,
                        3926.52880859,
                        3614.14794922,
                        3691.95605469,
                        3450.63818359,
                        3158.76293945,
                        3902.62792969,
                        3505.53393555,
                        3286.29614258,
                        3756.30859375,
                        3353.26416016,
                        3676.38500977,
                        3977.27075195
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-386.145808\n\n",
                                "-415.042814\n\n",
                                "-387.868918\n\n",
                                "-421.902408\n\n",
                                "-421.314888\n\n",
                                "-424.497552\n\n",
                                "-420.811356\n\n",
                                "-440.673849\n\n",
                                "-467.424898\n\n",
                                "-394.253019\n\n",
                                "-442.865274\n\n",
                                "-431.448377\n\n",
                                "-410.151432\n\n",
                                "-441.670666\n\n",
                                "-426.112599\n\n",
                                "-498.818838\n\n",
                                "-388.448193\n\n",
                                "-439.699597\n\n",
                                "-457.101363\n\n",
                                "-438.758957\n\n",
                                "-369.510810\n\n",
                                "-426.065983\n\n",
                                "-409.734973\n\n",
                                "-416.808057\n\n",
                                "-426.758777\n\n",
                                "-531.176574\n\n",
                                "-427.170213\n\n",
                                "-423.134345\n\n",
                                "-414.650356\n\n",
                                "-490.014619\n\n",
                                "-440.190238\n\n",
                                "-448.389279\n\n",
                                "-446.505203\n\n",
                                "-407.558989\n\n",
                                "-460.326925\n\n",
                                "-491.107123\n\n",
                                "-420.490171\n\n",
                                "-480.548270\n\n",
                                "-411.895386\n\n",
                                "-410.579317\n\n",
                                "-457.903317\n\n",
                                "-514.977985\n\n",
                                "-437.767289\n\n",
                                "-419.168293\n\n",
                                "-406.322142\n\n",
                                "-454.410192\n\n",
                                "-417.201706\n\n",
                                "-445.396635\n\n",
                                "-421.684948\n\n",
                                "-422.554376\n\n",
                                "-374.260255\n\n",
                                "-390.753085\n\n",
                                "-412.925900\n\n",
                                "-422.570019\n\n",
                                "-454.220547\n\n",
                                "-437.090183\n\n",
                                "-430.733900\n\n",
                                "-434.289391\n\n",
                                "-418.304812\n\n",
                                "-437.896730\n\n",
                                "-459.838514\n\n",
                                "-448.220670\n\n",
                                "-426.043321\n\n",
                                "-454.144994\n\n",
                                "-460.766854\n\n",
                                "-400.391932\n\n",
                                "-439.021802\n\n",
                                "-394.471523\n\n",
                                "-403.903378\n\n",
                                "-437.870110\n\n",
                                "-417.503933\n\n",
                                "-459.938963\n\n",
                                "-385.185124\n\n",
                                "-387.631909\n\n",
                                "-435.554146\n\n",
                                "-397.364961\n\n",
                                "-433.297256\n\n",
                                "-430.025008\n\n",
                                "-441.995012\n\n",
                                "-446.786252\n\n",
                                "-442.710618\n\n",
                                "-469.527621\n\n",
                                "-480.994125\n\n",
                                "-486.222507\n\n",
                                "-459.982393\n\n",
                                "-397.297613\n\n",
                                "-422.696904\n\n",
                                "-451.249500\n\n",
                                "-490.946686\n\n",
                                "-463.553484\n\n",
                                "-422.627051\n\n",
                                "-443.955842\n\n",
                                "-408.803688\n\n",
                                "-507.959544\n\n",
                                "-427.267524\n\n",
                                "-428.948291\n\n",
                                "-427.412124\n\n",
                                "-389.564725\n\n",
                                "-430.229710\n\n",
                                "-465.281076\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "1000000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads2-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 10000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads2-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 10000", 
            "results" : [
                {
                    "command" : "./a.out 1000000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1242.01806641, 
                    "ms_run" : [
                        91448.5888672,
                        91933.9550781,
                        91748.46875,
                        91748.65771480001,
                        91478.670166,
                        92140.0449219,
                        91348.3430176,
                        91984.9069824,
                        92726.1738281,
                        91857.0471191,
                        91766.8591309,
                        91810.598877,
                        92249.39013670001,
                        92243.598877,
                        91785.01806640001,
                        91266.0817871,
                        91985.3701172,
                        92478.44677730001,
                        92203.76318359999,
                        92047.0100098,
                        91829.2050781,
                        92465.14404299999,
                        92283.8381348,
                        91984.47216799999,
                        92301.3710938,
                        92618.9240723,
                        91695.657959,
                        91791.204834,
                        92447.2331543,
                        91857.6308594,
                        91776.60205079999,
                        91507.6779785,
                        91470.3581543,
                        92547.2009277,
                        91412.3049316,
                        91357.2341309,
                        92204.48486329999,
                        91289.64794920001,
                        91772.3708496,
                        91745.8327637,
                        92401.3391113,
                        92241.6252441,
                        91752.0058594,
                        92772.6369629,
                        91571.81396480001,
                        92213.6699219,
                        91288.44189450001,
                        91671.532959,
                        92743.2470703,
                        91643.4528809,
                        92240.73779299999,
                        91535.05224609999,
                        91951.5039062,
                        91795.473877,
                        92256.6760254,
                        91273.9101562,
                        92525.4121094,
                        91521.623291,
                        92578.0769043,
                        92164.8737793,
                        91412.60205079999,
                        92568.3010254,
                        91667.6750488,
                        92592.4260254,
                        91529.6699219,
                        91871.44580079999,
                        92569.6679688,
                        92577.1210938,
                        91169.079834,
                        92948.7990723,
                        92492.30810549999,
                        92213.6159668,
                        91527.0061035,
                        92394.7780762,
                        91636.6591797,
                        92151.85498049999,
                        92145.8469238,
                        92659.3730469,
                        91314.1708984,
                        91929.5898438,
                        91869.4450684,
                        91853.1989746,
                        91868.2839355,
                        91052.9660645,
                        91302.6379395,
                        91371.69287109999,
                        91259.39599609999,
                        91244.1101074,
                        91882.61572269999,
                        91445.76318359999,
                        91278.4030762,
                        91645.92431640001,
                        91390.6062012,
                        91354.7189941,
                        91753.1491699,
                        91581.4768066,
                        91686.1779785,
                        91511.0107422,
                        91530.421875,
                        92373.1169434
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-314.073404\n\n",
                                "-314.103441\n\n",
                                "-314.539580\n\n",
                                "-314.347656\n\n",
                                "-314.309101\n\n",
                                "-314.422124\n\n",
                                "-314.437798\n\n",
                                "-314.130732\n\n",
                                "-314.192217\n\n",
                                "-313.757660\n\n",
                                "-314.371343\n\n",
                                "-314.243310\n\n",
                                "-314.380083\n\n",
                                "-314.328894\n\n",
                                "-314.305299\n\n",
                                "-314.689687\n\n",
                                "-314.705866\n\n",
                                "-314.497561\n\n",
                                "-314.423143\n\n",
                                "-314.386419\n\n",
                                "-314.052562\n\n",
                                "-314.246145\n\n",
                                "-314.179388\n\n",
                                "-314.015024\n\n",
                                "-314.381329\n\n",
                                "-314.136506\n\n",
                                "-314.484306\n\n",
                                "-314.317072\n\n",
                                "-314.341770\n\n",
                                "-314.488890\n\n",
                                "-314.421614\n\n",
                                "-314.205722\n\n",
                                "-314.092728\n\n",
                                "-314.632893\n\n",
                                "-314.420099\n\n",
                                "-314.244948\n\n",
                                "-313.774704\n\n",
                                "-314.441566\n\n",
                                "-314.565725\n\n",
                                "-313.998744\n\n",
                                "-314.554978\n\n",
                                "-314.519836\n\n",
                                "-314.577442\n\n",
                                "-314.058854\n\n",
                                "-314.511450\n\n",
                                "-314.702058\n\n",
                                "-314.414802\n\n",
                                "-314.561191\n\n",
                                "-314.424463\n\n",
                                "-314.404741\n\n",
                                "-314.420717\n\n",
                                "-313.947443\n\n",
                                "-314.264504\n\n",
                                "-314.213538\n\n",
                                "-314.545493\n\n",
                                "-314.161911\n\n",
                                "-314.359552\n\n",
                                "-314.380814\n\n",
                                "-314.389982\n\n",
                                "-313.925395\n\n",
                                "-314.265345\n\n",
                                "-314.399154\n\n",
                                "-314.472365\n\n",
                                "-314.416587\n\n",
                                "-314.408348\n\n",
                                "-314.282323\n\n",
                                "-314.422145\n\n",
                                "-314.350789\n\n",
                                "-314.510963\n\n",
                                "-314.368690\n\n",
                                "-314.663152\n\n",
                                "-314.437694\n\n",
                                "-314.007862\n\n",
                                "-314.473737\n\n",
                                "-314.237548\n\n",
                                "-314.339380\n\n",
                                "-314.519900\n\n",
                                "-314.433069\n\n",
                                "-314.176237\n\n",
                                "-314.416088\n\n",
                                "-314.378575\n\n",
                                "-314.191552\n\n",
                                "-314.225765\n\n",
                                "-314.640050\n\n",
                                "-314.366644\n\n",
                                "-314.316502\n\n",
                                "-314.621650\n\n",
                                "-314.552881\n\n",
                                "-314.265487\n\n",
                                "-314.280650\n\n",
                                "-314.329589\n\n",
                                "-314.495952\n\n",
                                "-314.475344\n\n",
                                "-314.663436\n\n",
                                "-314.641575\n\n",
                                "-314.614883\n\n",
                                "-314.447847\n\n",
                                "-314.129513\n\n",
                                "-314.432179\n\n",
                                "-314.395336\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "100000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads2-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 10000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads2-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 10000", 
            "results" : [
                {
                    "command" : "./a.out 100000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1251.3671875, 
                    "ms_run" : [
                        8756.06176758,
                        8876.558837889999,
                        8878.22485352,
                        8848.51904297,
                        8953.829101560001,
                        8862.6081543,
                        8772.3269043,
                        8923.109130860001,
                        8840.71484375,
                        8833.51220703,
                        8888.04614258,
                        8772.42626953,
                        8819.27514648,
                        8906.9621582,
                        8884.4699707,
                        8831.603027339999,
                        8925.759277339999,
                        8873.84106445,
                        8863.22387695,
                        8763.22314453,
                        8907.11499023,
                        8944.803222660001,
                        8843.17407227,
                        8890.612304689999,
                        8914.616943360001,
                        8899.736816410001,
                        8866.62280273,
                        8884.584960939999,
                        8888.721191410001,
                        8851.556152339999,
                        8877.27685547,
                        8882.863037110001,
                        8866.98876953,
                        8809.90014648,
                        8886.09985352,
                        8827.270996089999,
                        8891.875,
                        8891.31689453,
                        8782.89892578,
                        8739.820068360001,
                        8896.05004883,
                        8838.711914060001,
                        8786.708007810001,
                        8826.03588867,
                        8899.26611328,
                        8895.12182617,
                        8913.442871089999,
                        8902.124023439999,
                        8805.78198242,
                        8910.61914062,
                        8896.15795898,
                        8929.38476562,
                        8932.38598633,
                        8751.27001953,
                        8852.490722660001,
                        8847.404785160001,
                        8801.989746089999,
                        8801.88500977,
                        8863.30786133,
                        8870.65698242,
                        8784.09179688,
                        8916.082275389999,
                        8790.807128910001,
                        8801.653808589999,
                        8794.91796875,
                        8731.85205078,
                        8856.58276367,
                        8816.99780273,
                        8893.10375977,
                        8893.041992189999,
                        8825.09179688,
                        8901.497070310001,
                        8956.863037110001,
                        8838.91015625,
                        8887.90185547,
                        8927.72705078,
                        8903.76904297,
                        8791.87109375,
                        8847.62817383,
                        8941.22607422,
                        8930.88500977,
                        8933.6730957,
                        8804.32885742,
                        8873.155273439999,
                        8778.09179688,
                        8831.396972660001,
                        8882.58422852,
                        8902.907714839999,
                        8807.313964839999,
                        8821.029785160001,
                        8881.900878910001,
                        8765.768066410001,
                        8838.323974610001,
                        8805.504150389999,
                        8828.953125,
                        8860.317871089999,
                        8858.92626953,
                        8814.413818360001,
                        8940.27075195,
                        8792.100097660001
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-315.065085\n\n",
                                "-314.794644\n\n",
                                "-314.382426\n\n",
                                "-315.039315\n\n",
                                "-313.958227\n\n",
                                "-314.188317\n\n",
                                "-315.368684\n\n",
                                "-314.284808\n\n",
                                "-314.211793\n\n",
                                "-314.707967\n\n",
                                "-314.688924\n\n",
                                "-314.888372\n\n",
                                "-315.063301\n\n",
                                "-314.257706\n\n",
                                "-314.248151\n\n",
                                "-314.730997\n\n",
                                "-313.896372\n\n",
                                "-314.636999\n\n",
                                "-315.060993\n\n",
                                "-315.444381\n\n",
                                "-314.740403\n\n",
                                "-314.178378\n\n",
                                "-314.354245\n\n",
                                "-314.305398\n\n",
                                "-314.003395\n\n",
                                "-314.164817\n\n",
                                "-314.741755\n\n",
                                "-315.249763\n\n",
                                "-314.900062\n\n",
                                "-314.647643\n\n",
                                "-314.665515\n\n",
                                "-315.010643\n\n",
                                "-314.694931\n\n",
                                "-314.069244\n\n",
                                "-314.702003\n\n",
                                "-315.113035\n\n",
                                "-314.483215\n\n",
                                "-314.171134\n\n",
                                "-314.798093\n\n",
                                "-315.203971\n\n",
                                "-314.451820\n\n",
                                "-314.440200\n\n",
                                "-314.563161\n\n",
                                "-314.722875\n\n",
                                "-313.380438\n\n",
                                "-314.661420\n\n",
                                "-313.903850\n\n",
                                "-314.488018\n\n",
                                "-314.887232\n\n",
                                "-314.568069\n\n",
                                "-314.434178\n\n",
                                "-313.688960\n\n",
                                "-314.135341\n\n",
                                "-314.897828\n\n",
                                "-314.871286\n\n",
                                "-315.214321\n\n",
                                "-314.867315\n\n",
                                "-314.877898\n\n",
                                "-314.570064\n\n",
                                "-314.980458\n\n",
                                "-315.008475\n\n",
                                "-314.409250\n\n",
                                "-314.595481\n\n",
                                "-315.527015\n\n",
                                "-314.837111\n\n",
                                "-315.208973\n\n",
                                "-314.734106\n\n",
                                "-314.450742\n\n",
                                "-314.751386\n\n",
                                "-314.642574\n\n",
                                "-314.194009\n\n",
                                "-314.314041\n\n",
                                "-313.575494\n\n",
                                "-314.648071\n\n",
                                "-314.539015\n\n",
                                "-313.505470\n\n",
                                "-313.707158\n\n",
                                "-314.884588\n\n",
                                "-313.801888\n\n",
                                "-314.149421\n\n",
                                "-314.530240\n\n",
                                "-314.098030\n\n",
                                "-314.759948\n\n",
                                "-314.751700\n\n",
                                "-315.235133\n\n",
                                "-314.391100\n\n",
                                "-314.471763\n\n",
                                "-314.519670\n\n",
                                "-314.573121\n\n",
                                "-315.311625\n\n",
                                "-314.948408\n\n",
                                "-314.883752\n\n",
                                "-313.645125\n\n",
                                "-314.191160\n\n",
                                "-313.833241\n\n",
                                "-315.035835\n\n",
                                "-313.984703\n\n",
                                "-314.381145\n\n",
                                "-314.924295\n\n",
                                "-314.851723\n\n"
                            ]
                        }
                    ]
                }
            ]
        },
        {
            "app" : {
                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                "fileName" : "experiment.toml", 
                "options" : [
                    {
                        "contents" : "10000", 
                        "name" : "options"
                    },
                    {
                        "contents" : "clads2-unaligned.mc --resample align", 
                        "name" : "argument"
                    },
                    {
                        "contents" : "-j 32 --ess-threshold 1.0 --stack-size 10000", 
                        "name" : "buildOptions"
                    }
                ], 
                "runtime" : "CorePPL"
            }, 
            "buildCommand" : "{buildExtra}; midppl clads2-unaligned.mc --resample align -m rootppl-smc; rootppl out.cu -w -j 32 --ess-threshold 1.0 --stack-size 10000", 
            "results" : [
                {
                    "command" : "./a.out 10000", 
                    "input" : {
                        "cwd" : "", 
                        "data" : "", 
                        "tags" : []
                    }, 
                    "ms_build" : 1231.61083984, 
                    "ms_run" : [
                        585.896972656,
                        585.415039062,
                        594.776855469,
                        600.8059082029999,
                        609.669921875,
                        603.144042969,
                        594.2189941410001,
                        589.4958496089999,
                        595.855957031,
                        611.275878906,
                        618.0078125,
                        627.187011719,
                        594.46484375,
                        596.9631347660001,
                        610.5920410160001,
                        603.5998535160001,
                        609.3361816410001,
                        602.1550292970001,
                        591.0500488279999,
                        610.459960938,
                        605.4890136720001,
                        615.790039062,
                        604.8669433589999,
                        596.9240722660001,
                        603.7810058589999,
                        597.2980957029999,
                        601.161132812,
                        601.816894531,
                        617.6599121089999,
                        610.4611816410001,
                        604.670898438,
                        611.2458496089999,
                        596.080078125,
                        614.672851562,
                        615.1960449220001,
                        610.1320800779999,
                        629.0769042970001,
                        614.247070312,
                        599.2971191410001,
                        595.1110839839999,
                        611.8547363279999,
                        604.8962402339999,
                        613.333007812,
                        598.5568847660001,
                        585.983886719,
                        593.3977050779999,
                        599.848144531,
                        592.3229980470001,
                        610.1640625,
                        599.705078125,
                        596.703125,
                        617.1369628910001,
                        611.249023438,
                        607.6467285160001,
                        604.715820312,
                        614.267089844,
                        595.9948730470001,
                        599.3913574220001,
                        618.0930175779999,
                        594.0798339839999,
                        582.980957031,
                        602.797851562,
                        594.5549316410001,
                        603.1252441410001,
                        608.9020996089999,
                        602.627929688,
                        591.2141113279999,
                        599.02734375,
                        587.0549316410001,
                        585.395019531,
                        598.8171386720001,
                        608.0480957029999,
                        593.7668457029999,
                        602.881347656,
                        599.908691406,
                        604.1340332029999,
                        603.4748535160001,
                        579.772949219,
                        604.689941406,
                        590.290039062,
                        588.1140136720001,
                        600.7248535160001,
                        604.790039062,
                        605.0441894529999,
                        591.191894531,
                        597.6149902339999,
                        603.0300292970001,
                        599.553222656,
                        600.334960938,
                        604.270996094,
                        607.49609375,
                        597.551757812,
                        603.794921875,
                        604.5988769529999,
                        612.028808594,
                        598.895996094,
                        604.5939941410001,
                        595.5661621089999,
                        602.6740722660001,
                        602.813964844
                    ], 
                    "post" : [
                        {
                            "app" : {
                                "cwd" : "/home/daniel/miking-benchmarks/benchmark-suite/benchmarks/ppl/align/./clads/.", 
                                "fileName" : "experiment.toml", 
                                "runtime" : "id"
                            }, 
                            "output" : [
                                "-315.747261\n\n",
                                "-315.863583\n\n",
                                "-314.837299\n\n",
                                "-314.837299\n\n",
                                "-313.723817\n\n",
                                "-315.243273\n\n",
                                "-315.243273\n\n",
                                "-316.074017\n\n",
                                "-316.074017\n\n",
                                "-314.695538\n\n",
                                "-311.984778\n\n",
                                "-311.984778\n\n",
                                "-315.602940\n\n",
                                "-315.602940\n\n",
                                "-314.677403\n\n",
                                "-313.137484\n\n",
                                "-313.137484\n\n",
                                "-315.316578\n\n",
                                "-315.316578\n\n",
                                "-314.369564\n\n",
                                "-314.196969\n\n",
                                "-314.196969\n\n",
                                "-314.492264\n\n",
                                "-315.056635\n\n",
                                "-315.056635\n\n",
                                "-314.649713\n\n",
                                "-314.649713\n\n",
                                "-314.225950\n\n",
                                "-313.934071\n\n",
                                "-313.934071\n\n",
                                "-312.598304\n\n",
                                "-312.598304\n\n",
                                "-314.155261\n\n",
                                "-314.604160\n\n",
                                "-314.604160\n\n",
                                "-314.532208\n\n",
                                "-312.396318\n\n",
                                "-312.396318\n\n",
                                "-316.618676\n\n",
                                "-316.618676\n\n",
                                "-315.392810\n\n",
                                "-314.751630\n\n",
                                "-314.751630\n\n",
                                "-315.330517\n\n",
                                "-315.944044\n\n",
                                "-315.944044\n\n",
                                "-314.397392\n\n",
                                "-314.397392\n\n",
                                "-314.352232\n\n",
                                "-315.265153\n\n",
                                "-315.265153\n\n",
                                "-314.180082\n\n",
                                "-314.180082\n\n",
                                "-314.632156\n\n",
                                "-314.508065\n\n",
                                "-314.508065\n\n",
                                "-315.496548\n\n",
                                "-315.496548\n\n",
                                "-314.824675\n\n",
                                "-314.984831\n\n",
                                "-314.984831\n\n",
                                "-313.404495\n\n",
                                "-315.645855\n\n",
                                "-315.645855\n\n",
                                "-314.746412\n\n",
                                "-314.746412\n\n",
                                "-314.871342\n\n",
                                "-314.642844\n\n",
                                "-314.642844\n\n",
                                "-315.661169\n\n",
                                "-315.661169\n\n",
                                "-313.416733\n\n",
                                "-315.888353\n\n",
                                "-315.888353\n\n",
                                "-314.962942\n\n",
                                "-314.962942\n\n",
                                "-313.876468\n\n",
                                "-315.598922\n\n",
                                "-315.598922\n\n",
                                "-316.257162\n\n",
                                "-316.257162\n\n",
                                "-314.710430\n\n",
                                "-313.802408\n\n",
                                "-313.802408\n\n",
                                "-315.947006\n\n",
                                "-315.947006\n\n",
                                "-314.843132\n\n",
                                "-315.430505\n\n",
                                "-315.430505\n\n",
                                "-314.042665\n\n",
                                "-315.369537\n\n",
                                "-315.369537\n\n",
                                "-313.806145\n\n",
                                "-313.806145\n\n",
                                "-313.791366\n\n",
                                "-315.226094\n\n",
                                "-315.226094\n\n",
                                "-315.271929\n\n",
                                "-315.271929\n\n",
                                "-316.035672\n\n"
                            ]
                        }
                    ]
                }
            ]
        }
    ]
}



==> evaluation/smc/ssm-align-1-box.dat <==
data
-61.25823
-61.25823
-61.25823
-61.25823
-61.25823
-61.25823
-61.25823
-61.25823
-61.25823
-61.25823
-61.25823
-61.25823
-61.25823
-61.25823
-61.25823
-61.25823
-61.25823
-61.259604
-61.259604
-61.259604
-61.259604
-61.259604
-61.259604
-61.259604
-61.259604
-61.259604
-61.259604
-61.259604
-61.259604
-61.259604
-61.259604
-61.259604
-61.259604
-61.309609
-61.309609
-61.309609
-61.309609
-61.309609
-61.309609
-61.309609
-61.309609
-61.309609
-61.309609
-61.309609
-61.309609
-61.309609
-61.309609
-61.309609
-61.309609
-61.309609
-61.309609
-61.2713
-61.2713
-61.2713
-61.2713
-61.2713
-61.2713
-61.2713
-61.2713
-61.2713
-61.2713
-61.2713
-61.2713
-61.2713
-61.2713
-61.2713
-61.2713
-61.293264
-61.293264
-61.293264
-61.293264
-61.293264
-61.293264
-61.293264
-61.293264
-61.293264
-61.293264
-61.293264
-61.293264
-61.293264
-61.293264
-61.293264
-61.293264
-61.375596
-61.375596
-61.375596
-61.375596
-61.375596
-61.375596
-61.375596
-61.375596
-61.375596
-61.375596
-61.375596
-61.375596
-61.375596
-61.375596
-61.375596
-61.375596
-61.375596
-61.310542
-61.310542
-61.310542
-61.310542
-61.310542
-61.310542
-61.310542
-61.310542
-61.310542
-61.310542
-61.310542
-61.205678
-61.205678
-61.205678
-61.205678
-61.205678
-61.205678
-61.205678
-61.205678
-61.205678
-61.205678
-61.205678
-61.205678
-61.205678
-61.205678
-61.205678
-61.205678
-61.291936
-61.291936
-61.291936
-61.291936
-61.291936
-61.291936
-61.291936
-61.291936
-61.291936
-61.291936
-61.291936
-61.291936
-61.291936
-61.291936
-61.291936
-61.291936
-61.291936
-61.291936
-61.291936
-61.394367
-61.394367
-61.394367
-61.394367
-61.394367
-61.394367
-61.394367
-61.394367
-61.394367
-61.394367
-61.394367
-61.394367
-61.394367
-61.394367
-61.394367
-61.394367
-61.394367
-61.288578
-61.288578
-61.288578
-61.288578
-61.288578
-61.288578
-61.288578
-61.288578
-61.288578
-61.288578
-61.288578
-61.288578
-61.288578
-61.288578
-61.288578
-61.288578
-61.288578
-61.358297
-61.358297
-61.358297
-61.358297
-61.358297
-61.358297
-61.358297
-61.358297
-61.358297
-61.358297
-61.358297
-61.358297
-61.358297
-61.358297
-61.358297
-61.358297
-61.250683
-61.250683
-61.250683
-61.250683
-61.234807
-61.234807
-61.234807
-61.234807
-61.234807
-61.234807
-61.234807
-61.234807
-61.234807
-61.234807
-61.234807
-61.234807
-61.242249
-61.242249
-61.242249
-61.242249
-61.242249
-61.242249
-61.242249
-61.242249
-61.242249
-61.242249
-61.242249
-61.242249
-61.242249
-61.242249
-61.242249
-61.242249
-61.204061
-61.204061
-61.204061
-61.204061
-61.204061
-61.204061
-61.204061
-61.204061
-61.204061
-61.204061
-61.204061
-61.204061
-61.204061
-61.204061
-61.204061
-61.204061
-61.204061
-61.190697
-61.190697
-61.190697
-61.190697
-61.190697
-61.190697
-61.190697
-61.190697
-61.190697
-61.190697
-61.190697
-61.190697
-61.190697
-61.190697
-61.190697
-61.190697
-61.26072
-61.26072
-61.26072
-61.26072
-61.26072
-61.26072
-61.26072
-61.26072
-61.26072
-61.26072
-61.26072
-61.26072
-61.26072
-61.26072
-61.26072
-61.26072
-61.26072
-61.204013
-61.204013
-61.204013
-61.204013
-61.204013
-61.204013
-61.204013
-61.204013
-61.204013
-61.204013
-61.204013
-61.204013
-61.204013
-61.204013
-61.204013
-61.204013
-61.204013
-61.204013
-61.269301
-61.269301
-61.269301
-61.269301

==> evaluation/smc/ssm-align-2-box.dat <==
data
-61.293032
-61.246996
-61.246996
-61.246996
-61.290373
-61.290373
-61.251489
-61.251489
-61.306219
-61.306219
-61.306219
-61.272414
-61.272414
-61.27236
-61.27236
-61.287015
-61.287015
-61.264023
-61.264023
-61.264023
-61.242304
-61.242304
-61.257921
-61.257921
-61.290461
-61.290461
-61.290461
-61.279881
-61.279881
-61.277733
-61.277733
-61.283563
-61.283563
-61.283563
-61.277498
-61.277498
-61.256101
-61.256101
-61.248327
-61.248327
-61.248327
-61.252162
-61.252162
-61.259344
-61.259344
-61.267023
-61.267023
-61.257719
-61.257719
-61.257719
-61.238375
-61.238375
-61.295213
-61.295213
-61.281654
-61.281654
-61.281654
-61.262737
-61.262737
-61.296476
-61.296476
-61.267314
-61.267314
-61.267314
-61.290683
-61.290683
-61.287911
-61.287911
-61.261087
-61.261087
-61.261087
-61.245851
-61.245851
-61.251868
-61.251868
-61.289701
-61.289701
-61.291168
-61.291168
-61.291168
-61.25751
-61.25751
-61.268753
-61.268753
-61.264611
-61.264611
-61.264611
-61.274736
-61.274736
-61.255283
-61.255283
-61.257113
-61.257113
-61.257113
-61.255038
-61.255038
-61.267219
-61.267219
-61.235761
-61.235761
-61.269099
-61.278341
-61.278341
-61.246658
-61.246658
-61.291231
-61.291231
-61.291231
-61.266713
-61.266713
-61.271188
-61.271188
-61.248939
-61.248939
-61.248939
-61.237378
-61.237378
-61.274858
-61.274858
-61.243496
-61.243496
-61.243496
-61.237952
-61.237952
-61.249886
-61.249886
-61.273434
-61.273434
-61.273434
-61.260891
-61.260891
-61.255274
-61.255274
-61.231823
-61.231823
-61.263264
-61.263264
-61.263264
-61.261321
-61.261321
-61.25977
-61.25977
-61.258572
-61.258572
-61.258572
-61.264882
-61.264882
-61.250558
-61.250558
-61.274709
-61.274709
-61.274709
-61.286415
-61.286415
-61.270219
-61.270219
-61.256172
-61.256172
-61.256172
-61.261742
-61.261742
-61.24985
-61.24985
-61.279211
-61.279211
-61.279211
-61.294695
-61.294695
-61.261428
-61.261428
-61.260775
-61.260775
-61.259426
-61.259426
-61.259426
-61.248463
-61.248463
-61.280435
-61.280435
-61.279963
-61.279963
-61.279963
-61.27817
-61.27817
-61.270981
-61.270981
-61.263688
-61.263688
-61.263688
-61.278043
-61.278043
-61.281051
-61.281051
-61.259919
-61.259919
-61.255553
-61.255553
-61.255553
-61.285629
-61.285629
-61.258854
-61.246431
-61.246431
-61.268543
-61.268543
-61.268543
-61.253658
-61.253658
-61.268524
-61.268524
-61.254821
-61.254821
-61.254821
-61.263251
-61.263251
-61.270764
-61.270764
-61.284818
-61.284818
-61.253276
-61.253276
-61.253276
-61.246165
-61.246165
-61.27309
-61.27309
-61.264312
-61.264312
-61.264312
-61.270574
-61.270574
-61.260125
-61.260125
-61.287728
-61.287728
-61.287728
-61.271375
-61.271375
-61.237941
-61.237941
-61.270362
-61.270362
-61.270362
-61.265602
-61.265602
-61.260449
-61.260449
-61.270238
-61.270238
-61.270238
-61.263294
-61.263294
-61.277633
-61.277633
-61.273966
-61.273966
-61.273966
-61.247004
-61.247004
-61.272932
-61.272932
-61.2697
-61.2697
-61.2697
-61.253215
-61.253215
-61.275472
-61.275472
-61.257885
-61.257885
-61.252259
-61.252259
-61.252259
-61.264377
-61.264377
-61.253075
-61.253075
-61.267163
-61.267163
-61.267163
-61.270017
-61.270017
-61.287188
-61.287188
-61.258349
-61.258349
-61.258349
-61.274607
-61.274607
-61.255389
-61.255389
-61.234935
-61.234935
-61.234935
-61.23742
-61.23742
-61.256901
-61.256901
-61.288066
-61.288066

==> evaluation/smc/ssm-align-3-box.dat <==
data
-61.270836
-61.264098
-61.272324
-61.274799
-61.268764
-61.269843
-61.275706
-61.259279
-61.266198
-61.270781
-61.273885
-61.267308
-61.266953
-61.270895
-61.269
-61.268134
-61.266845
-61.261745
-61.257732
-61.264719
-61.264562
-61.267376
-61.25805
-61.260334
-61.268704
-61.269525
-61.268296
-61.265475
-61.260214
-61.269732
-61.275152
-61.262266
-61.272387
-61.270166
-61.255235
-61.277186
-61.270921
-61.260541
-61.260635
-61.264865
-61.263225
-61.266618
-61.266156
-61.267523
-61.270597
-61.273087
-61.264721
-61.262348
-61.271991
-61.266679
-61.26953
-61.263324
-61.272137
-61.267907
-61.268979
-61.258624
-61.264732
-61.269714
-61.26838
-61.264933
-61.27051
-61.266283
-61.26552
-61.282368
-61.269142
-61.261584
-61.268544
-61.280711
-61.278944
-61.268359
-61.269997
-61.270801
-61.264046
-61.260028
-61.263482
-61.271105
-61.275874
-61.265852
-61.267592
-61.276224
-61.278403
-61.274463
-61.262025
-61.26988
-61.263719
-61.263466
-61.261604
-61.278315
-61.265939
-61.274699
-61.26306
-61.275552
-61.268998
-61.264977
-61.276387
-61.279475
-61.268722
-61.269181
-61.265176
-61.26244
-61.269924
-61.265475
-61.268006
-61.273229
-61.267359
-61.270595
-61.26782
-61.263572
-61.26075
-61.271085
-61.268123
-61.274829
-61.266283
-61.268497
-61.276432
-61.265662
-61.26071
-61.262175
-61.274056
-61.260653
-61.268796
-61.26477
-61.257332
-61.267412
-61.258396
-61.265345
-61.262826
-61.267845
-61.26716
-61.26398
-61.269864
-61.261937
-61.263676
-61.268705
-61.265631
-61.260336
-61.265353
-61.268117
-61.262948
-61.260684
-61.262529
-61.268653
-61.276129
-61.261634
-61.266943
-61.270292
-61.264572
-61.267565
-61.281583
-61.256138
-61.260198
-61.263115
-61.265845
-61.267329
-61.261435
-61.268094
-61.271597
-61.267224
-61.26922
-61.270937
-61.268812
-61.26553
-61.258106
-61.271409
-61.260758
-61.269453
-61.275133
-61.260692
-61.277783
-61.266113
-61.266738
-61.269284
-61.275368
-61.277917
-61.278091
-61.265895
-61.271921
-61.26698
-61.264813
-61.272284
-61.259354
-61.268313
-61.26564
-61.274885
-61.275874
-61.263722
-61.260119
-61.265474
-61.261647
-61.260258
-61.263028
-61.267324
-61.270989
-61.263069
-61.272033
-61.255219
-61.268042
-61.255687
-61.266753
-61.265128
-61.267237
-61.272131
-61.269921
-61.275537
-61.263849
-61.271799
-61.272528
-61.274177
-61.270349
-61.266599
-61.267266
-61.269578
-61.269179
-61.262586
-61.26659
-61.278324
-61.274986
-61.270571
-61.274645
-61.262598
-61.270656
-61.265736
-61.264052
-61.269101
-61.273602
-61.266814
-61.273068
-61.271135
-61.261135
-61.257494
-61.260663
-61.270836
-61.269832
-61.267666
-61.268118
-61.263782
-61.268026
-61.26697
-61.279079
-61.268354
-61.27418
-61.268769
-61.263507
-61.260918
-61.258837
-61.272177
-61.274106
-61.267545
-61.267311
-61.269869
-61.268156
-61.266239
-61.269072
-61.264941
-61.26311
-61.276129
-61.270257
-61.264045
-61.262413
-61.271993
-61.257002
-61.256953
-61.267314
-61.265724
-61.266046
-61.264375
-61.252683
-61.26663
-61.271351
-61.263322
-61.273805
-61.27311
-61.268909
-61.26088
-61.275013
-61.27235
-61.265708
-61.265997
-61.261262
-61.272884
-61.260594
-61.261605
-61.262322
-61.270951
-61.26919
-61.267774
-61.27357
-61.271211
-61.266802
-61.26553
-61.260857
-61.270022
-61.266133
-61.273728
-61.262128
-61.277056
-61.268541
-61.264283
-61.265825
-61.270994

==> evaluation/smc/ssm-align-bar.dat <==
particles	runtime	std
1000000	4.220033961588733	0.0303244960862527
100000	0.42300252278644	0.0063903581037667466
10000	0.04932435546874833	0.005804582635495328


==> evaluation/smc/ssm-likelihood-1-box.dat <==
data
-64.671068
-64.671068
-64.671068
-64.671068
-64.671068
-64.671068
-64.671068
-64.671068
-64.671068
-64.874653
-64.874653
-64.874653
-64.874653
-64.874653
-64.874653
-64.874653
-64.874653
-64.874653
-64.874653
-64.874653
-64.874653
-64.874653
-62.992887
-62.992887
-62.992887
-62.992887
-62.992887
-62.992887
-62.992887
-62.992887
-62.992887
-62.992887
-62.992887
-62.992887
-62.992887
-62.992887
-65.061654
-65.061654
-65.061654
-65.061654
-65.061654
-65.061654
-65.061654
-65.061654
-65.061654
-65.061654
-65.061654
-65.061654
-65.061654
-61.361213
-61.361213
-61.361213
-61.361213
-61.361213
-61.361213
-61.361213
-61.361213
-61.361213
-61.361213
-61.361213
-61.361213
-61.361213
-61.361213
-61.361213
-61.361213
-64.920295
-64.920295
-64.920295
-64.920295
-64.920295
-64.920295
-64.920295
-64.920295
-64.920295
-64.920295
-64.920295
-64.920295
-64.920295
-64.497329
-64.497329
-64.497329
-64.497329
-64.497329
-64.497329
-64.497329
-64.497329
-64.497329
-64.497329
-64.497329
-64.497329
-64.497329
-64.497329
-64.497329
-62.65521
-62.65521
-62.65521
-62.65521
-62.65521
-62.65521
-62.65521
-64.840759
-64.840759
-64.840759
-64.840759
-64.840759
-64.840759
-64.840759
-64.840759
-64.840759
-64.840759
-64.840759
-64.840759
-64.840759
-64.947267
-64.947267
-64.947267
-64.947267
-64.947267
-64.947267
-64.947267
-64.947267
-64.947267
-64.947267
-64.947267
-64.947267
-64.947267
-64.947267
-64.947267
-61.519853
-61.519853
-61.519853
-61.519853
-61.519853
-61.519853
-61.519853
-61.519853
-61.519853
-61.519853
-61.519853
-61.519853
-61.519853
-61.519853
-64.946369
-64.946369
-64.946369
-64.946369
-64.946369
-64.946369
-64.946369
-64.946369
-64.946369
-64.946369
-64.946369
-64.946369
-64.946369
-64.946369
-64.871155
-64.871155
-64.871155
-64.871155
-64.871155
-64.871155
-64.871155
-64.871155
-64.871155
-64.871155
-64.871155
-64.871155
-64.871155
-64.871155
-64.766511
-64.766511
-64.766511
-64.766511
-64.766511
-64.766511
-64.766511
-64.766511
-64.766511
-64.766511
-64.766511
-64.766511
-64.766511
-64.766511
-62.435801
-62.435801
-62.435801
-62.435801
-62.435801
-62.435801
-62.435801
-62.435801
-62.435801
-62.435801
-62.435801
-62.435801
-62.435801
-62.435801
-62.975157
-62.975157
-62.496119
-62.496119
-62.496119
-62.496119
-62.496119
-62.496119
-62.496119
-62.496119
-62.496119
-62.496119
-62.496119
-62.496119
-64.711996
-64.711996
-64.711996
-64.711996
-64.711996
-64.711996
-64.711996
-64.711996
-64.711996
-64.711996
-64.711996
-64.711996
-64.711996
-64.711996
-64.741574
-64.741574
-64.741574
-64.741574
-64.741574
-64.741574
-64.741574
-64.741574
-64.741574
-64.741574
-64.741574
-64.741574
-64.741574
-64.741574
-61.969422
-61.969422
-61.969422
-61.969422
-61.969422
-61.969422
-61.969422
-61.969422
-61.969422
-61.969422
-61.969422
-61.969422
-61.969422
-61.969422
-61.969422
-64.727826
-64.727826
-64.727826
-64.727826
-64.727826
-64.727826
-64.727826
-64.727826
-64.727826
-64.727826
-64.727826
-64.727826
-64.727826
-64.727826
-64.727826
-65.094086
-65.094086
-65.094086
-65.094086
-65.094086
-65.094086
-65.094086
-65.094086
-65.094086
-65.094086
-65.094086
-65.094086
-65.094086
-65.094086
-64.553314
-64.553314
-64.553314
-64.553314
-64.553314
-64.553314
-64.553314
-64.553314
-64.553314
-64.553314
-64.553314
-64.553314
-64.553314
-64.553314
-63.073269
-63.073269

==> evaluation/smc/ssm-likelihood-2-box.dat <==
data
-59.803115
-63.380292
-63.380292
-63.617383
-63.617383
-59.097197
-64.309953
-64.309953
-62.552933
-62.552933
-63.134393
-59.75225
-59.75225
-62.867279
-62.867279
-63.783744
-63.508394
-63.508394
-64.10491
-64.10491
-64.162683
-62.813473
-62.813473
-63.612739
-63.612739
-62.677505
-63.549067
-63.549067
-64.166356
-64.166356
-62.90265
-64.883147
-64.883147
-63.088747
-62.980719
-62.980719
-63.341896
-63.341896
-63.673228
-64.472083
-64.472083
-63.097899
-63.097899
-63.592004
-63.842506
-63.842506
-63.678797
-63.678797
-63.689212
-64.758133
-64.758133
-63.881855
-63.881855
-64.083047
-64.376362
-64.376362
-64.777332
-64.777332
-64.392414
-64.336322
-64.336322
-64.626566
-63.695725
-63.695725
-63.949182
-63.949182
-63.839791
-63.556811
-63.556811
-62.753802
-62.753802
-63.031938
-62.993202
-62.993202
-63.803767
-63.803767
-64.724508
-63.420079
-63.420079
-63.831591
-63.831591
-62.835242
-63.102202
-63.102202
-63.179024
-63.179024
-64.080999
-63.45245
-63.45245
-62.901592
-61.879529
-61.879529
-63.181059
-63.181059
-64.04327
-62.736485
-62.736485
-64.722976
-64.722976
-63.320465
-63.698156
-63.698156
-53.031934
-53.031934
-64.626811
-64.662984
-64.662984
-64.080439
-64.080439
-63.578078
-63.198022
-63.198022
-64.499183
-64.499183
-62.746057
-64.303133
-64.303133
-63.101184
-63.101184
-62.373279
-64.456861
-64.456861
-62.940343
-62.940343
-64.357487
-64.007674
-64.007674
-63.702332
-63.702332
-63.114626
-63.331415
-63.331415
-63.175305
-63.175305
-64.400167
-63.493431
-63.493431
-64.644219
-63.665951
-63.665951
-63.927209
-63.927209
-63.184271
-64.068088
-64.068088
-64.146106
-64.146106
-64.228126
-63.953373
-63.953373
-63.568329
-63.568329
-62.245069
-64.064397
-64.064397
-58.419852
-58.419852
-63.400174
-64.360731
-64.360731
-64.394035
-64.394035
-63.127264
-64.413796
-64.413796
-64.72574
-64.72574
-63.928274
-64.68752
-64.68752
-63.187908
-63.187908
-64.394336
-64.02534
-64.02534
-62.751205
-63.891719
-63.891719
-64.11932
-64.11932
-63.749139
-63.749139
-63.819163
-62.89527
-62.89527
-63.406152
-63.406152
-64.693365
-64.212328
-64.212328
-63.365633
-62.754594
-62.754594
-59.778776
-59.778776
-64.202638
-64.202638
-63.611158
-63.448689
-63.448689
-63.507642
-63.507642
-63.03716
-63.03716
-63.780584
-63.312398
-63.312398
-64.367607
-64.367607
-63.694828
-63.714706
-63.714706
-63.864963
-63.864963
-64.739707
-63.833363
-63.833363
-64.409809
-64.409809
-63.170322
-64.180526
-64.180526
-62.644346
-62.644346
-64.178764
-64.429396
-64.429396
-63.464549
-63.254645
-63.254645
-62.726197
-62.726197
-63.42917
-64.422329
-64.422329
-64.230487
-64.230487
-63.89876
-64.395389
-64.395389
-63.679739
-63.679739
-62.770466
-63.021488
-63.021488
-63.95877
-63.95877
-64.755892
-63.611746
-63.611746
-63.716987
-63.716987
-64.469664
-63.441616
-63.441616
-64.000497
-64.000497
-63.591206
-63.336435
-63.336435
-62.900177
-62.900177
-63.878506
-63.371322
-63.371322
-64.215129
-64.215129
-59.095943
-63.395745
-63.395745
-64.049901
-64.049901
-63.413196
-64.017727
-64.017727
-63.290304
-63.290304
-64.121826
-64.229096
-64.229096
-64.071786
-64.071786
-63.185735
-63.750051
-63.750051
-64.059006
-64.059006
-63.778084
-64.284083
-64.284083
-63.420941
-63.420941
-64.14353
-63.588762
-63.588762
-64.360923
-64.360923
-64.159619
-64.003168
-64.003168

==> evaluation/smc/ssm-likelihood-3-box.dat <==
data
-63.134726
-63.140468
-62.921873
-63.444979
-61.94847
-63.844439
-63.193655
-60.293816
-63.304723
-63.705353
-63.138292
-63.917881
-63.495039
-63.492804
-63.280146
-63.141529
-63.529216
-63.674296
-63.334575
-63.390019
-63.222882
-63.390899
-63.786014
-63.229094
-63.410336
-63.730078
-63.396364
-63.646439
-63.623567
-63.512281
-60.282647
-63.132793
-63.409119
-61.322174
-61.289397
-63.390752
-64.191486
-62.794586
-63.577965
-63.403198
-63.08387
-60.279688
-63.384733
-63.688105
-61.315491
-63.12303
-63.320789
-63.652999
-61.88999
-63.638276
-61.328882
-63.800633
-63.452059
-59.878659
-63.276404
-63.339061
-63.412069
-63.540332
-63.541786
-63.506232
-60.275204
-63.240994
-63.32501
-63.610011
-63.422129
-63.277924
-63.722918
-60.914119
-62.9532
-63.36058
-63.804525
-63.628115
-63.514067
-63.436753
-63.356436
-63.977887
-63.323676
-63.280494
-62.95998
-63.505045
-62.973139
-63.525966
-63.251803
-63.053418
-63.240291
-61.287287
-61.264444
-63.638506
-63.650355
-63.674252
-63.581025
-63.324289
-63.259226
-63.039289
-63.717362
-63.770942
-63.236088
-63.577324
-63.149477
-63.632245
-63.857078
-63.549643
-63.966543
-63.321491
-61.307563
-63.388115
-61.313767
-63.133144
-63.53042
-63.523047
-63.350054
-61.29191
-61.831778
-63.815682
-63.404407
-63.478049
-63.745895
-63.882353
-63.499752
-63.632774
-61.337046
-63.545764
-60.676433
-63.148953
-61.295739
-63.418888
-63.514559
-63.494173
-63.964851
-63.767937
-63.118143
-63.91379
-63.275439
-63.082494
-63.678094
-63.427288
-63.405076
-63.588873
-63.215797
-63.315517
-63.67873
-63.446117
-60.28244
-60.290255
-63.038929
-63.435419
-63.383816
-63.439526
-63.546942
-63.74749
-63.403807
-63.570544
-63.567404
-63.219718
-63.372472
-63.366577
-60.669968
-63.649643
-63.046529
-61.288919
-63.302029
-63.242476
-63.27934
-63.619793
-63.548239
-61.312876
-61.873837
-63.495579
-61.304658
-63.364406
-63.404766
-60.285508
-63.097139
-63.674747
-61.288539
-63.648924
-63.495748
-63.6995
-63.280011
-63.802244
-63.927964
-63.620163
-63.521022
-63.652109
-63.606321
-63.154929
-63.272881
-63.714898
-63.406172
-63.482571
-63.634681
-63.527822
-62.976679
-63.28545
-63.77164
-63.306363
-63.779004
-63.334483
-63.687345
-63.649821
-63.370374
-63.388343
-62.693423
-63.190806
-60.13928
-63.537618
-61.330639
-63.449272
-63.653404
-63.335647
-61.930235
-60.287378
-63.354738
-63.83881
-63.557989
-63.205037
-63.422337
-63.64239
-63.414061
-63.408994
-60.941727
-63.208974
-61.844407
-63.195416
-63.113402
-61.914398
-61.707974
-63.434096
-63.238693
-63.860167
-63.364314
-63.863969
-60.955863
-63.791478
-60.290265
-61.312092
-61.825738
-61.872223
-63.596792
-63.388124
-63.47188
-63.664158
-63.569706
-63.798425
-63.07437
-63.750119
-63.247664
-61.296036
-59.792382
-60.265922
-59.334025
-63.335137
-63.548976
-61.300002
-63.530826
-61.289798
-63.476263
-61.301971
-63.719566
-63.841994
-63.482927
-63.688215
-63.32722
-63.804315
-63.15685
-63.086914
-63.331594
-63.478347
-63.573176
-63.56432
-63.407085
-63.829751
-63.540386
-60.939184
-63.206077
-63.841012
-63.375944
-63.967975
-63.431505
-63.692497
-63.560808
-63.306291
-63.971101
-60.933271
-63.134537
-60.254949
-63.894952
-63.387034
-63.382211
-63.415768
-63.455346
-63.966191
-63.876157
-63.323755
-61.914938
-60.283211
-61.293656
-63.072893
-63.589991
-63.215998

==> evaluation/smc/ssm-likelihood-bar.dat <==
particles	runtime	std
1000000	6.071572507324134	0.06242110547453421
100000	0.5932941389974034	0.010714738292504434
10000	0.06063687988281267	0.006433627173310481


==> examples/analysis-output.txt <==
let n1: (Bool) -> (Bool) =
  lam h11: Bool.
    let h14: Bool =
      match
        h11
      with
        true
      then
        let h12: Bool =
          false
        in
        h12
      else
        let h13: Bool =
          true
        in
        h13
    in
    h14
in
let n2: (Bool) -> (Bool) =
  lam h21: Bool.
    let h24: Bool =
      match
        h21
      with
        true
      then
        let h22: Bool =
          false
        in
        h22
      else
        let h23: Bool =
          true
        in
        h23
    in
    h24
in
let one: Int =
  1
in
let half: Float =
  0.5
in
let c: Bool =
  true
in
let f1: (Unknown) -> (Unknown) =
  lam x1.
    let t1: Int =
      one
    in
    x1
in
let f2: (Unknown) -> (Int) =
  lam x2.
    let t2: Int =
      one
    in
    t2
in
let f3: (Unknown) -> (Int) =
  lam x3.
    let t3: Int =
      one
    in
    t3
in
let f4: (Unknown) -> (Int) =
  lam x4.
    let t4: Int =
      one
    in
    t4
in
let d1: Dist(Bool) =
  Bernoulli
    half
in
let a1: Bool =
  assume
    d1
in
let v1 =
  f1
    one
in
let v2: Bool =
  n1
    a1
in
let v3: Bool =
  n2
    c
in
let f5: (Unknown) -> (Int) =
  match
    a1
  with
    true
  then
    let t5: Int =
      f4
        one
    in
    f2
  else
    f3
in
let v4: Int =
  f5
    one
in
let i1: Int =
  match
    c
  with
    true
  then
    let t6 =
      f1
        one
    in
    t6
  else
    one
in
let t: [Unknown] =
  [ n1,
    n2,
    one,
    half,
    c,
    f1,
    f2,
    f3,
    f4,
    d1,
    a1,
    v1,
    v2,
    v3,
    f5,
    v4,
    i1 ]
in
t


--- INTERMEDIATE CFA GRAPH ---
*** WORKLIST ***
  [(n1, lam h11. h14), (n2, lam h21. h24), (f1, lam x1. x1), (f2, lam x2. t2), (f3, lam x3. t3), (f4, lam x4. t4), (a1, stoch), (t, [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}])]
*** DATA ***
  n1 =
    lam h11. h14
  n2 =
    lam h21. h24
  f1 =
    lam x1. x1
  f2 =
    lam x2. t2
  f3 =
    lam x3. t3
  f4 =
    lam x4. t4
  a1 =
    stoch
  t =
    [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}]
*** EDGES ***
  h11 =
    h14: match h11 with true
    {stoch} ⊆ h11 ⇒ match condition is stochastic for match h14
    {stoch} ⊆ h11 ⇒ {stoch} ⊆ h14
  h12 =
    h12 ⊆ h14
  h13 =
    h13 ⊆ h14
  n1 =
    {lam >x<. >b<} ⊆ n1 ⇒ a1 ⊆ >x< AND >b< ⊆ v2
    {const with arity > 0} ⊆ n1 ⇒ {const with arity-1} ⊆ v2
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    {stoch} ⊆ n1 ⇒ {stoch} ⊆ v2
  h21 =
    h24: match h21 with true
    {stoch} ⊆ h21 ⇒ match condition is stochastic for match h24
    {stoch} ⊆ h21 ⇒ {stoch} ⊆ h24
  h22 =
    h22 ⊆ h24
  h23 =
    h23 ⊆ h24
  n2 =
    {lam >x<. >b<} ⊆ n2 ⇒ c ⊆ >x< AND >b< ⊆ v3
    {const with arity > 0} ⊆ n2 ⇒ {const with arity-1} ⊆ v3
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    {stoch} ⊆ n2 ⇒ {stoch} ⊆ v3
  one =
    one ⊆ t1
    one ⊆ t2
    one ⊆ t3
    one ⊆ t4
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    one ⊆ i1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
  c =
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    i1: match c with true
    {stoch} ⊆ c ⇒ match condition is stochastic for match i1
    {stoch} ⊆ c ⇒ {stoch} ⊆ i1
  f1 =
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ v1
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ v1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ v1
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ t6
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ t6
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ t6
  f2 =
    f2 ⊆ f5
  f3 =
    f3 ⊆ f5
  f4 =
    {lam >x<. >b<} ⊆ f4 ⇒ one ⊆ >x< AND >b< ⊆ t5
    {const with arity > 0} ⊆ f4 ⇒ {const with arity-1} ⊆ t5
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {stoch} ⊆ f4 ⇒ {stoch} ⊆ t5
  a1 =
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    f5: match a1 with true
    {stoch} ⊆ a1 ⇒ match condition is stochastic for match f5
    {stoch} ⊆ a1 ⇒ {stoch} ⊆ f5
  f5 =
    {lam >x<. >b<} ⊆ f5 ⇒ one ⊆ >x< AND >b< ⊆ v4
    {const with arity > 0} ⊆ f5 ⇒ {const with arity-1} ⊆ v4
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    {stoch} ⊆ f5 ⇒ {stoch} ⊆ v4
  t6 =
    t6 ⊆ i1


--- INTERMEDIATE CFA GRAPH ---
*** WORKLIST ***
  [(h11, stoch), (n2, lam h21. h24), (f1, lam x1. x1), (f2, lam x2. t2), (f3, lam x3. t3), (f4, lam x4. t4), (a1, stoch), (t, [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}])]
*** DATA ***
  h11 =
    stoch
  n1 =
    lam h11. h14
  n2 =
    lam h21. h24
  f1 =
    lam x1. x1
  f2 =
    lam x2. t2
  f3 =
    lam x3. t3
  f4 =
    lam x4. t4
  a1 =
    stoch
  t =
    [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}]
*** EDGES ***
  h11 =
    h14: match h11 with true
    {stoch} ⊆ h11 ⇒ match condition is stochastic for match h14
    {stoch} ⊆ h11 ⇒ {stoch} ⊆ h14
  h12 =
    h12 ⊆ h14
  h13 =
    h13 ⊆ h14
  h14 =
    h14 ⊆ v2
  n1 =
    {lam >x<. >b<} ⊆ n1 ⇒ a1 ⊆ >x< AND >b< ⊆ v2
    {const with arity > 0} ⊆ n1 ⇒ {const with arity-1} ⊆ v2
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    {stoch} ⊆ n1 ⇒ {stoch} ⊆ v2
  h21 =
    h24: match h21 with true
    {stoch} ⊆ h21 ⇒ match condition is stochastic for match h24
    {stoch} ⊆ h21 ⇒ {stoch} ⊆ h24
  h22 =
    h22 ⊆ h24
  h23 =
    h23 ⊆ h24
  n2 =
    {lam >x<. >b<} ⊆ n2 ⇒ c ⊆ >x< AND >b< ⊆ v3
    {const with arity > 0} ⊆ n2 ⇒ {const with arity-1} ⊆ v3
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    {stoch} ⊆ n2 ⇒ {stoch} ⊆ v3
  one =
    one ⊆ t1
    one ⊆ t2
    one ⊆ t3
    one ⊆ t4
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    one ⊆ i1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
  c =
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    i1: match c with true
    {stoch} ⊆ c ⇒ match condition is stochastic for match i1
    {stoch} ⊆ c ⇒ {stoch} ⊆ i1
  f1 =
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ v1
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ v1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ v1
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ t6
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ t6
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ t6
  f2 =
    f2 ⊆ f5
  f3 =
    f3 ⊆ f5
  f4 =
    {lam >x<. >b<} ⊆ f4 ⇒ one ⊆ >x< AND >b< ⊆ t5
    {const with arity > 0} ⊆ f4 ⇒ {const with arity-1} ⊆ t5
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {stoch} ⊆ f4 ⇒ {stoch} ⊆ t5
  a1 =
    a1 ⊆ h11
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    f5: match a1 with true
    {stoch} ⊆ a1 ⇒ match condition is stochastic for match f5
    {stoch} ⊆ a1 ⇒ {stoch} ⊆ f5
  f5 =
    {lam >x<. >b<} ⊆ f5 ⇒ one ⊆ >x< AND >b< ⊆ v4
    {const with arity > 0} ⊆ f5 ⇒ {const with arity-1} ⊆ v4
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    {stoch} ⊆ f5 ⇒ {stoch} ⊆ v4
  t6 =
    t6 ⊆ i1


--- INTERMEDIATE CFA GRAPH ---
*** WORKLIST ***
  [(h14, stoch), (n2, lam h21. h24), (f1, lam x1. x1), (f2, lam x2. t2), (f3, lam x3. t3), (f4, lam x4. t4), (a1, stoch), (t, [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}])]
*** DATA ***
  h11 =
    stoch
  h14 =
    stoch
  n1 =
    lam h11. h14
  n2 =
    lam h21. h24
  f1 =
    lam x1. x1
  f2 =
    lam x2. t2
  f3 =
    lam x3. t3
  f4 =
    lam x4. t4
  a1 =
    stoch
  t =
    [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}]
*** EDGES ***
  h11 =
    h14: match h11 with true
    {stoch} ⊆ h11 ⇒ match condition is stochastic for match h14
    {stoch} ⊆ h11 ⇒ {stoch} ⊆ h14
  h12 =
    h12 ⊆ h14
  h13 =
    h13 ⊆ h14
  h14 =
    h14 ⊆ v2
  n1 =
    {lam >x<. >b<} ⊆ n1 ⇒ a1 ⊆ >x< AND >b< ⊆ v2
    {const with arity > 0} ⊆ n1 ⇒ {const with arity-1} ⊆ v2
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    {stoch} ⊆ n1 ⇒ {stoch} ⊆ v2
  h21 =
    h24: match h21 with true
    {stoch} ⊆ h21 ⇒ match condition is stochastic for match h24
    {stoch} ⊆ h21 ⇒ {stoch} ⊆ h24
  h22 =
    h22 ⊆ h24
  h23 =
    h23 ⊆ h24
  n2 =
    {lam >x<. >b<} ⊆ n2 ⇒ c ⊆ >x< AND >b< ⊆ v3
    {const with arity > 0} ⊆ n2 ⇒ {const with arity-1} ⊆ v3
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    {stoch} ⊆ n2 ⇒ {stoch} ⊆ v3
  one =
    one ⊆ t1
    one ⊆ t2
    one ⊆ t3
    one ⊆ t4
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    one ⊆ i1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
  c =
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    i1: match c with true
    {stoch} ⊆ c ⇒ match condition is stochastic for match i1
    {stoch} ⊆ c ⇒ {stoch} ⊆ i1
  f1 =
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ v1
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ v1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ v1
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ t6
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ t6
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ t6
  f2 =
    f2 ⊆ f5
  f3 =
    f3 ⊆ f5
  f4 =
    {lam >x<. >b<} ⊆ f4 ⇒ one ⊆ >x< AND >b< ⊆ t5
    {const with arity > 0} ⊆ f4 ⇒ {const with arity-1} ⊆ t5
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {stoch} ⊆ f4 ⇒ {stoch} ⊆ t5
  a1 =
    a1 ⊆ h11
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    f5: match a1 with true
    {stoch} ⊆ a1 ⇒ match condition is stochastic for match f5
    {stoch} ⊆ a1 ⇒ {stoch} ⊆ f5
  f5 =
    {lam >x<. >b<} ⊆ f5 ⇒ one ⊆ >x< AND >b< ⊆ v4
    {const with arity > 0} ⊆ f5 ⇒ {const with arity-1} ⊆ v4
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    {stoch} ⊆ f5 ⇒ {stoch} ⊆ v4
  t6 =
    t6 ⊆ i1


--- INTERMEDIATE CFA GRAPH ---
*** WORKLIST ***
  [(v2, stoch), (n2, lam h21. h24), (f1, lam x1. x1), (f2, lam x2. t2), (f3, lam x3. t3), (f4, lam x4. t4), (a1, stoch), (t, [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}])]
*** DATA ***
  h11 =
    stoch
  h14 =
    stoch
  n1 =
    lam h11. h14
  n2 =
    lam h21. h24
  f1 =
    lam x1. x1
  f2 =
    lam x2. t2
  f3 =
    lam x3. t3
  f4 =
    lam x4. t4
  a1 =
    stoch
  v2 =
    stoch
  t =
    [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}]
*** EDGES ***
  h11 =
    h14: match h11 with true
    {stoch} ⊆ h11 ⇒ match condition is stochastic for match h14
    {stoch} ⊆ h11 ⇒ {stoch} ⊆ h14
  h12 =
    h12 ⊆ h14
  h13 =
    h13 ⊆ h14
  h14 =
    h14 ⊆ v2
  n1 =
    {lam >x<. >b<} ⊆ n1 ⇒ a1 ⊆ >x< AND >b< ⊆ v2
    {const with arity > 0} ⊆ n1 ⇒ {const with arity-1} ⊆ v2
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    {stoch} ⊆ n1 ⇒ {stoch} ⊆ v2
  h21 =
    h24: match h21 with true
    {stoch} ⊆ h21 ⇒ match condition is stochastic for match h24
    {stoch} ⊆ h21 ⇒ {stoch} ⊆ h24
  h22 =
    h22 ⊆ h24
  h23 =
    h23 ⊆ h24
  n2 =
    {lam >x<. >b<} ⊆ n2 ⇒ c ⊆ >x< AND >b< ⊆ v3
    {const with arity > 0} ⊆ n2 ⇒ {const with arity-1} ⊆ v3
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    {stoch} ⊆ n2 ⇒ {stoch} ⊆ v3
  one =
    one ⊆ t1
    one ⊆ t2
    one ⊆ t3
    one ⊆ t4
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    one ⊆ i1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
  c =
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    i1: match c with true
    {stoch} ⊆ c ⇒ match condition is stochastic for match i1
    {stoch} ⊆ c ⇒ {stoch} ⊆ i1
  f1 =
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ v1
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ v1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ v1
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ t6
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ t6
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ t6
  f2 =
    f2 ⊆ f5
  f3 =
    f3 ⊆ f5
  f4 =
    {lam >x<. >b<} ⊆ f4 ⇒ one ⊆ >x< AND >b< ⊆ t5
    {const with arity > 0} ⊆ f4 ⇒ {const with arity-1} ⊆ t5
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {stoch} ⊆ f4 ⇒ {stoch} ⊆ t5
  a1 =
    a1 ⊆ h11
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    f5: match a1 with true
    {stoch} ⊆ a1 ⇒ match condition is stochastic for match f5
    {stoch} ⊆ a1 ⇒ {stoch} ⊆ f5
  f5 =
    {lam >x<. >b<} ⊆ f5 ⇒ one ⊆ >x< AND >b< ⊆ v4
    {const with arity > 0} ⊆ f5 ⇒ {const with arity-1} ⊆ v4
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    {stoch} ⊆ f5 ⇒ {stoch} ⊆ v4
  t6 =
    t6 ⊆ i1


--- INTERMEDIATE CFA GRAPH ---
*** WORKLIST ***
  [(n2, lam h21. h24), (f1, lam x1. x1), (f2, lam x2. t2), (f3, lam x3. t3), (f4, lam x4. t4), (a1, stoch), (t, [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}])]
*** DATA ***
  h11 =
    stoch
  h14 =
    stoch
  n1 =
    lam h11. h14
  n2 =
    lam h21. h24
  f1 =
    lam x1. x1
  f2 =
    lam x2. t2
  f3 =
    lam x3. t3
  f4 =
    lam x4. t4
  a1 =
    stoch
  v2 =
    stoch
  t =
    [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}]
*** EDGES ***
  h11 =
    h14: match h11 with true
    {stoch} ⊆ h11 ⇒ match condition is stochastic for match h14
    {stoch} ⊆ h11 ⇒ {stoch} ⊆ h14
  h12 =
    h12 ⊆ h14
  h13 =
    h13 ⊆ h14
  h14 =
    h14 ⊆ v2
  n1 =
    {lam >x<. >b<} ⊆ n1 ⇒ a1 ⊆ >x< AND >b< ⊆ v2
    {const with arity > 0} ⊆ n1 ⇒ {const with arity-1} ⊆ v2
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    {stoch} ⊆ n1 ⇒ {stoch} ⊆ v2
  h21 =
    h24: match h21 with true
    {stoch} ⊆ h21 ⇒ match condition is stochastic for match h24
    {stoch} ⊆ h21 ⇒ {stoch} ⊆ h24
  h22 =
    h22 ⊆ h24
  h23 =
    h23 ⊆ h24
  n2 =
    {lam >x<. >b<} ⊆ n2 ⇒ c ⊆ >x< AND >b< ⊆ v3
    {const with arity > 0} ⊆ n2 ⇒ {const with arity-1} ⊆ v3
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    {stoch} ⊆ n2 ⇒ {stoch} ⊆ v3
  one =
    one ⊆ t1
    one ⊆ t2
    one ⊆ t3
    one ⊆ t4
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    one ⊆ i1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
  c =
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    i1: match c with true
    {stoch} ⊆ c ⇒ match condition is stochastic for match i1
    {stoch} ⊆ c ⇒ {stoch} ⊆ i1
  f1 =
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ v1
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ v1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ v1
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ t6
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ t6
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ t6
  f2 =
    f2 ⊆ f5
  f3 =
    f3 ⊆ f5
  f4 =
    {lam >x<. >b<} ⊆ f4 ⇒ one ⊆ >x< AND >b< ⊆ t5
    {const with arity > 0} ⊆ f4 ⇒ {const with arity-1} ⊆ t5
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {stoch} ⊆ f4 ⇒ {stoch} ⊆ t5
  a1 =
    a1 ⊆ h11
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    f5: match a1 with true
    {stoch} ⊆ a1 ⇒ match condition is stochastic for match f5
    {stoch} ⊆ a1 ⇒ {stoch} ⊆ f5
  f5 =
    {lam >x<. >b<} ⊆ f5 ⇒ one ⊆ >x< AND >b< ⊆ v4
    {const with arity > 0} ⊆ f5 ⇒ {const with arity-1} ⊆ v4
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    {stoch} ⊆ f5 ⇒ {stoch} ⊆ v4
  t6 =
    t6 ⊆ i1


--- INTERMEDIATE CFA GRAPH ---
*** WORKLIST ***
  [(f1, lam x1. x1), (f2, lam x2. t2), (f3, lam x3. t3), (f4, lam x4. t4), (a1, stoch), (t, [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}])]
*** DATA ***
  h11 =
    stoch
  h14 =
    stoch
  n1 =
    lam h11. h14
  n2 =
    lam h21. h24
  f1 =
    lam x1. x1
  f2 =
    lam x2. t2
  f3 =
    lam x3. t3
  f4 =
    lam x4. t4
  a1 =
    stoch
  v2 =
    stoch
  t =
    [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}]
*** EDGES ***
  h11 =
    h14: match h11 with true
    {stoch} ⊆ h11 ⇒ match condition is stochastic for match h14
    {stoch} ⊆ h11 ⇒ {stoch} ⊆ h14
  h12 =
    h12 ⊆ h14
  h13 =
    h13 ⊆ h14
  h14 =
    h14 ⊆ v2
  n1 =
    {lam >x<. >b<} ⊆ n1 ⇒ a1 ⊆ >x< AND >b< ⊆ v2
    {const with arity > 0} ⊆ n1 ⇒ {const with arity-1} ⊆ v2
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    {stoch} ⊆ n1 ⇒ {stoch} ⊆ v2
  h21 =
    h24: match h21 with true
    {stoch} ⊆ h21 ⇒ match condition is stochastic for match h24
    {stoch} ⊆ h21 ⇒ {stoch} ⊆ h24
  h22 =
    h22 ⊆ h24
  h23 =
    h23 ⊆ h24
  h24 =
    h24 ⊆ v3
  n2 =
    {lam >x<. >b<} ⊆ n2 ⇒ c ⊆ >x< AND >b< ⊆ v3
    {const with arity > 0} ⊆ n2 ⇒ {const with arity-1} ⊆ v3
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    {stoch} ⊆ n2 ⇒ {stoch} ⊆ v3
  one =
    one ⊆ t1
    one ⊆ t2
    one ⊆ t3
    one ⊆ t4
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    one ⊆ i1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
  c =
    c ⊆ h21
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    i1: match c with true
    {stoch} ⊆ c ⇒ match condition is stochastic for match i1
    {stoch} ⊆ c ⇒ {stoch} ⊆ i1
  f1 =
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ v1
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ v1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ v1
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ t6
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ t6
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ t6
  f2 =
    f2 ⊆ f5
  f3 =
    f3 ⊆ f5
  f4 =
    {lam >x<. >b<} ⊆ f4 ⇒ one ⊆ >x< AND >b< ⊆ t5
    {const with arity > 0} ⊆ f4 ⇒ {const with arity-1} ⊆ t5
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {stoch} ⊆ f4 ⇒ {stoch} ⊆ t5
  a1 =
    a1 ⊆ h11
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    f5: match a1 with true
    {stoch} ⊆ a1 ⇒ match condition is stochastic for match f5
    {stoch} ⊆ a1 ⇒ {stoch} ⊆ f5
  f5 =
    {lam >x<. >b<} ⊆ f5 ⇒ one ⊆ >x< AND >b< ⊆ v4
    {const with arity > 0} ⊆ f5 ⇒ {const with arity-1} ⊆ v4
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    {stoch} ⊆ f5 ⇒ {stoch} ⊆ v4
  t6 =
    t6 ⊆ i1


--- INTERMEDIATE CFA GRAPH ---
*** WORKLIST ***
  [(f2, lam x2. t2), (f3, lam x3. t3), (f4, lam x4. t4), (a1, stoch), (t, [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}])]
*** DATA ***
  h11 =
    stoch
  h14 =
    stoch
  n1 =
    lam h11. h14
  n2 =
    lam h21. h24
  f1 =
    lam x1. x1
  f2 =
    lam x2. t2
  f3 =
    lam x3. t3
  f4 =
    lam x4. t4
  a1 =
    stoch
  v2 =
    stoch
  t =
    [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}]
*** EDGES ***
  h11 =
    h14: match h11 with true
    {stoch} ⊆ h11 ⇒ match condition is stochastic for match h14
    {stoch} ⊆ h11 ⇒ {stoch} ⊆ h14
  h12 =
    h12 ⊆ h14
  h13 =
    h13 ⊆ h14
  h14 =
    h14 ⊆ v2
  n1 =
    {lam >x<. >b<} ⊆ n1 ⇒ a1 ⊆ >x< AND >b< ⊆ v2
    {const with arity > 0} ⊆ n1 ⇒ {const with arity-1} ⊆ v2
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    {stoch} ⊆ n1 ⇒ {stoch} ⊆ v2
  h21 =
    h24: match h21 with true
    {stoch} ⊆ h21 ⇒ match condition is stochastic for match h24
    {stoch} ⊆ h21 ⇒ {stoch} ⊆ h24
  h22 =
    h22 ⊆ h24
  h23 =
    h23 ⊆ h24
  h24 =
    h24 ⊆ v3
  n2 =
    {lam >x<. >b<} ⊆ n2 ⇒ c ⊆ >x< AND >b< ⊆ v3
    {const with arity > 0} ⊆ n2 ⇒ {const with arity-1} ⊆ v3
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    {stoch} ⊆ n2 ⇒ {stoch} ⊆ v3
  one =
    one ⊆ x1
    one ⊆ x1
    one ⊆ t1
    one ⊆ t2
    one ⊆ t3
    one ⊆ t4
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    one ⊆ i1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
  c =
    c ⊆ h21
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    i1: match c with true
    {stoch} ⊆ c ⇒ match condition is stochastic for match i1
    {stoch} ⊆ c ⇒ {stoch} ⊆ i1
  x1 =
    x1 ⊆ t6
    x1 ⊆ v1
  f1 =
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ v1
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ v1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ v1
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ t6
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ t6
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ t6
  f2 =
    f2 ⊆ f5
  f3 =
    f3 ⊆ f5
  f4 =
    {lam >x<. >b<} ⊆ f4 ⇒ one ⊆ >x< AND >b< ⊆ t5
    {const with arity > 0} ⊆ f4 ⇒ {const with arity-1} ⊆ t5
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {stoch} ⊆ f4 ⇒ {stoch} ⊆ t5
  a1 =
    a1 ⊆ h11
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    f5: match a1 with true
    {stoch} ⊆ a1 ⇒ match condition is stochastic for match f5
    {stoch} ⊆ a1 ⇒ {stoch} ⊆ f5
  f5 =
    {lam >x<. >b<} ⊆ f5 ⇒ one ⊆ >x< AND >b< ⊆ v4
    {const with arity > 0} ⊆ f5 ⇒ {const with arity-1} ⊆ v4
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    {stoch} ⊆ f5 ⇒ {stoch} ⊆ v4
  t6 =
    t6 ⊆ i1


--- INTERMEDIATE CFA GRAPH ---
*** WORKLIST ***
  [(f5, lam x2. t2), (f3, lam x3. t3), (f4, lam x4. t4), (a1, stoch), (t, [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}])]
*** DATA ***
  h11 =
    stoch
  h14 =
    stoch
  n1 =
    lam h11. h14
  n2 =
    lam h21. h24
  f1 =
    lam x1. x1
  f2 =
    lam x2. t2
  f3 =
    lam x3. t3
  f4 =
    lam x4. t4
  a1 =
    stoch
  v2 =
    stoch
  f5 =
    lam x2. t2
  t =
    [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}]
*** EDGES ***
  h11 =
    h14: match h11 with true
    {stoch} ⊆ h11 ⇒ match condition is stochastic for match h14
    {stoch} ⊆ h11 ⇒ {stoch} ⊆ h14
  h12 =
    h12 ⊆ h14
  h13 =
    h13 ⊆ h14
  h14 =
    h14 ⊆ v2
  n1 =
    {lam >x<. >b<} ⊆ n1 ⇒ a1 ⊆ >x< AND >b< ⊆ v2
    {const with arity > 0} ⊆ n1 ⇒ {const with arity-1} ⊆ v2
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    {stoch} ⊆ n1 ⇒ {stoch} ⊆ v2
  h21 =
    h24: match h21 with true
    {stoch} ⊆ h21 ⇒ match condition is stochastic for match h24
    {stoch} ⊆ h21 ⇒ {stoch} ⊆ h24
  h22 =
    h22 ⊆ h24
  h23 =
    h23 ⊆ h24
  h24 =
    h24 ⊆ v3
  n2 =
    {lam >x<. >b<} ⊆ n2 ⇒ c ⊆ >x< AND >b< ⊆ v3
    {const with arity > 0} ⊆ n2 ⇒ {const with arity-1} ⊆ v3
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    {stoch} ⊆ n2 ⇒ {stoch} ⊆ v3
  one =
    one ⊆ x1
    one ⊆ x1
    one ⊆ t1
    one ⊆ t2
    one ⊆ t3
    one ⊆ t4
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    one ⊆ i1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
  c =
    c ⊆ h21
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    i1: match c with true
    {stoch} ⊆ c ⇒ match condition is stochastic for match i1
    {stoch} ⊆ c ⇒ {stoch} ⊆ i1
  x1 =
    x1 ⊆ t6
    x1 ⊆ v1
  f1 =
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ v1
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ v1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ v1
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ t6
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ t6
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ t6
  f2 =
    f2 ⊆ f5
  f3 =
    f3 ⊆ f5
  f4 =
    {lam >x<. >b<} ⊆ f4 ⇒ one ⊆ >x< AND >b< ⊆ t5
    {const with arity > 0} ⊆ f4 ⇒ {const with arity-1} ⊆ t5
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {stoch} ⊆ f4 ⇒ {stoch} ⊆ t5
  a1 =
    a1 ⊆ h11
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    f5: match a1 with true
    {stoch} ⊆ a1 ⇒ match condition is stochastic for match f5
    {stoch} ⊆ a1 ⇒ {stoch} ⊆ f5
  f5 =
    {lam >x<. >b<} ⊆ f5 ⇒ one ⊆ >x< AND >b< ⊆ v4
    {const with arity > 0} ⊆ f5 ⇒ {const with arity-1} ⊆ v4
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    {stoch} ⊆ f5 ⇒ {stoch} ⊆ v4
  t6 =
    t6 ⊆ i1


--- INTERMEDIATE CFA GRAPH ---
*** WORKLIST ***
  [(f3, lam x3. t3), (f4, lam x4. t4), (a1, stoch), (t, [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}])]
*** DATA ***
  h11 =
    stoch
  h14 =
    stoch
  n1 =
    lam h11. h14
  n2 =
    lam h21. h24
  f1 =
    lam x1. x1
  f2 =
    lam x2. t2
  f3 =
    lam x3. t3
  f4 =
    lam x4. t4
  a1 =
    stoch
  v2 =
    stoch
  f5 =
    lam x2. t2
  t =
    [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}]
*** EDGES ***
  h11 =
    h14: match h11 with true
    {stoch} ⊆ h11 ⇒ match condition is stochastic for match h14
    {stoch} ⊆ h11 ⇒ {stoch} ⊆ h14
  h12 =
    h12 ⊆ h14
  h13 =
    h13 ⊆ h14
  h14 =
    h14 ⊆ v2
  n1 =
    {lam >x<. >b<} ⊆ n1 ⇒ a1 ⊆ >x< AND >b< ⊆ v2
    {const with arity > 0} ⊆ n1 ⇒ {const with arity-1} ⊆ v2
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    {stoch} ⊆ n1 ⇒ {stoch} ⊆ v2
  h21 =
    h24: match h21 with true
    {stoch} ⊆ h21 ⇒ match condition is stochastic for match h24
    {stoch} ⊆ h21 ⇒ {stoch} ⊆ h24
  h22 =
    h22 ⊆ h24
  h23 =
    h23 ⊆ h24
  h24 =
    h24 ⊆ v3
  n2 =
    {lam >x<. >b<} ⊆ n2 ⇒ c ⊆ >x< AND >b< ⊆ v3
    {const with arity > 0} ⊆ n2 ⇒ {const with arity-1} ⊆ v3
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    {stoch} ⊆ n2 ⇒ {stoch} ⊆ v3
  one =
    one ⊆ x2
    one ⊆ x1
    one ⊆ x1
    one ⊆ t1
    one ⊆ t2
    one ⊆ t3
    one ⊆ t4
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    one ⊆ i1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
  c =
    c ⊆ h21
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    i1: match c with true
    {stoch} ⊆ c ⇒ match condition is stochastic for match i1
    {stoch} ⊆ c ⇒ {stoch} ⊆ i1
  x1 =
    x1 ⊆ t6
    x1 ⊆ v1
  f1 =
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ v1
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ v1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ v1
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ t6
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ t6
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ t6
  t2 =
    t2 ⊆ v4
  f2 =
    f2 ⊆ f5
  f3 =
    f3 ⊆ f5
  f4 =
    {lam >x<. >b<} ⊆ f4 ⇒ one ⊆ >x< AND >b< ⊆ t5
    {const with arity > 0} ⊆ f4 ⇒ {const with arity-1} ⊆ t5
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {stoch} ⊆ f4 ⇒ {stoch} ⊆ t5
  a1 =
    a1 ⊆ h11
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    f5: match a1 with true
    {stoch} ⊆ a1 ⇒ match condition is stochastic for match f5
    {stoch} ⊆ a1 ⇒ {stoch} ⊆ f5
  f5 =
    {lam >x<. >b<} ⊆ f5 ⇒ one ⊆ >x< AND >b< ⊆ v4
    {const with arity > 0} ⊆ f5 ⇒ {const with arity-1} ⊆ v4
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    {stoch} ⊆ f5 ⇒ {stoch} ⊆ v4
  t6 =
    t6 ⊆ i1


--- INTERMEDIATE CFA GRAPH ---
*** WORKLIST ***
  [(f5, lam x3. t3), (f4, lam x4. t4), (a1, stoch), (t, [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}])]
*** DATA ***
  h11 =
    stoch
  h14 =
    stoch
  n1 =
    lam h11. h14
  n2 =
    lam h21. h24
  f1 =
    lam x1. x1
  f2 =
    lam x2. t2
  f3 =
    lam x3. t3
  f4 =
    lam x4. t4
  a1 =
    stoch
  v2 =
    stoch
  f5 =
    lam x2. t2
    lam x3. t3
  t =
    [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}]
*** EDGES ***
  h11 =
    h14: match h11 with true
    {stoch} ⊆ h11 ⇒ match condition is stochastic for match h14
    {stoch} ⊆ h11 ⇒ {stoch} ⊆ h14
  h12 =
    h12 ⊆ h14
  h13 =
    h13 ⊆ h14
  h14 =
    h14 ⊆ v2
  n1 =
    {lam >x<. >b<} ⊆ n1 ⇒ a1 ⊆ >x< AND >b< ⊆ v2
    {const with arity > 0} ⊆ n1 ⇒ {const with arity-1} ⊆ v2
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    {stoch} ⊆ n1 ⇒ {stoch} ⊆ v2
  h21 =
    h24: match h21 with true
    {stoch} ⊆ h21 ⇒ match condition is stochastic for match h24
    {stoch} ⊆ h21 ⇒ {stoch} ⊆ h24
  h22 =
    h22 ⊆ h24
  h23 =
    h23 ⊆ h24
  h24 =
    h24 ⊆ v3
  n2 =
    {lam >x<. >b<} ⊆ n2 ⇒ c ⊆ >x< AND >b< ⊆ v3
    {const with arity > 0} ⊆ n2 ⇒ {const with arity-1} ⊆ v3
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    {stoch} ⊆ n2 ⇒ {stoch} ⊆ v3
  one =
    one ⊆ x2
    one ⊆ x1
    one ⊆ x1
    one ⊆ t1
    one ⊆ t2
    one ⊆ t3
    one ⊆ t4
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    one ⊆ i1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
  c =
    c ⊆ h21
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    i1: match c with true
    {stoch} ⊆ c ⇒ match condition is stochastic for match i1
    {stoch} ⊆ c ⇒ {stoch} ⊆ i1
  x1 =
    x1 ⊆ t6
    x1 ⊆ v1
  f1 =
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ v1
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ v1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ v1
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ t6
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ t6
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ t6
  t2 =
    t2 ⊆ v4
  f2 =
    f2 ⊆ f5
  f3 =
    f3 ⊆ f5
  f4 =
    {lam >x<. >b<} ⊆ f4 ⇒ one ⊆ >x< AND >b< ⊆ t5
    {const with arity > 0} ⊆ f4 ⇒ {const with arity-1} ⊆ t5
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {stoch} ⊆ f4 ⇒ {stoch} ⊆ t5
  a1 =
    a1 ⊆ h11
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    f5: match a1 with true
    {stoch} ⊆ a1 ⇒ match condition is stochastic for match f5
    {stoch} ⊆ a1 ⇒ {stoch} ⊆ f5
  f5 =
    {lam >x<. >b<} ⊆ f5 ⇒ one ⊆ >x< AND >b< ⊆ v4
    {const with arity > 0} ⊆ f5 ⇒ {const with arity-1} ⊆ v4
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    {stoch} ⊆ f5 ⇒ {stoch} ⊆ v4
  t6 =
    t6 ⊆ i1


--- INTERMEDIATE CFA GRAPH ---
*** WORKLIST ***
  [(f4, lam x4. t4), (a1, stoch), (t, [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}])]
*** DATA ***
  h11 =
    stoch
  h14 =
    stoch
  n1 =
    lam h11. h14
  n2 =
    lam h21. h24
  f1 =
    lam x1. x1
  f2 =
    lam x2. t2
  f3 =
    lam x3. t3
  f4 =
    lam x4. t4
  a1 =
    stoch
  v2 =
    stoch
  f5 =
    lam x2. t2
    lam x3. t3
  t =
    [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}]
*** EDGES ***
  h11 =
    h14: match h11 with true
    {stoch} ⊆ h11 ⇒ match condition is stochastic for match h14
    {stoch} ⊆ h11 ⇒ {stoch} ⊆ h14
  h12 =
    h12 ⊆ h14
  h13 =
    h13 ⊆ h14
  h14 =
    h14 ⊆ v2
  n1 =
    {lam >x<. >b<} ⊆ n1 ⇒ a1 ⊆ >x< AND >b< ⊆ v2
    {const with arity > 0} ⊆ n1 ⇒ {const with arity-1} ⊆ v2
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    {stoch} ⊆ n1 ⇒ {stoch} ⊆ v2
  h21 =
    h24: match h21 with true
    {stoch} ⊆ h21 ⇒ match condition is stochastic for match h24
    {stoch} ⊆ h21 ⇒ {stoch} ⊆ h24
  h22 =
    h22 ⊆ h24
  h23 =
    h23 ⊆ h24
  h24 =
    h24 ⊆ v3
  n2 =
    {lam >x<. >b<} ⊆ n2 ⇒ c ⊆ >x< AND >b< ⊆ v3
    {const with arity > 0} ⊆ n2 ⇒ {const with arity-1} ⊆ v3
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    {stoch} ⊆ n2 ⇒ {stoch} ⊆ v3
  one =
    one ⊆ x3
    one ⊆ x2
    one ⊆ x1
    one ⊆ x1
    one ⊆ t1
    one ⊆ t2
    one ⊆ t3
    one ⊆ t4
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    one ⊆ i1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
  c =
    c ⊆ h21
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    i1: match c with true
    {stoch} ⊆ c ⇒ match condition is stochastic for match i1
    {stoch} ⊆ c ⇒ {stoch} ⊆ i1
  x1 =
    x1 ⊆ t6
    x1 ⊆ v1
  f1 =
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ v1
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ v1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ v1
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ t6
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ t6
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ t6
  t2 =
    t2 ⊆ v4
  f2 =
    f2 ⊆ f5
  t3 =
    t3 ⊆ v4
  f3 =
    f3 ⊆ f5
  f4 =
    {lam >x<. >b<} ⊆ f4 ⇒ one ⊆ >x< AND >b< ⊆ t5
    {const with arity > 0} ⊆ f4 ⇒ {const with arity-1} ⊆ t5
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {stoch} ⊆ f4 ⇒ {stoch} ⊆ t5
  a1 =
    a1 ⊆ h11
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    f5: match a1 with true
    {stoch} ⊆ a1 ⇒ match condition is stochastic for match f5
    {stoch} ⊆ a1 ⇒ {stoch} ⊆ f5
  f5 =
    {lam >x<. >b<} ⊆ f5 ⇒ one ⊆ >x< AND >b< ⊆ v4
    {const with arity > 0} ⊆ f5 ⇒ {const with arity-1} ⊆ v4
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    {stoch} ⊆ f5 ⇒ {stoch} ⊆ v4
  t6 =
    t6 ⊆ i1


--- INTERMEDIATE CFA GRAPH ---
*** WORKLIST ***
  [(a1, stoch), (t, [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}])]
*** DATA ***
  h11 =
    stoch
  h14 =
    stoch
  n1 =
    lam h11. h14
  n2 =
    lam h21. h24
  f1 =
    lam x1. x1
  f2 =
    lam x2. t2
  f3 =
    lam x3. t3
  f4 =
    lam x4. t4
  a1 =
    stoch
  v2 =
    stoch
  f5 =
    lam x2. t2
    lam x3. t3
  t =
    [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}]
*** EDGES ***
  h11 =
    h14: match h11 with true
    {stoch} ⊆ h11 ⇒ match condition is stochastic for match h14
    {stoch} ⊆ h11 ⇒ {stoch} ⊆ h14
  h12 =
    h12 ⊆ h14
  h13 =
    h13 ⊆ h14
  h14 =
    h14 ⊆ v2
  n1 =
    {lam >x<. >b<} ⊆ n1 ⇒ a1 ⊆ >x< AND >b< ⊆ v2
    {const with arity > 0} ⊆ n1 ⇒ {const with arity-1} ⊆ v2
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    {stoch} ⊆ n1 ⇒ {stoch} ⊆ v2
  h21 =
    h24: match h21 with true
    {stoch} ⊆ h21 ⇒ match condition is stochastic for match h24
    {stoch} ⊆ h21 ⇒ {stoch} ⊆ h24
  h22 =
    h22 ⊆ h24
  h23 =
    h23 ⊆ h24
  h24 =
    h24 ⊆ v3
  n2 =
    {lam >x<. >b<} ⊆ n2 ⇒ c ⊆ >x< AND >b< ⊆ v3
    {const with arity > 0} ⊆ n2 ⇒ {const with arity-1} ⊆ v3
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    {stoch} ⊆ n2 ⇒ {stoch} ⊆ v3
  one =
    one ⊆ x4
    one ⊆ x3
    one ⊆ x2
    one ⊆ x1
    one ⊆ x1
    one ⊆ t1
    one ⊆ t2
    one ⊆ t3
    one ⊆ t4
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    one ⊆ i1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
  c =
    c ⊆ h21
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    i1: match c with true
    {stoch} ⊆ c ⇒ match condition is stochastic for match i1
    {stoch} ⊆ c ⇒ {stoch} ⊆ i1
  x1 =
    x1 ⊆ t6
    x1 ⊆ v1
  f1 =
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ v1
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ v1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ v1
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ t6
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ t6
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ t6
  t2 =
    t2 ⊆ v4
  f2 =
    f2 ⊆ f5
  t3 =
    t3 ⊆ v4
  f3 =
    f3 ⊆ f5
  t4 =
    t4 ⊆ t5
  f4 =
    {lam >x<. >b<} ⊆ f4 ⇒ one ⊆ >x< AND >b< ⊆ t5
    {const with arity > 0} ⊆ f4 ⇒ {const with arity-1} ⊆ t5
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {stoch} ⊆ f4 ⇒ {stoch} ⊆ t5
  a1 =
    a1 ⊆ h11
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    f5: match a1 with true
    {stoch} ⊆ a1 ⇒ match condition is stochastic for match f5
    {stoch} ⊆ a1 ⇒ {stoch} ⊆ f5
  f5 =
    {lam >x<. >b<} ⊆ f5 ⇒ one ⊆ >x< AND >b< ⊆ v4
    {const with arity > 0} ⊆ f5 ⇒ {const with arity-1} ⊆ v4
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    {stoch} ⊆ f5 ⇒ {stoch} ⊆ v4
  t6 =
    t6 ⊆ i1


--- INTERMEDIATE CFA GRAPH ---
*** WORKLIST ***
  [(f5, stoch), (t, [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}])]
*** DATA ***
  h11 =
    stoch
  h14 =
    stoch
  n1 =
    lam h11. h14
  n2 =
    lam h21. h24
  f1 =
    lam x1. x1
  f2 =
    lam x2. t2
  f3 =
    lam x3. t3
  f4 =
    lam x4. t4
  a1 =
    stoch
  v2 =
    stoch
  f5 =
    lam x2. t2
    lam x3. t3
    stoch
  t =
    [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}]
*** EDGES ***
  h11 =
    h14: match h11 with true
    {stoch} ⊆ h11 ⇒ match condition is stochastic for match h14
    {stoch} ⊆ h11 ⇒ {stoch} ⊆ h14
  h12 =
    h12 ⊆ h14
  h13 =
    h13 ⊆ h14
  h14 =
    h14 ⊆ v2
  n1 =
    {lam >x<. >b<} ⊆ n1 ⇒ a1 ⊆ >x< AND >b< ⊆ v2
    {const with arity > 0} ⊆ n1 ⇒ {const with arity-1} ⊆ v2
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    {stoch} ⊆ n1 ⇒ {stoch} ⊆ v2
  h21 =
    h24: match h21 with true
    {stoch} ⊆ h21 ⇒ match condition is stochastic for match h24
    {stoch} ⊆ h21 ⇒ {stoch} ⊆ h24
  h22 =
    h22 ⊆ h24
  h23 =
    h23 ⊆ h24
  h24 =
    h24 ⊆ v3
  n2 =
    {lam >x<. >b<} ⊆ n2 ⇒ c ⊆ >x< AND >b< ⊆ v3
    {const with arity > 0} ⊆ n2 ⇒ {const with arity-1} ⊆ v3
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    {stoch} ⊆ n2 ⇒ {stoch} ⊆ v3
  one =
    one ⊆ x4
    one ⊆ x3
    one ⊆ x2
    one ⊆ x1
    one ⊆ x1
    one ⊆ t1
    one ⊆ t2
    one ⊆ t3
    one ⊆ t4
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    one ⊆ i1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
  c =
    c ⊆ h21
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    i1: match c with true
    {stoch} ⊆ c ⇒ match condition is stochastic for match i1
    {stoch} ⊆ c ⇒ {stoch} ⊆ i1
  x1 =
    x1 ⊆ t6
    x1 ⊆ v1
  f1 =
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ v1
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ v1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ v1
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ t6
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ t6
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ t6
  t2 =
    t2 ⊆ v4
  f2 =
    f2 ⊆ f5
  t3 =
    t3 ⊆ v4
  f3 =
    f3 ⊆ f5
  t4 =
    t4 ⊆ t5
  f4 =
    {lam >x<. >b<} ⊆ f4 ⇒ one ⊆ >x< AND >b< ⊆ t5
    {const with arity > 0} ⊆ f4 ⇒ {const with arity-1} ⊆ t5
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {stoch} ⊆ f4 ⇒ {stoch} ⊆ t5
  a1 =
    a1 ⊆ h11
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    f5: match a1 with true
    {stoch} ⊆ a1 ⇒ match condition is stochastic for match f5
    {stoch} ⊆ a1 ⇒ {stoch} ⊆ f5
  f5 =
    {lam >x<. >b<} ⊆ f5 ⇒ one ⊆ >x< AND >b< ⊆ v4
    {const with arity > 0} ⊆ f5 ⇒ {const with arity-1} ⊆ v4
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    {stoch} ⊆ f5 ⇒ {stoch} ⊆ v4
  t6 =
    t6 ⊆ i1


--- INTERMEDIATE CFA GRAPH ---
*** WORKLIST ***
  [(v4, stoch), (t, [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}])]
*** DATA ***
  h11 =
    stoch
  h14 =
    stoch
  n1 =
    lam h11. h14
  n2 =
    lam h21. h24
  f1 =
    lam x1. x1
  f2 =
    lam x2. t2
  f3 =
    lam x3. t3
  f4 =
    lam x4. t4
  a1 =
    stoch
  v2 =
    stoch
  f5 =
    lam x2. t2
    lam x3. t3
    stoch
  v4 =
    stoch
  t =
    [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}]
*** EDGES ***
  h11 =
    h14: match h11 with true
    {stoch} ⊆ h11 ⇒ match condition is stochastic for match h14
    {stoch} ⊆ h11 ⇒ {stoch} ⊆ h14
  h12 =
    h12 ⊆ h14
  h13 =
    h13 ⊆ h14
  h14 =
    h14 ⊆ v2
  n1 =
    {lam >x<. >b<} ⊆ n1 ⇒ a1 ⊆ >x< AND >b< ⊆ v2
    {const with arity > 0} ⊆ n1 ⇒ {const with arity-1} ⊆ v2
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    {stoch} ⊆ n1 ⇒ {stoch} ⊆ v2
  h21 =
    h24: match h21 with true
    {stoch} ⊆ h21 ⇒ match condition is stochastic for match h24
    {stoch} ⊆ h21 ⇒ {stoch} ⊆ h24
  h22 =
    h22 ⊆ h24
  h23 =
    h23 ⊆ h24
  h24 =
    h24 ⊆ v3
  n2 =
    {lam >x<. >b<} ⊆ n2 ⇒ c ⊆ >x< AND >b< ⊆ v3
    {const with arity > 0} ⊆ n2 ⇒ {const with arity-1} ⊆ v3
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    {stoch} ⊆ n2 ⇒ {stoch} ⊆ v3
  one =
    one ⊆ x4
    one ⊆ x3
    one ⊆ x2
    one ⊆ x1
    one ⊆ x1
    one ⊆ t1
    one ⊆ t2
    one ⊆ t3
    one ⊆ t4
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    one ⊆ i1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
  c =
    c ⊆ h21
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    i1: match c with true
    {stoch} ⊆ c ⇒ match condition is stochastic for match i1
    {stoch} ⊆ c ⇒ {stoch} ⊆ i1
  x1 =
    x1 ⊆ t6
    x1 ⊆ v1
  f1 =
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ v1
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ v1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ v1
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ t6
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ t6
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ t6
  t2 =
    t2 ⊆ v4
  f2 =
    f2 ⊆ f5
  t3 =
    t3 ⊆ v4
  f3 =
    f3 ⊆ f5
  t4 =
    t4 ⊆ t5
  f4 =
    {lam >x<. >b<} ⊆ f4 ⇒ one ⊆ >x< AND >b< ⊆ t5
    {const with arity > 0} ⊆ f4 ⇒ {const with arity-1} ⊆ t5
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {stoch} ⊆ f4 ⇒ {stoch} ⊆ t5
  a1 =
    a1 ⊆ h11
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    f5: match a1 with true
    {stoch} ⊆ a1 ⇒ match condition is stochastic for match f5
    {stoch} ⊆ a1 ⇒ {stoch} ⊆ f5
  f5 =
    {lam >x<. >b<} ⊆ f5 ⇒ one ⊆ >x< AND >b< ⊆ v4
    {const with arity > 0} ⊆ f5 ⇒ {const with arity-1} ⊆ v4
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    {stoch} ⊆ f5 ⇒ {stoch} ⊆ v4
  t6 =
    t6 ⊆ i1


--- INTERMEDIATE CFA GRAPH ---
*** WORKLIST ***
  [(t, [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}])]
*** DATA ***
  h11 =
    stoch
  h14 =
    stoch
  n1 =
    lam h11. h14
  n2 =
    lam h21. h24
  f1 =
    lam x1. x1
  f2 =
    lam x2. t2
  f3 =
    lam x3. t3
  f4 =
    lam x4. t4
  a1 =
    stoch
  v2 =
    stoch
  f5 =
    lam x2. t2
    lam x3. t3
    stoch
  v4 =
    stoch
  t =
    [{n1, n2, one, half, c, f1, f2, f3, f4, d1, a1, v1, v2, v3, f5, v4, i1}]
*** EDGES ***
  h11 =
    h14: match h11 with true
    {stoch} ⊆ h11 ⇒ match condition is stochastic for match h14
    {stoch} ⊆ h11 ⇒ {stoch} ⊆ h14
  h12 =
    h12 ⊆ h14
  h13 =
    h13 ⊆ h14
  h14 =
    h14 ⊆ v2
  n1 =
    {lam >x<. >b<} ⊆ n1 ⇒ a1 ⊆ >x< AND >b< ⊆ v2
    {const with arity > 0} ⊆ n1 ⇒ {const with arity-1} ⊆ v2
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    {stoch} ⊆ n1 ⇒ {stoch} ⊆ v2
  h21 =
    h24: match h21 with true
    {stoch} ⊆ h21 ⇒ match condition is stochastic for match h24
    {stoch} ⊆ h21 ⇒ {stoch} ⊆ h24
  h22 =
    h22 ⊆ h24
  h23 =
    h23 ⊆ h24
  h24 =
    h24 ⊆ v3
  n2 =
    {lam >x<. >b<} ⊆ n2 ⇒ c ⊆ >x< AND >b< ⊆ v3
    {const with arity > 0} ⊆ n2 ⇒ {const with arity-1} ⊆ v3
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    {stoch} ⊆ n2 ⇒ {stoch} ⊆ v3
  one =
    one ⊆ x4
    one ⊆ x3
    one ⊆ x2
    one ⊆ x1
    one ⊆ x1
    one ⊆ t1
    one ⊆ t2
    one ⊆ t3
    one ⊆ t4
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    one ⊆ i1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
  c =
    c ⊆ h21
    {const} ⊆ n2 AND {stoch} ⊆ c ⇒ {stoch} ⊆ v3
    i1: match c with true
    {stoch} ⊆ c ⇒ match condition is stochastic for match i1
    {stoch} ⊆ c ⇒ {stoch} ⊆ i1
  x1 =
    x1 ⊆ t6
    x1 ⊆ v1
  f1 =
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ v1
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ v1
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v1
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ v1
    {lam >x<. >b<} ⊆ f1 ⇒ one ⊆ >x< AND >b< ⊆ t6
    {const with arity > 0} ⊆ f1 ⇒ {const with arity-1} ⊆ t6
    {const} ⊆ f1 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t6
    {stoch} ⊆ f1 ⇒ {stoch} ⊆ t6
  t2 =
    t2 ⊆ v4
  f2 =
    f2 ⊆ f5
  t3 =
    t3 ⊆ v4
  f3 =
    f3 ⊆ f5
  t4 =
    t4 ⊆ t5
  f4 =
    {lam >x<. >b<} ⊆ f4 ⇒ one ⊆ >x< AND >b< ⊆ t5
    {const with arity > 0} ⊆ f4 ⇒ {const with arity-1} ⊆ t5
    {const} ⊆ f4 AND {stoch} ⊆ one ⇒ {stoch} ⊆ t5
    {stoch} ⊆ f4 ⇒ {stoch} ⊆ t5
  a1 =
    a1 ⊆ h11
    {const} ⊆ n1 AND {stoch} ⊆ a1 ⇒ {stoch} ⊆ v2
    f5: match a1 with true
    {stoch} ⊆ a1 ⇒ match condition is stochastic for match f5
    {stoch} ⊆ a1 ⇒ {stoch} ⊆ f5
  f5 =
    {lam >x<. >b<} ⊆ f5 ⇒ one ⊆ >x< AND >b< ⊆ v4
    {const with arity > 0} ⊆ f5 ⇒ {const with arity-1} ⊆ v4
    {const} ⊆ f5 AND {stoch} ⊆ one ⇒ {stoch} ⊆ v4
    {stoch} ⊆ f5 ⇒ {stoch} ⊆ v4
  t6 =
    t6 ⊆ i1

*** Stochastic matches ***
h14, f5
*** Unaligned match map ***
h14 ->
  unaligned: h13, h12
  lhss: 
h24 ->
  unaligned: h23, h22
  lhss: 
f5 ->
  unaligned: t5
  lhss: f4
i1 ->
  unaligned: t6
  lhss: f1
*** Unaligned lambda map ***
h11 ->
  unaligned: h14, h13, h12
  lhss: 
h21 ->
  unaligned: h24, h23, h22
  lhss: 
x1 ->
  unaligned: t1
  lhss: 
x2 ->
  unaligned: t2
  lhss: 
x3 ->
  unaligned: t3
  lhss: 
x4 ->
  unaligned: t4
  lhss: 
***UNALIGNED NAMES***
h12, h13, t2, t3, t4, t5

FILE "/home/dlunde/box/forskning/ppl-smc-align/examples/analysis.mc" 13:9-13:12 ERROR: Unknown type in compileType


==> examples/motivating/example.dat <==
0.0 0.009880057939929202
0.5 0.12476426497009863
1.0 0.3127846706741955
1.5 0.4151762754636568
2.0 0.38468112343201083
2.5 0.2977406012610572
3.0 0.19647736902458077
3.5 0.11945180989607411
4.0 0.0672503706159146
4.5 0.03619807258797949
5.0 0.01859522426737356
5.5 0.009420816301942891
6.0 0.003948478630423937
6.5 0.0019947705854072135
7.0 0.0008564521283939368
7.5 0.0004674711210135635
8.0 0.0001844592513684157
8.5 8.435437155669242e-05
9.0 2.017037455764017e-05
9.5 1.3852780616057067e-05
10.0 5.266693525351841e-06
10.5 1.6645141396720906e-06
11.0 6.938390951374652e-07
11.5 2.192768473133489e-07
12.0 1.4044684009474464e-06
12.5 7.10297532886828e-08
13.0 3.2317629650634728e-09
13.5 1.0567909309621755e-08
14.0 1.6897280195406892e-10
14.5 5.314422336160292e-10
15.0 0

